StePPO: Adaptive Step-Size Control for Initial-Value Problems Using Proximal Policy Optimisation

ODE solvers are used to model, simulate, and analyse continuous-time systems found in many signal processing applications. Time integration of these initial-value problems is traditionally performed using adaptive embedded Runge--Kutta methods. For proper time-step selection, adaptive solvers accept or reject each candidate step according to a local error estimate. Their efficiency is therefore controlled by the rule that selects the next step size. Classical proportional--integral--derivative (PID) controllers are computationally inexpensive per decision and reliable, but their reactive design can lead to costly numerical solves near stiff transitions. We formulate step-size selection for parametrised IVPs as a Markov decision process and train a continuous-action policy using proximal policy optimisation. The policy processes its observation signals using a deep network while maintaining the embedded solver logic. We evaluate on a decay function, the Van der Pol system, and the Brusselator system at matched tolerances, and compare against a standard PID controller and a multi-scale DeepONet network. We find that the proposed learned policy remains within prescribed error tolerances while reducing the required number of solve steps by up to 60%, achieving a wall-clock time reduction of 58%, for both in- and out-of-distribution settings.

==> data/brusselator_pid_rl_deeponet_trajectory.csv <==
t,PID_y0,PID_y1,PID_err,PIDu_y0,PIDu_y1,PIDu_err,RL_y0,RL_y1,RL_err,D_y0,D_y1,D_err
0.0001,0.499775057,1.000274954,-16,0.499775057,1.000274954,-16,0.4979039859,1.002564119,0.4702317619,0.4878096282,1.068132639,1.83769454
0.0011,0.4975334107,1.003017948,-16,0.4975334107,1.003017948,-16,0.4975419225,1.003010786,-1.955482867,0.4865273535,1.036530137,1.545703647
0.0111,0.4758773658,1.029808076,-16,0.4758773658,1.029808076,-16,0.4764293847,1.02934362,-0.1549907835,0.4719261527,0.8591638803,2.219030099
0.02796496057,0.449643079,1.066330877,0.9508147374,0.449643079,1.066330877,0.9508147374,0.4443369695,1.070797424,0.3924112758,0.4393666685,0.7224175334,2.513386519
0.04504167802,0.4230793938,1.10331226,1.122975197,0.4230793938,1.10331226,1.122975197,0.4118416012,1.112771723,-1.069007602,0.4024342,0.7671961784,2.491958163
0.0622689371,0.3962815336,1.140619656,1.139904572,0.3962815336,1.140619656,1.139904572,0.3855499362,1.149653984,0.210097034,0.3645045459,0.9040724635,2.332287501
0.07963808651,0.3692629559,1.178234329,1.04724711,0.3692629559,1.178234329,1.04724711,0.3591752854,1.186727616,-1.328759134,0.3299721181,1.224178791,1.60138459
0.09714681493,0.3420272561,1.216151276,0.7656253561,0.3420272561,1.216151276,0.7656253561,0.3387188199,1.218935706,0.3598409828,0.2950279415,1.346923113,2.036382253
0.1147977504,0.3167577726,1.252533401,-0.2722388224,0.3167577726,1.252533401,-0.2722388224,0.3181924347,1.251324338,0.3075979375,0.2621082366,1.482412577,2.274161746
0.132597591,0.2995988357,1.282210178,0.2304153912,0.2995988357,1.282210178,0.2304153912,0.2984021152,1.283219257,-0.3175655074,0.2479251921,1.614275217,2.415514071
0.2223917041,0.2325368574,1.415458334,-0.0678068499,0.2325368574,1.415458334,-0.0678068499,0.2339190063,1.414288603,0.3290039584,0.1870860606,1.71399188,2.327211433
0.3194949651,0.192902254,1.531755151,-0.318822918,0.192902254,1.531755151,-0.318822918,0.1923973625,1.532182862,-1.315562715,0.2272271216,1.441615105,1.801608265
0.4232897021,0.1708714507,1.638839464,-0.5832045788,0.1708714507,1.638839464,-0.5832045788,0.1737072889,1.63643238,0.4029540912,0.2220445275,2.136989117,2.484554449
0.5370931493,0.1590614728,1.745767094,-0.8893566258,0.1590614728,1.745767094,-0.8893566258,0.1606944057,1.744372955,0.132933516,0.2651597559,1.902452946,2.034657626
0.5627641062,0.1574670803,1.768976511,-0.865547413,0.1574670803,1.768976511,-0.865547413,0.1593271896,1.767387656,0.1813525078,0.250537008,1.989709854,2.131262091
0.5896198753,0.1559316736,1.793143827,-1.412203783,0.1559316736,1.793143827,-1.412203783,0.1578968714,1.791464574,0.1700957146,0.2226174474,1.992753744,2.069236369
0.6173741654,0.1548372233,1.817698953,-0.9337659356,0.1548372233,1.817698953,-0.9337659356,0.1564186987,1.816347039,0.1004987195,0.2014097273,2.018185139,2.053497084
0.6461016874,0.1537043949,1.843115128,-1.444692787,0.1537043949,1.843115128,-1.444692787,0.1548886923,1.842102033,-0.05501494123,0.1831878126,2.087587595,2.125502558
0.6758826412,0.152898518,1.869146695,-1.126090221,0.152898518,1.869146695,-1.126090221,0.1533025809,1.868801457,-0.4449402455,0.1638399661,2.152660131,2.180866562
0.706805755,0.1521648531,1.896088024,-1.198142576,0.1521648531,1.896088024,-1.198142576,0.1522174268,1.896041593,-0.9985417451,0.1477313638,2.172361851,2.163164533
0.7389696564,0.1515273844,1.924001415,-1.502550373,0.1515273844,1.924001415,-1.502550373,0.151832475,1.92373495,-0.6164350464,0.1497817636,2.062738895,1.857662053
0.77248454,0.1510864148,1.952893616,-1.239478281,0.1510864148,1.952893616,-1.239478281,0.151431354,1.952591512,-0.5342017639,0.1630846709,2.081290483,1.819303423
0.8074741892,0.1506260411,1.98305717,-2.412590678,0.1506260411,1.98305717,-2.412590678,0.1510125823,1.982717858,-0.5798734633,0.1630301028,2.18473649,2.00791599
0.8440784481,0.1503848262,2.014400553,-1.405489462,0.1503848262,2.014400553,-1.405489462,0.1505744863,2.014234396,-0.78405189,0.1502773315,2.037487507,1.058001658
0.8824562645,0.1501431479,2.047252691,-1.630600357,0.1501431479,2.047252691,-1.630600357,0.1501151636,2.047277979,-2.301314367,0.1401076466,1.954047918,1.660680368
0.9227894712,0.1499865143,2.081689933,-1.698310966,0.1499865143,2.081689933,-1.698310966,0.1500841155,2.081596371,-1.070862771,0.1361197382,2.42949152,2.223009013
0.9652875302,0.1499000296,2.117903958,-1.620463286,0.1499000296,2.117903958,-1.620463286,0.1500571276,2.117751592,-0.8953675894,0.1664478481,2.712633133,2.44834431
1.010193547,0.1498291196,2.156149953,-2.291757305,0.1498291196,2.156149953,-2.291757305,0.1500286105,2.155955383,-0.8719600232,0.21184358,2.414862871,2.091058353
1.057791985,0.1498517257,2.196593879,-1.755015187,0.1498517257,2.196593879,-1.755015187,0.1499983836,2.196449752,-0.9541241638,0.2182416022,2.695680857,2.360242458
1.108418925,0.1498757702,2.239611092,-2.310360605,0.1498757702,2.239611092,-2.310360605,0.1499662335,2.239520618,-1.207649032,0.2007128298,2.237163782,1.356383152
1.162477471,0.1499625536,2.285475937,-1.975528455,0.1499625536,2.285475937,-1.975528455,0.149956125,2.285482905,-2.190638103,0.1673648506,1.747439384,2.371884169
1.220450669,0.1500703742,2.33464563,-2.103263248,0.1500703742,2.33464563,-2.103263248,0.1501020058,2.334592265,-1.463520005,0.2060185373,2.685499907,2.182154452
1.282928301,0.1502075821,2.387604772,-2.268161877,0.1502075821,2.387604772,-2.268161877,0.1502592212,2.387517352,-1.319668747,0.2064733058,2.956791162,2.379211849
1.350640702,0.150381506,2.444963995,-2.112671158,0.150381506,2.444963995,-2.112671158,0.1504296092,2.444876836,-1.31502494,0.1954904795,1.956482887,2.302254076
1.424507274,0.1505749762,2.507527231,-2.75373564,0.1505749762,2.507527231,-2.75373564,0.1506154832,2.507449545,-1.435735736,0.1539971828,2.888143301,2.181080345
1.505708236,0.1508110265,2.576245084,-2.108024326,0.1508110265,2.576245084,-2.108024326,0.1508198131,2.57623525,-1.899572397,0.1662715971,2.779801846,1.898735508
1.595795134,0.1510729081,2.652482829,-2.726464884,0.1510729081,2.652482829,-2.726464884,0.1510799352,2.652437348,-1.716441015,0.1775256991,2.785979748,1.710002928
1.696870483,0.1513810563,2.737946843,-2.03157644,0.1513810563,2.737946843,-2.03157644,0.151392284,2.737866277,-1.408958721,0.1673280895,2.871203661,1.690109886
1.81190334,0.1517343031,2.835199631,-2.219803488,0.1517343031,2.835199631,-2.219803488,0.151747765,2.835092096,-1.354192757,0.1869451851,2.895372152,1.390518382
1.945353781,0.1521532302,2.947934875,-1.88964085,0.1521532302,2.947934875,-1.88964085,0.1521601612,2.947884464,-1.520864823,0.2133103162,2.981959581,1.375236678
2.104681054,0.1526594618,3.082471307,-1.877209167,0.1526594618,3.082471307,-1.877209167,0.1526600109,3.08246505,-1.815183935,0.1771047562,3.017776012,1.351054032
2.305639112,0.1533109234,3.251999656,-1.611350516,0.1533109234,3.251999656,-1.611350516,0.1533223593,3.251857259,-1.165040581,0.1688346267,3.426826239,1.73182397
2.629189752,0.1543788403,3.524710265,-1.656517198,0.1543788403,3.524710265,-1.656517198,0.1543887673,3.524585599,-1.240150858,0.1788518131,3.874292612,1.997259627
2.91676328,0.1553652575,3.766631035,-1.226777797,0.1553652575,3.766631035,-1.226777797,0.1553592868,3.766706315,-1.405822916,0.2036872804,3.831289291,1.329984645
3.180654164,0.1562888394,3.988398685,-1.101208091,0.1562888394,3.988398685,-1.101208091,0.1562977157,3.988293754,-0.9763101962,0.1793108284,3.828221321,1.60894523
3.437286569,0.1571870176,4.204066481,-1.448330727,0.1571870176,4.204066481,-1.448330727,0.1572103325,4.203786296,-0.989377058,0.2119908929,3.971945286,1.753975295
3.690488492,0.1581119496,4.416389848,-1.35504814,0.1581119496,4.416389848,-1.35504814,0.1581107501,4.416398286,-1.374419682,0.2049873173,4.518823147,1.405889213
3.941042581,0.1590565688,4.626143267,-1.13881822,0.1590565688,4.626143267,-1.13881822,0.1590519744,4.626202293,-1.222953829,0.2273312509,4.73666954,1.447407616
4.189110407,0.1599918144,4.83381529,-1.341959881,0.1599918144,4.83381529,-1.341959881,0.1600228127,4.833470963,-0.9317917824,0.2186691463,4.464383125,1.888799943
4.434730561,0.1609425942,5.039160881,-1.601608511,0.1609425942,5.039160881,-1.601608511,0.1609840719,5.038694524,-0.9284234544,0.1950539052,5.463158607,1.926182345
4.677917069,0.1619333763,5.24191832,-1.201028907,0.1619333763,5.24191832,-1.201028907,0.1619358067,5.241884695,-1.158795776,0.2216964364,5.256054401,1.06833324
4.918678769,0.1629142793,5.442654071,-1.302370668,0.1629142793,5.442654071,-1.302370668,0.1629007579,5.44280526,-1.658305252,0.268037647,5.098958015,1.82000299
5.157023158,0.1638943497,5.641279622,-2.08711108,0.1638943497,5.641279622,-2.08711108,0.1639399692,5.640807898,-1.035376695,0.2106770575,5.425039768,1.593500665
5.392957163,0.1649354927,5.837150415,-1.276887878,0.1649354927,5.837150415,-1.276887878,0.1649686709,5.836808128,-0.9517164893,0.3099165857,5.560957432,1.728160898
5.626487303,0.1659660278,6.031025537,-1.29984246,0.1659660278,6.031025537,-1.29984246,0.1659868915,6.030811368,-1.066469367,0.2602891922,5.939407825,1.339183823
5.857619712,0.1669859821,6.222910079,-2.339878393,0.1669859821,6.222910079,-2.339878393,0.1669946577,6.222822712,-1.728660066,0.2228290141,6.102775097,1.328171999
6.086360147,0.168075699,6.412018187,-1.356673459,0.168075699,6.412018187,-1.356673459,0.1680717684,6.412056584,-1.420572582,0.2701480985,6.413114548,1.201965642
6.312713977,0.1691599166,6.599095414,-1.315559063,0.1691599166,6.599095414,-1.315559063,0.1691583204,6.599111167,-1.337655891,0.280169934,6.354905605,1.609439988
6.536686189,0.1702327264,6.784204279,-1.919877287,0.1702327264,6.784204279,-1.919877287,0.1702334401,6.784197625,-1.885643341,0.2526983619,6.443915844,1.712771773
6.758281376,0.1713684573,6.966664751,-1.431693718,0.1713684573,6.966664751,-1.431693718,0.1713702574,6.966649095,-1.4059317,0.2849155664,6.89676857,1.282360733
6.977503739,0.1725108426,7.146998294,-1.339001589,0.1725108426,7.146998294,-1.339001589,0.1725166202,7.146947651,-1.27617826,0.3256722987,6.530180931,1.949166403
7.19435708,0.1736408828,7.325383067,-1.804588292,0.1736408828,7.325383067,-1.804588292,0.173650595,7.325297816,-1.562348864,0.4386417568,7.004990578,1.754072512
7.408844807,0.1748303333,7.501205888,-1.493773349,0.1748303333,7.501205888,-1.493773349,0.1748283186,7.501224475,-1.528890913,0.5791606307,7.252108574,1.801538681
7.620969917,0.1760360134,7.674840135,-1.364300928,0.1760360134,7.674840135,-1.364300928,0.1760518328,7.674712844,-1.222344612,0.7193219066,7.458183765,1.882049785
7.830735008,0.1772282795,7.846542596,-1.773761775,0.1772282795,7.846542596,-1.773761775,0.1772617347,7.846271049,-1.286511594,0.7370595932,7.434368134,1.947423587
8.038142268,0.1784805396,8.015728298,-1.536112964,0.1784805396,8.015728298,-1.536112964,0.1784580369,8.015900882,-2.131350822,0.828625381,7.875934601,1.918865529
8.243193472,0.1797554634,8.182697215,-1.388472062,0.1797554634,8.182697215,-1.388472062,0.1797617697,8.182655846,-1.337301535,0.8914765716,7.7779603,2.000293421
8.445889987,0.1810157467,8.347748757,-1.78993949,0.1810157467,8.347748757,-1.78993949,0.1810663502,8.347371983,-1.209333203,0.9676156044,8.358558655,1.974175209
8.646232766,0.1823416361,8.510287855,-1.555210735,0.1823416361,8.510287855,-1.555210735,0.1823557817,8.510175416,-1.385511789,0.9758886099,8.174916267,2.005311784
8.844222346,0.1836927763,8.670614637,-1.410674378,0.1836927763,8.670614637,-1.410674378,0.1836622132,8.670836872,-1.886846977,1.011523247,7.847344875,2.129243247
9.039858846,0.1850278584,8.829035957,-1.848590015,0.1850278584,8.829035957,-1.848590015,0.1850793097,8.828687121,-1.266774304,1.022250772,8.41010952,2.025425915
9.233141971,0.1864404477,8.984907884,-1.552238137,0.1864404477,8.984907884,-1.552238137,0.1864793594,8.98463854,-1.234158999,1.024095893,8.825298309,1.97727806
9.42407101,0.1878760539,9.138604671,-1.431943919,0.1878760539,9.138604671,-1.431943919,0.1878623573,9.138690552,-1.561092666,0.9886956215,8.925860405,1.95747044
9.612644834,0.1892939511,9.290405525,-1.969253445,0.1892939511,9.290405525,-1.969253445,0.1893072118,9.290325688,-1.711226434,0.999407053,9.13320446,1.94850376
9.798861903,0.1908092951,9.439577301,-1.53242211,0.1908092951,9.439577301,-1.53242211,0.1908096128,9.439570843,-1.522463844,0.9265904427,9.400479317,1.892384604
9.982720262,0.1923392284,9.586644903,-1.455212362,0.1923392284,9.586644903,-1.455212362,0.1922929837,9.586925592,-2.268545408,0.9324734807,9.564358711,1.887818191
10.16421755,0.1938495147,9.731823894,-2.243085032,0.1938495147,9.731823894,-2.243085032,0.1938851156,9.731618023,-1.565755983,0.9462454319,9.969726562,1.908892876
10.343351,0.1954876887,9.874248487,-1.502931248,0.1954876887,9.874248487,-1.502931248,0.1954743108,9.874318731,-1.61672321,0.9657552838,10.25303555,1.939067339
10.52011745,0.1971238739,10.01467609,-1.485784989,0.1971238739,10.01467609,-1.485784989,0.197091796,10.01486022,-1.853402183,0.909419775,10.39826107,1.907206835
10.69451334,0.1987430248,10.1531941,-2.877289586,0.1987430248,10.1531941,-2.877289586,0.1988179327,10.15279335,-1.382199052,0.9602196217,10.85625553,2.008881859
10.86653472,0.2005247105,10.28883465,-1.471005403,0.2005247105,10.28883465,-1.471005403,0.2005205669,10.28884843,-1.489247273,1.008150101,11.39571857,2.124286384
11.03617725,0.2022817577,10.42259947,-1.533041536,0.2022817577,10.42259947,-1.533041536,0.2022468703,10.42278287,-1.94322411,1.034139156,11.35063076,2.077523376
11.20343623,0.2040584235,10.5542672,-2.000430122,0.2040584235,10.5542672,-2.000430122,0.2041295083,10.5539207,-1.361507075,0.9578920603,11.48543739,2.054980267
11.36830658,0.2059824367,10.68320622,-1.44339025,0.2059824367,10.68320622,-1.44339025,0.2059852602,10.68318575,-1.42074163,0.9086099267,11.28008938,1.935854298
11.53078284,0.2078785113,10.8102729,-1.616139055,0.2078785113,10.8102729,-1.616139055,0.2078310382,10.81049536,-2.499868815,0.9340854287,12.12561703,2.142870363
11.69085918,0.2098509288,10.93499581,-1.717285732,0.2098509288,10.93499581,-1.717285732,0.2098661692,10.93492426,-1.587326015,0.9343953729,12.32894039,2.157266119
11.8485294,0.2119409647,11.05718508,-1.427206667,0.2119409647,11.05718508,-1.427206667,0.2118707099,11.05748285,-2.011999388,0.9998060465,12.44643211,2.159550741
12.00378687,0.2139990178,11.17750455,-1.788681111,0.2139990178,11.17750455,-1.788681111,0.2140155452,11.17744256,-1.657488117,0.9512407184,12.46948338,2.124035291
12.15662452,0.2162193989,11.29515957,-1.546623163,0.2162193989,11.29515957,-1.546623163,0.2161816098,11.29530132,-1.811971429,0.9487079978,12.27634811,2.034925808
12.30703475,0.2185059456,11.4105342,-1.432675175,0.2185059456,11.4105342,-1.432675175,0.2184714786,11.41067382,-1.613936602,0.9202876687,12.6630621,2.099621558
12.45500935,0.2207554655,11.52404055,-2.419855069,0.2207554655,11.52404055,-2.419855069,0.2208451916,11.52370844,-1.47298304,0.9412591457,12.64396667,2.062744757
12.60053929,0.223297092,11.63446392,-1.432175409,0.223297092,11.63446392,-1.432175409,0.223179689,11.63487564,-3.761021694,0.9517216086,12.46341038,1.976889096
12.74361451,0.2258200508,11.74293595,-1.481007775,0.2258200508,11.74293595,-1.481007775,0.2258404674,11.74287568,-1.415107812,0.8902785182,12.68723202,1.992528871
12.88422351,0.2284041354,11.84919285,-1.83956194,0.2284041354,11.84919285,-1.83956194,0.2284565542,11.84900995,-1.515381979,0.8619098067,12.64945698,1.935109808
13.02235278,0.2312681793,11.95250118,-1.360538822,0.2312681793,11.95250118,-1.360538822,0.2311870076,11.95276198,-1.682990619,0.9060850143,12.63923168,1.905911493
13.15798602,0.2340804691,12.05394271,-1.639630691,0.2340804691,12.05394271,-1.639630691,0.2341718274,12.05367322,-1.332257957,0.9101306796,13.17930031,2.036967589
13.2911029,0.237157237,12.15256467,-1.475578589,0.237157237,12.15256467,-1.475578589,0.2371012707,12.15271229,-1.688915616,0.8549116254,12.9607439,1.922610411
13.42167732,0.240392903,12.24865855,-1.339936685,0.240392903,12.24865855,-1.339936685,0.2403075123,12.24890209,-1.608199207,0.916559577,12.90093136,1.884647867
13.54967488,0.2435647139,12.34285603,-2.89077608,0.2435647139,12.34285603,-2.89077608,0.2436168889,12.34271466,-1.869872089,0.9466504455,13.37552929,2.005211191
13.57474976,0.2442545021,12.36112223,-2.755267108,0.2442545021,12.36112223,-2.755267108,0.2442651998,12.36109266,-2.366510913,0.9457334876,13.42360592,2.012785989
13.62489952,0.2456646157,12.39757373,-2.623912587,0.2456646157,12.39757373,-2.623912587,0.2457224979,12.39742628,-1.819498434,0.9409107566,13.15215588,1.917786837
13.72519904,0.2486228116,12.47012059,-2.434509243,0.2486228116,12.47012059,-2.434509243,0.2487166925,12.46988426,-1.618572362,0.9595823288,12.89758968,1.822944331
13.74957409,0.2493774147,12.48766388,-2.296188644,0.2493774147,12.48766388,-2.296188644,0.2494443496,12.48749319,-1.70473509,0.9582613707,12.94453621,1.829487013
13.7983242,0.2510176411,12.52243027,-1.561958428,0.2510176411,12.52243027,-1.561958428,0.2508996637,12.52271105,-2.508566079,0.9620066285,12.9073267,1.809920125
13.89582441,0.2542980938,12.59196306,-1.41981804,0.2542980938,12.59196306,-1.41981804,0.2542869186,12.59199526,-1.451798546,0.9797483683,12.63897514,1.761468793
13.91945338,0.2550931043,12.60881417,-1.475981853,0.2550931043,12.60881417,-1.475981853,0.2551162673,12.60876571,-1.423922502,0.9876579046,12.73499203,1.770528764
13.9667113,0.2566831253,12.64251641,-1.814091121,0.2566831253,12.64251641,-1.814091121,0.2567749649,12.6423066,-1.475519475,1.000963926,12.29757214,1.812190625
14.06122715,0.2601768507,12.70919773,-2.415169215,0.2601768507,12.70919773,-2.415169215,0.260224183,12.70909667,-1.898800298,0.971542716,12.65277863,1.74931535
14.08405092,0.2611014961,12.72511877,-2.061852138,0.2611014961,12.72511877,-2.061852138,0.2611958582,12.72491814,-1.583460169,0.9666481614,12.56659222,1.754561292
14.12969848,0.2629507869,12.75696085,-2.079268191,0.2629507869,12.75696085,-2.079268191,0.2631392088,12.75656109,-1.366812462,0.9573099613,12.61320019,1.744952637
14.22099359,0.2670584102,12.81979278,-1.40981934,0.2670584102,12.81979278,-1.40981934,0.2670259099,12.81984697,-1.468362637,0.9835544825,12.48985481,1.789256972
14.24291404,0.2680967656,12.83477054,-1.331917702,0.2680967656,12.83477054,-1.331917702,0.267959128,12.83504226,-1.641268456,0.9942817688,12.37393093,1.826350515
14.28675495,0.2701734763,12.86472604,-1.296235886,0.2701734763,12.86472604,-1.296235886,0.2699502527,12.8651811,-1.952249695,1.024266243,12.24106979,1.881402268
14.37443677,0.2743268979,12.92463706,-1.992912179,0.2743268979,12.92463706,-1.992912179,0.2745972737,12.92411667,-1.255446637,1.058624029,12.20464706,1.915806404
14.39530081,0.2753818277,12.93876117,-2.747903673,0.2753818277,12.93876117,-2.747903673,0.2757030403,12.93814049,-1.253394685,1.050440073,12.13489246,1.93600101
14.43702888,0.2776635586,12.96667075,-2.789642288,0.2776635586,12.96667075,-2.789642288,0.2779145735,12.96618814,-1.360784792,1.028995275,12.34315586,1.876754085
14.52048504,0.2825840775,13.02181766,-2.336154095,0.2825840775,13.02181766,-2.336154095,0.2827539311,13.02151537,-1.505334752,1.00232482,11.9726429,1.989909515
14.54008071,0.2837895986,13.03467421,-2.751370849,0.2837895986,13.03467421,-2.751370849,0.2840784157,13.03415909,-1.327201101,1.007600904,11.76850891,2.048764353
14.57927204,0.2863469042,13.06012192,-2.305948393,0.2863469042,13.06012192,-2.305948393,0.2867273848,13.05944654,-1.191832211,1.023869157,11.79105663,2.050706553
14.59494858,0.2874254148,13.07020207,-2.032812203,0.2874254148,13.07020207,-2.032812203,0.2877869724,13.06956152,-1.183468735,1.032107592,11.98869228,2.002016608
14.62630165,0.2895824359,13.09036236,-2.111321843,0.2895824359,13.09036236,-2.111321843,0.2899061477,13.08979149,-1.237559552,1.048263431,12.48104572,1.871198013
14.68900779,0.2944336109,13.12976542,-1.377313928,0.2944336109,13.12976542,-1.377313928,0.2941576155,13.13022901,-3.066257632,1.065769076,12.42599392,1.900677097
14.70708767,0.2958991846,13.1410122,-1.299786275,0.2958991846,13.1410122,-1.299786275,0.2956937502,13.14135829,-1.70950663,1.079271317,12.16522121,1.978919596
14.74324743,0.2988303322,13.16350576,-1.305983934,0.2988303322,13.16350576,-1.305983934,0.2987660195,13.16361684,-1.401378005,1.108984113,11.73064041,2.097189397
14.75771133,0.3000027912,13.17250318,-1.372181188,0.3000027912,13.17250318,-1.372181188,0.2999949273,13.17252027,-1.386943215,1.108464241,11.78964329,2.085055313
14.78663914,0.3023477092,13.19049803,-1.788199855,0.3023477092,13.19049803,-1.788199855,0.3024527427,13.19032711,-1.501787627,1.114756703,11.98378849,2.042537756
14.84449475,0.3076974996,13.22540855,-2.160389416,0.3076974996,13.22540855,-2.160389416,0.3078481056,13.22517225,-1.55133124,1.141420484,11.98514652,2.053059898
14.86025701,0.3093253911,13.23464762,-1.815140537,0.3093253911,13.23464762,-1.815140537,0.3094878072,13.23439352,-1.419182692,1.143895149,11.91184044,2.072562572
14.89178154,0.3125811741,13.25312576,-1.874469599,0.3125811741,13.25312576,-1.874469599,0.3127672105,13.25283605,-1.405295495,1.152626991,11.78820324,2.105239497
14.90439135,0.3138834873,13.26051702,-2.283745948,0.3138834873,13.26051702,-2.283745948,0.3140789718,13.26021306,-1.488728077,1.154792666,11.62240601,2.142555265
14.92961097,0.3166858397,13.27499352,-2.534678325,0.3166858397,13.27499352,-2.534678325,0.3167024943,13.27496708,-2.277940605,1.161949039,11.22454166,2.222869945
14.98005022,0.3228264459,13.30313281,-1.883972218,0.3228264459,13.30313281,-1.883972218,0.3231617782,13.30263613,-1.23577175,1.186408877,10.96762085,2.272247714
14.99350549,0.3244929365,13.3105964,-2.282204327,0.3244929365,13.3105964,-2.282204327,0.3249094148,13.30997994,-1.213892053,1.194854617,11.01500034,2.265841019
15.02041604,0.328391492,13.32469748,-1.3494595,0.328391492,13.32469748,-1.3494595,0.3284046881,13.32466757,-1.326657456,1.196583986,10.95217609,2.277892571
15.03118026,0.330011391,13.33024957,-1.217115579,0.330011391,13.33024957,-1.217115579,0.3298027974,13.33054263,-1.472628219,1.193637729,10.89046192,2.288224395
15.0527087,0.333251189,13.34135376,-1.107419266,0.333251189,13.34135376,-1.107419266,0.3327187377,13.34212017,-2.088929039,1.186424732,10.7388258,2.312459183
15.09576557,0.3397307851,13.36356214,-1.299928058,0.3397307851,13.36356214,-1.299928058,0.3398924681,13.3633412,-1.151141693,1.196705222,10.72727013,2.316933929
15.10713055,0.341441092,13.3694241,-1.560586264,0.341441092,13.3694241,-1.560586264,0.3417859936,13.36894255,-1.143847139,1.198501945,10.69096851,2.322951192
15.12986051,0.3451957548,13.38067476,-2.33573503,0.3451957548,13.38067476,-2.33573503,0.3455730447,13.38014524,-1.274064247,1.189636588,10.51702404,2.348522361
15.17532042,0.3539096688,13.40149392,-1.692384009,0.3539096688,13.40149392,-1.692384009,0.3542216002,13.40107501,-1.227130608,1.195186138,10.15192986,2.398752078
15.18514156,0.355846685,13.4059167,-1.902015208,0.355846685,13.4059167,-1.902015208,0.3563574176,13.40522943,-1.116923144,1.196500778,10.10387325,2.405106222
15.20478383,0.3599461404,13.41445643,-2.401712615,0.3599461404,13.41445643,-2.401712615,0.3606290522,13.41353829,-1.04934489,1.202291965,10.04451656,2.413181704
15.24406836,0.3691236083,13.43022266,-1.842994753,0.3691236083,13.43022266,-1.842994753,0.3691723216,13.43015601,-1.688218872,1.213059783,9.821233749,2.440846539
15.25269776,0.3711817728,13.43362965,-2.495411063,0.3711817728,13.43362965,-2.495411063,0.3712720086,13.433513,-1.848541965,1.214769602,9.766553879,2.44729531
15.26995657,0.3761227541,13.43936864,-1.22649513,0.3761227541,13.43936864,-1.22649513,0.3762488395,13.43920456,-1.126347298,1.218220472,9.692777634,2.455988355
15.30447417,0.3861974168,13.45059545,-1.016102567,0.3861974168,13.45059545,-1.016102567,0.3862025011,13.45058767,-1.013011781,1.222976565,9.641037941,2.462429856
15.31207138,0.3884148165,13.45306643,-1.070839544,0.3884148165,13.45306643,-1.070839544,0.388393269,13.45309306,-1.08405186,1.223939419,9.604529381,2.466527578
15.3272658,0.3928496161,13.45800839,-1.411709407,0.3928496161,13.45800839,-1.411709407,0.3927748047,13.45810383,-1.526628025,1.226460457,9.457690239,2.482348513
15.35765464,0.4031348128,13.46608981,-1.875031526,0.4031348128,13.46608981,-1.875031526,0.4035922509,13.46551717,-1.169047579,1.235245943,9.313120842,2.497643969
15.36436664,0.4057151567,13.46748585,-1.618433204,0.4057151567,13.46748585,-1.618433204,0.4060933623,13.46701255,-1.160790091,1.237712622,9.281433105,2.500919992
15.37779063,0.4108758444,13.47027793,-1.678546454,0.4108758444,13.47027793,-1.678546454,0.4110955851,13.4700033,-1.327238389,1.241791725,9.225277901,2.50665128
15.38316022,0.4129401195,13.47139477,-1.997873741,0.4129401195,13.47139477,-1.997873741,0.4130964742,13.4711996,-1.543468316,1.24376142,9.212000847,2.508020085
15.39389942,0.4173588633,13.47326868,-2.30966201,0.4173588633,13.47326868,-2.30966201,0.417458968,13.47314604,-1.778568147,1.24887991,9.165315628,2.512712996
15.4153778,0.4270848515,13.47592366,-1.645272452,0.4270848515,13.47592366,-1.645272452,0.4271869691,13.4757983,-1.460560941,1.258431792,9.02586937,2.526241927
15.42118159,0.4297825431,13.47655579,-1.780955472,0.4297825431,13.47655579,-1.780955472,0.4298156212,13.47651499,-1.689167515,1.262085319,9.026432991,2.526240021
15.43278915,0.435402157,13.4775474,-2.389068696,0.435402157,13.4775474,-2.389068696,0.4355897731,13.4773212,-1.586935854,1.268196583,9.00711441,2.528117737
15.43743218,0.437758364,13.47781228,-2.878419363,0.437758364,13.47781228,-2.878419363,0.4380747343,13.47743098,-1.419284074,1.269781947,8.974842072,2.531138308
15.44671823,0.4428214949,13.47791947,-1.755689628,0.4428214949,13.47791947,-1.755689628,0.4430446567,13.47765053,-1.361726339,1.273279428,8.911801338,2.536972062
15.45043265,0.4448638235,13.47794177,-1.7299205,0.4448638235,13.47794177,-1.7299205,0.4450326256,13.47773835,-1.417535367,1.274973392,8.883686066,2.539549363
15.4578615,0.4489484806,13.47798637,-2.129348944,0.4489484806,13.47798637,-2.129348944,0.4490085635,13.47791399,-1.841536258,1.277396083,8.809549332,2.546252481
15.47271918,0.4584150851,13.47653143,-1.110113551,0.4584150851,13.47653143,-1.110113551,0.4582585176,13.4767163,-1.224531073,1.279058337,8.623625755,2.562567612
15.47763511,0.4616296932,13.47595195,-1.034487297,0.4616296932,13.47595195,-1.034487297,0.4614260607,13.47619231,-1.161195667,1.27976656,8.591794014,2.56527028
15.48746698,0.4680589095,13.47479298,-1.031957085,0.4680589095,13.47479298,-1.031957085,0.467761147,13.47514432,-1.231124974,1.280747771,8.518030167,2.571466012
15.49139972,0.470630596,13.47432939,-1.087588557,0.470630596,13.47432939,-1.087588557,0.4702951815,13.47472513,-1.364106563,1.280979395,8.48190403,2.574473109
15.49926522,0.4757739691,13.47340221,-1.412675506,0.4757739691,13.47340221,-1.412675506,0.4755159219,13.47370757,-2.045950995,1.283373594,8.399723053,2.581271539
15.5149962,0.4872684944,13.47012693,-2.934645211,0.4872684944,13.47012693,-2.934645211,0.4880489898,13.46921786,-1.04525189,1.291463375,8.256199837,2.592867155
15.51925903,0.490856401,13.46868722,-1.645526225,0.490856401,13.46868722,-1.645526225,0.4914452408,13.46800122,-1.047034168,1.293287158,8.210484505,2.596492483
15.5277847,0.4980322142,13.46580779,-1.463548766,0.4980322142,13.46580779,-1.463548766,0.4982377427,13.46556795,-1.237729436,1.294763923,8.114881516,2.603945987
15.54483603,0.5141026727,13.45807373,-0.9373756337,0.5141026727,13.45807373,-0.9373756337,0.5139227055,13.4582777,-1.020892982,1.283776641,7.859555244,2.623185836
15.54865164,0.5181104008,13.45587006,-0.8158902302,0.5181104008,13.45587006,-0.8158902302,0.517752438,13.45627715,-0.9487835055,1.282460451,7.806460857,2.627078713
15.55628285,0.5261258569,13.45146271,-0.7115471018,0.5261258569,13.45146271,-0.7115471018,0.5254119029,13.45227606,-0.9436551211,1.280900359,7.697589397,2.634962438
15.57154528,0.5421567692,13.44264802,-0.8794961796,0.5421567692,13.44264802,-0.8794961796,0.5412511925,13.44368274,-1.527129791,1.288496137,7.529416084,2.646803736
15.57497904,0.5457634154,13.44066488,-1.052400123,0.5457634154,13.44066488,-1.052400123,0.5456640544,13.44078457,-1.113131706,1.292809248,7.517691612,2.647556741
15.58184654,0.553324293,13.43630354,-2.251069754,0.553324293,13.43630354,-2.251069754,0.5544897783,13.43498823,-0.8652082459,1.302778482,7.513728142,2.647650776
15.59558156,0.571622923,13.42398048,-1.382677569,0.571622923,13.42398048,-1.382677569,0.5721412261,13.42339555,-1.001552352,1.309207439,7.513797283,2.647063186
15.61106758,0.5953382251,13.40663763,-0.855501872,0.5953382251,13.40663763,-0.855501872,0.5954256358,13.40653871,-0.8258827255,1.311761737,7.52567482,2.645362242
15.62546381,0.6202210693,13.38735224,-0.6573007377,0.6202210693,13.38735224,-0.6573007377,0.619421951,13.38823719,-0.8824150341,1.314414859,7.576579571,2.640691708
15.63889035,0.6439441313,13.36879488,-2.101340031,0.6439441313,13.36879488,-2.101340031,0.6453521653,13.36724807,-0.7841842582,1.310976267,7.630629063,2.635566903
15.65141976,0.6714931874,13.34550636,-1.310032262,0.6714931874,13.34550636,-1.310032262,0.6727386021,13.34414012,-0.7270347647,1.31961751,7.637602806,2.633915183
15.66312247,0.70187032,13.3186831,-0.6580682384,0.70187032,13.3186831,-0.6580682384,0.7012148054,13.31939703,-0.8326929753,1.335515499,7.620011806,2.634056493
15.67406232,0.7326427345,13.29101895,-0.6215861657,0.7326427345,13.29101895,-0.6215861657,0.7328567892,13.29078874,-0.580616013,1.356308103,7.573979378,2.636265817
15.68429743,0.7645488322,13.26177329,-0.7582108805,0.7645488322,13.26177329,-0.7582108805,0.7635005474,13.26290114,-1.233484068,1.374069095,7.544960499,2.637058571
15.69388081,0.8012792105,13.22698917,-0.3733203305,0.8012792105,13.22698917,-0.3733203305,0.800462561,13.22786702,-0.477921612,1.386761189,7.432570934,2.643919891
15.70286086,0.8356972419,13.19439486,-0.7483593124,0.8356972419,13.19439486,-0.7483593124,0.8350976452,13.19503845,-0.9513679599,1.395728946,7.267398834,2.654421779
15.7112819,0.8764211155,13.15480536,-0.4208468778,0.8764211155,13.15480536,-0.4208468778,0.876207962,13.15503089,-0.448711672,1.400862336,7.082970619,2.665975622
15.71918454,0.9183953102,13.11363961,-0.3464627591,0.9183953102,13.11363961,-0.3464627591,0.917111713,13.11500278,-0.5119959331,1.403513432,6.905918598,2.676676604
15.72660604,0.9588066708,13.07392957,-1.241165915,0.9588066708,13.07392957,-1.241165915,0.9606228661,13.07201109,-0.5859763771,1.404720306,6.805159092,2.681860952
15.73358067,1.009982083,13.0226433,-0.2559551336,1.009982083,13.0226433,-0.2559551336,1.009329377,13.02332846,-0.3169054142,1.402972698,6.729805946,2.685166212
15.74013998,1.058110116,12.97441101,-0.417293577,1.058110116,12.97441101,-0.417293577,1.055135526,12.97754477,-1.303944424,1.400858521,6.652910709,2.688475295
15.74631305,1.110946064,12.92109881,-0.4186335264,1.110946064,12.92109881,-0.4186335264,1.1125035,12.91946338,-0.2548414271,1.398201585,6.580053806,2.691407352
15.75212673,1.169716509,12.86142808,-0.1753691612,1.169716509,12.86142808,-0.1753691612,1.167527358,12.86371635,-0.37500652,1.395931721,6.534274578,2.692393497
15.75760583,1.225104792,12.80519133,-0.7820595568,1.225104792,12.80519133,-0.7820595568,1.22718053,12.80303325,-0.3990667027,1.393978,6.485379219,2.693494994
15.76277335,1.293460179,12.73533847,-0.1624985993,1.293460179,12.73533847,-0.1624985993,1.293740019,12.73504218,-0.1427614109,1.391725063,6.461868763,2.692745
15.76765058,1.361216488,12.66602861,-0.1709742289,1.361216488,12.66602861,-0.1709742289,1.356560489,12.67087055,-0.840057854,1.390141249,6.423553467,2.692906099
15.77225729,1.430062613,12.59553335,-0.5607217655,1.430062613,12.59553335,-0.5607217655,1.434603382,12.59082556,-0.1001162266,1.388077974,6.383211136,2.69310001
15.77661188,1.513009784,12.51035736,-0.02571032654,1.513009784,12.51035736,-0.02571032654,1.511269677,12.51215442,-0.1291766378,1.386070848,6.353607655,2.692431341
15.78073147,1.591480537,12.42977806,-0.2963761697,1.591480537,12.42977806,-0.2963761697,1.590298508,12.43100963,-0.4340164975,1.3840698,6.328011036,2.691360917
15.78463202,1.681711582,12.33703038,-0.1043258187,1.681711582,12.33703038,-0.1043258187,1.684689225,12.33395538,0.05430211893,1.382072568,6.312519073,2.689444251
15.78832846,1.778053786,12.23794953,0.03738234995,1.778053786,12.23794953,0.03738234995,1.774140574,12.24197988,-0.1997931611,1.379992962,6.299403191,2.687221863
15.79183476,1.869440313,12.14396522,-1.281490391,1.869440313,12.14396522,-1.281490391,1.876932243,12.13626658,-0.02836323305,1.377610207,6.286205769,2.684875211
15.79516404,1.986921137,12.02313955,0.1064545198,1.986921137,12.02313955,0.1064545198,1.988536775,12.02147639,0.1674461394,1.375292063,6.273107529,2.682399523
15.79832863,2.09956411,11.90728934,0.0170273031,2.09956411,11.90728934,0.0170273031,2.094620771,11.91236431,-0.35115557,1.373171806,6.253034592,2.680344009
15.80134019,2.220076003,11.78338936,-0.1184144013,2.220076003,11.78338936,-0.1184144013,2.226581293,11.77672617,0.1906498695,1.371261477,6.231369972,2.678342131
15.80420975,2.359319645,11.64030144,0.2274857445,2.359319645,11.64030144,0.2274857445,2.361272631,11.63830078,0.2851783742,1.369400978,6.214443684,2.675949364
15.80694782,2.492182597,11.50377037,-0.1914719018,2.492182597,11.50377037,-0.1914719018,2.489791883,11.50621859,-0.4607049835,1.367642641,6.201856613,2.6732395
15.80956444,2.652177327,11.33952836,0.2193080044,2.652177327,11.33952836,0.2193080044,2.656998488,11.33460661,0.3548284464,1.366076827,6.187637329,2.670753494
15.81206928,2.817576875,11.16978804,0.2813023762,2.817576875,11.16978804,0.2813023762,2.823773352,11.16346329,0.431802901,1.363654494,6.171877861,2.668628281
15.81447173,2.98188119,11.0012056,-0.4240874587,2.98188119,11.0012056,-0.4240874587,2.983730687,10.99931608,-0.2097980365,1.361293077,6.156119823,2.666893739
15.81678097,3.188961474,10.78901742,0.4115474644,3.188961474,10.78901742,0.4115474644,3.192262834,10.7856597,0.479312512,1.359071255,6.13662529,2.666081574
15.81900606,3.388496109,10.58456101,0.2420575107,3.388496109,10.58456101,0.2420575107,3.404747348,10.56800637,0.5949250323,1.35702157,6.116724014,2.66624061
15.82115606,3.61350343,10.35419817,0.297529262,3.61350343,10.35419817,0.297529262,3.6100611,10.35769823,0.1791307918,1.355273247,6.098101616,2.667663928
15.82324008,3.86657816,10.09528092,0.5361954504,3.86657816,10.09528092,0.5361954504,3.867322094,10.09453234,0.5491747754,1.353604674,6.079771519,2.671030937
15.82526731,4.112756513,9.843419252,-0.1051226849,4.112756513,9.843419252,-0.1051226849,4.144875224,9.810736597,0.7353711793,1.35191226,6.05921936,2.677326538
15.82724686,4.423607754,9.525773288,0.5936636236,4.423607754,9.525773288,0.5936636236,4.415901061,9.533614954,0.4428790101,1.350001812,6.043467999,2.687059858
15.82918723,4.740814567,9.201685224,0.5957698604,4.740814567,9.201685224,0.5957698604,4.739906054,9.202609284,0.5800195023,1.348253012,6.027951241,2.701838445
15.8310948,5.074872227,8.860468155,0.230251557,5.074872227,8.860468155,0.230251557,5.104852542,8.829964541,0.8142418091,1.34655416,6.01096344,2.723206263
15.83297067,5.480266652,8.446667849,0.7573577172,5.480266652,8.446667849,0.7573577172,5.463734295,8.463512464,0.4679003652,1.344832778,5.99739027,2.752271238
15.83480564,5.87682013,8.041891808,0.4728254336,5.87682013,8.041891808,0.4728254336,5.883824663,8.034729971,0.6246297468,1.343286633,5.987119198,2.789959425
15.83657747,6.319512028,7.590073249,0.5837713529,6.319512028,7.590073249,0.5837713529,6.327623883,7.581826291,0.7287387805,1.342054367,5.978208542,2.836092706
15.83825961,6.775277943,7.124938135,0.6650297921,6.775277943,7.124938135,0.6650297921,6.752966937,7.147746765,-0.7919944224,1.341358662,5.968984604,2.889064178
15.83983777,7.210779186,6.680433586,-0.2636850504,7.210779186,6.680433586,-0.2636850504,7.224288286,6.666554722,0.5094064443,1.340779305,5.961920738,2.913815638
15.84131521,7.671787935,6.209558829,0.3752218781,7.671787935,6.209558829,0.3752218781,7.665532347,6.216069863,0.07695858119,1.340414762,5.955014706,2.916782249
15.84270583,8.105703508,5.766357066,-0.118313855,8.105703508,5.766357066,-0.118313855,8.105752972,5.766181466,-0.1070940975,1.340230346,5.948708534,2.921558745
15.8440273,8.534716373,5.327521098,-0.4892402126,8.534716373,5.327521098,-0.4892402126,8.535911303,5.326375515,-0.2861220709,1.340050459,5.941985607,2.92732185
15.84529803,8.953538527,4.898876542,-0.949023284,8.953538527,4.898876542,-0.949023284,8.95073496,4.90184374,-0.4606565318,1.339885592,5.934661388,2.933521507
15.84653639,9.361245686,4.481371033,-1.184596063,9.361245686,4.481371033,-1.184596063,9.357146278,4.485189822,-0.1779992708,1.339921474,5.926729202,2.939811082
15.84776142,9.758347333,4.073754926,-0.7652788207,9.758347333,4.073754926,-0.7652788207,9.757760328,4.074379035,-0.586028196,1.340208411,5.920063496,2.94601567
15.84899436,10.13840365,3.682476256,0.1061029547,10.13840365,3.682476256,0.1061029547,10.14068683,3.680272996,-0.01587454162,1.340486288,5.914848328,2.952055854
15.84924772,10.21546396,3.603077638,0.132246196,10.21546396,3.603077638,0.132246196,10.21937821,3.599284224,-0.08462616314,1.340541124,5.913636684,2.953253476
15.84975446,10.36958458,3.4442804,0.07148788861,10.36958458,3.4442804,0.07148788861,10.37676097,3.43730668,-0.6678368604,1.340643883,5.911393166,2.955599483
15.85076793,10.6718856,3.132503807,-0.7759644706,10.6718856,3.132503807,-0.7759644706,10.6584354,3.145765777,0.2871503189,1.340830564,5.906723499,2.960060496
15.85101985,10.7426576,3.059286489,-0.7821344818,10.7426576,3.059286489,-0.7821344818,10.7279805,3.073758583,0.3187843405,1.340878487,5.905540943,2.961117769
15.85152368,10.87902037,2.917954677,-0.3881936957,10.87902037,2.917954677,-0.3881936957,10.8670707,2.929744195,0.2903696156,1.341004133,5.903389931,2.963169404
15.85253135,11.14174691,2.645138738,-0.4021827446,11.14174691,2.645138738,-0.4021827446,11.14308542,2.643852112,-0.6390895314,1.341275573,5.901697159,2.967041244
15.85277782,11.20600876,2.578409063,-1.626412046,11.20600876,2.578409063,-1.626412046,11.1993678,2.585003461,-0.06615488902,1.341343164,5.9013381,2.96793442
15.85327076,11.32447485,2.454875918,-1.04225658,11.32447485,2.454875918,-1.04225658,11.31193254,2.467306158,0.2174327157,1.341477156,5.900502205,2.9696546
15.85425665,11.54527859,2.223755643,-0.4127722416,11.54527859,2.223755643,-0.4127722416,11.53706203,2.231911553,0.1426926007,1.341742516,5.898787022,2.972837736
15.85537276,11.76374385,1.993299619,0.1992670293,11.76374385,1.993299619,0.1992670293,11.76625722,1.990840119,0.1084494354,1.342066169,5.897280693,2.976044384
15.85643538,11.95987922,1.785632366,0.1054303603,11.95987922,1.785632366,0.1054303603,11.95674201,1.788772818,0.2163115167,1.342358828,5.896216393,2.978727313
15.85741546,12.11955552,1.615146498,0.05525056641,12.11955552,1.615146498,0.05525056641,12.1253663,1.60940898,-0.3349063688,1.342566133,5.895528793,2.980906524
15.85833434,12.24136402,1.482975479,0.3602409572,12.24136402,1.482975479,0.3602409572,12.24327904,1.481104864,0.316773775,1.342621207,5.895549297,2.98272215
15.85921081,12.35755051,1.356904745,0.2439199411,12.35755051,1.356904745,0.2439199411,12.35574958,1.358722559,0.2923326738,1.342417836,5.897084713,2.984284702
15.86005666,12.46734728,1.237552942,-0.9486930414,12.46734728,1.237552942,-0.9486930414,12.46429089,1.240615758,-0.3376711322,1.341984034,5.898172379,2.985627479
15.86087979,12.5409857,1.154386691,0.02256166483,12.5409857,1.154386691,0.02256166483,12.53946943,1.155923011,0.08824060576,1.341576815,5.898945808,2.986786375
15.86168597,12.61310758,1.072933204,-0.04615645396,12.61310758,1.072933204,-0.04615645396,12.60597791,1.080048155,0.2297260244,1.341172218,5.899386883,2.987793395
15.86247966,12.68114123,0.9956945735,-0.8567164773,12.68114123,0.9956945735,-0.8567164773,12.67145628,1.005348484,0.08537639183,1.340789318,5.899466515,2.988671563
15.86326447,12.72951172,0.9381081529,-0.1859932719,12.72951172,0.9381081529,-0.1859932719,12.73437383,0.9333023144,-0.9396799832,1.340522289,5.899600506,2.989442573
15.86404342,12.77752056,0.8809522889,-0.3848639012,12.77752056,0.8809522889,-0.3848639012,12.77115327,0.887315227,0.04784140237,1.340250611,5.89960146,2.990122875
15.86481908,12.8183001,0.831026471,-0.5488677669,12.8183001,0.831026471,-0.5488677669,12.80777791,0.841521702,0.1588612339,1.339968085,5.899300098,2.990722646
15.86559375,12.85085506,0.7892930728,-0.3439295817,12.85085506,0.7892930728,-0.3439295817,12.84435549,0.795787015,0.06730983515,1.339711785,5.898058891,2.991241998
15.86636948,12.88345457,0.747502553,-1.067896381,12.88345457,0.747502553,-1.067896381,12.88098313,0.7499897299,-0.4465490285,1.339454412,5.896547318,2.991699685
15.86714816,12.90629978,0.7153845162,-0.5037984975,12.90629978,0.7153845162,-0.5037984975,12.9039738,0.7177297663,-0.2446406175,1.339188814,5.894615173,2.992101026
15.86793157,12.92783918,0.6845091736,-0.5809763044,12.92783918,0.6845091736,-0.5809763044,12.92104261,0.6913069354,0.002512564799,1.338913918,5.892318726,2.992452968
15.86872139,12.94675395,0.6561707731,-0.9165098411,12.94675395,0.6561707731,-0.9165098411,12.93825115,0.6646677926,0.02098922057,1.338632584,5.889714718,2.992761468
15.86951925,12.96000812,0.633373453,-0.5877579718,12.96000812,0.633373453,-0.5877579718,12.955635,0.6377572666,-0.1331042305,1.338323593,5.887989998,2.993048368
15.87032676,12.97342254,0.6103005004,-1.137676126,12.97342254,0.6103005004,-1.137676126,12.97322902,0.6105213771,-1.02030332,1.338029623,5.886171341,2.993302656
15.87114551,12.98164511,0.5922683784,-0.7542912604,12.98164511,0.5922683784,-0.7542912604,12.97913491,0.5948020622,-0.3460491584,1.337797284,5.883781433,2.993519638
15.87197709,12.9886828,0.5752633855,-0.8037189519,12.9886828,0.5752633855,-0.8037189519,12.9836437,0.5803214248,-0.1507486598,1.337546468,5.881152153,2.993709472
15.87620717,12.99568603,0.5175177053,-0.9828110221,12.99568603,0.5175177053,-0.9828110221,12.99299454,0.5202453834,-0.399178256,1.336423397,5.862032413,2.994264342
15.88088778,12.96964347,0.4874660129,-1.183310899,12.96964347,0.4874660129,-1.183310899,12.96866098,0.488492755,-0.7566580528,1.336019039,5.848464489,2.994575359
15.88194807,12.96148156,0.4829344333,-3.169599492,12.96148156,0.4829344333,-3.169599492,12.95926179,0.4852163791,-0.6089600156,1.336013675,5.842750072,2.994573795
15.88306255,12.95108977,0.4800093155,-1.303204433,12.95108977,0.4800093155,-1.303204433,12.94938219,0.4817725401,-0.6211430926,1.336024284,5.837081909,2.994567784
15.88421686,12.94031054,0.4769959355,-1.532847441,12.94031054,0.4769959355,-1.532847441,12.93914951,0.4782056256,-0.7989363493,1.336032629,5.832818031,2.994576679
15.88541452,12.9283654,0.4746502029,-1.56452738,12.9283654,0.4746502029,-1.56452738,12.92853258,0.4745047676,-1.984404607,1.336118937,5.827499866,2.99456381
15.88665933,12.91535134,0.472826256,-1.470666631,12.91535134,0.472826256,-1.470666631,12.91512824,0.4730911468,-1.217358044,1.336198807,5.821328163,2.994535308
15.88795552,12.90165601,0.4710780045,-2.215246596,12.90165601,0.4710780045,-2.215246596,12.90101246,0.4717816543,-1.097000501,1.336273909,5.81646204,2.994522617
15.88930779,12.88653024,0.4701314278,-1.574179348,12.88653024,0.4701314278,-1.574179348,12.8862858,0.4704154918,-1.253894846,1.336365104,5.811284542,2.994502658
15.89072147,12.87071773,0.4691418747,-2.023818633,12.87071773,0.4691418747,-2.023818633,12.87079215,0.4690936647,-2.453260265,1.336321354,5.80454731,2.994462783
15.89220253,12.853648,0.4686533967,-1.801659055,12.853648,0.4686533967,-1.801659055,12.85347469,0.4688822204,-1.418981709,1.336209297,5.796174526,2.994400318
15.8937578,12.8355478,0.4683312435,-1.857621376,12.8355478,0.4683312435,-1.857621376,12.83528955,0.4686601816,-1.332955272,1.336008668,5.787533283,2.994336016
15.89539509,12.81634048,0.4681723295,-2.227199965,12.81634048,0.4681723295,-2.227199965,12.8161454,0.4684264335,-1.509934399,1.335668325,5.777939796,2.994262142
15.89712341,12.79578237,0.4683387325,-1.950346405,12.79578237,0.4683387325,-1.950346405,12.79588444,0.4682464299,-2.606784415,1.335239649,5.774793625,2.994284436
15.89895333,12.77401582,0.468514917,-3.249202138,12.77401582,0.468514917,-3.249202138,12.77392244,0.4687049646,-1.779864018,1.334862232,5.771168232,2.99429944
15.90089719,12.75065908,0.4690395211,-2.18512174,12.75065908,0.4690395211,-2.18512174,12.75059289,0.4691920518,-1.708438546,1.334284902,5.768345833,2.994334177
15.90296955,12.72575382,0.4696053575,-2.483063643,12.72575382,0.4696053575,-2.483063643,12.72572116,0.4697113373,-1.920767515,1.333625436,5.765518188,2.994373948
15.90518779,12.6990481,0.4703459913,-2.519510133,12.6990481,0.4703459913,-2.519510133,12.69908194,0.4703269098,-2.455945441,1.333111644,5.765851974,2.994458625
15.90757295,12.67030337,0.4712269259,-2.493148543,12.67030337,0.4712269259,-2.493148543,12.67036004,0.471270285,-2.074286393,1.332594514,5.767493248,2.994566986
15.91015074,12.63925655,0.472215887,-2.675190471,12.63925655,0.472215887,-2.675190471,12.63931848,0.4722898498,-2.017180918,1.331922054,5.764064312,2.99461096
15.91295307,12.60555587,0.4733869799,-2.350781129,12.60555587,0.4733869799,-2.350781129,12.60557296,0.4733982266,-2.216295624,1.330985665,5.752500534,2.994548878
15.91602018,12.56867107,0.4746687201,-3.056756781,12.56867107,0.4746687201,-3.056756781,12.56877994,0.4746861087,-2.015683647,1.32995224,5.728247643,2.994307987
15.91940368,12.52820299,0.4761581966,-2.12802899,12.52820299,0.4761581966,-2.12802899,12.52832011,0.4761751788,-1.772332453,1.329376101,5.695002079,2.993925519
15.92317124,12.48314729,0.4778187278,-2.366557153,12.48314729,0.4778187278,-2.366557153,12.48326777,0.4778332706,-1.853253142,1.329088449,5.650988102,2.993380933
15.92741372,12.43272104,0.4797219052,-1.955025068,12.43272104,0.4797219052,-1.955025068,12.43271425,0.4797177389,-1.977610605,1.328883886,5.586505413,2.992537517
15.9322568,12.37529751,0.4819097504,-1.968274634,12.37529751,0.4819097504,-1.968274634,12.37550598,0.4819179314,-1.558866702,1.328596592,5.508546352,2.991506181
15.93788043,12.30901764,0.4844704607,-1.796302221,12.30901764,0.4844704607,-1.796302221,12.3090775,0.4844727269,-1.680890931,1.327853084,5.445311546,2.990719124
15.94455362,12.23084678,0.487533428,-1.625283327,12.23084678,0.487533428,-1.625283327,12.23090114,0.487532955,-1.550705356,1.32699883,5.382003784,2.989948546
15.95270059,12.13600798,0.4912964568,-1.576702612,12.13600798,0.4912964568,-1.576702612,12.13626203,0.4913043819,-1.323803143,1.327470064,5.367219448,2.989880607
15.96303926,12.01704823,0.4961269525,-1.241729671,12.01704823,0.4961269525,-1.241729671,12.01666805,0.4961101717,-1.590921287,1.327620506,5.423137188,2.990954755
15.97693446,11.85879207,0.5026840568,-1.096738867,11.85879207,0.5026840568,-1.096738867,11.8589188,0.5026860518,-1.042312133,1.325159669,5.532327652,2.993102206
15.98123163,11.81086779,0.5047524838,-0.8627646905,11.81086779,0.5047524838,-0.8627646905,11.81013399,0.5047196785,-1.125116857,1.322415113,5.554456711,2.99366869
15.98982596,11.71501922,0.5088893379,-0.6956148666,11.71501922,0.5088893379,-0.6956148666,11.71288321,0.5088000108,-1.720310687,1.319477439,5.602267265,2.994797738
15.99326369,11.6766798,0.5105440795,-0.6808947281,11.6766798,0.5105440795,-0.6808947281,11.67516333,0.5104805639,-1.105138235,1.320186257,5.614555359,2.995081405
16.00013916,11.60000094,0.5138535628,-0.7217467447,11.60000094,0.5138535628,-0.7217467447,11.59972356,0.5138416701,-0.7802980809,1.320872426,5.630008221,2.995530136
16.01389009,11.44664324,0.5204725293,-1.700008647,11.44664324,0.5204725293,-1.700008647,11.44884403,0.5205638824,-0.6729059054,1.3171345,5.641839027,2.996302437
16.01939047,11.38657287,0.5231733748,-1.864341265,11.38657287,0.5231733748,-1.864341265,11.38849222,0.5232527674,-0.7390679961,1.314809918,5.636569023,2.996473128
16.03039121,11.26778353,0.5286332236,-1.431736921,11.26778353,0.5286332236,-1.431736921,11.2677886,0.5286305373,-1.426600071,1.311104298,5.513772964,2.994813015
16.03479151,11.22068655,0.5308355394,-1.279062149,11.22068655,0.5308355394,-1.279062149,11.22062043,0.530830693,-1.330793204,1.310810685,5.443634033,2.993730807
16.04359211,11.12649261,0.535240171,-1.514136891,11.12649261,0.535240171,-1.514136891,11.12781614,0.5352985021,-0.8248620534,1.312291145,5.342312813,2.992154423
16.04711235,11.08881503,0.5370020237,-2.75274072,11.08881503,0.5370020237,-2.75274072,11.09069442,0.5370856257,-0.7659801765,1.313350916,5.310621738,2.991654655
16.05415283,11.01571495,0.540629685,-0.9421982123,11.01571495,0.540629685,-0.9421982123,11.01645099,0.540659873,-0.7420581624,1.316199303,5.26700592,2.990965359
16.06823378,10.86958382,0.5478881896,-0.6723322807,10.86958382,0.5478881896,-0.6723322807,10.86796412,0.5478083676,-1.197622676,1.325286984,5.199632168,2.989780659
16.07377731,10.81205354,0.550745786,-0.6945662435,10.81205354,0.550745786,-0.6945662435,10.81031953,0.5506616186,-1.382420557,1.330412984,5.191930294,2.989585171
16.08486435,10.69699298,0.5564609788,-1.019636945,10.69699298,0.5564609788,-1.019636945,10.69812418,0.5565163785,-0.6958209263,1.342853308,5.178844452,2.989148776
16.08929917,10.65096876,0.5587470559,-1.682645087,10.65096876,0.5587470559,-1.682645087,10.65324604,0.5588582825,-0.6292735824,1.346269965,5.182474613,2.989194984
16.09816881,10.56099526,0.5634197461,-1.929726646,10.56099526,0.5634197461,-1.929726646,10.56348976,0.5635420905,-0.6051629207,1.352504969,5.158772945,2.988730342
16.10171667,10.5251871,0.5652977785,-2.285666755,10.5251871,0.5652977785,-2.285666755,10.52758725,0.5654156136,-0.6317639873,1.355221272,5.149502754,2.988537123
16.10881237,10.45453595,0.5691029482,-1.303181923,10.45453595,0.5691029482,-1.303181923,10.45578223,0.56916266,-0.7718733061,1.361216903,5.121389389,2.987940908
16.12300379,10.31323365,0.5767132875,-2.759004115,10.31323365,0.5767132875,-2.759004115,10.31411016,0.5767580963,-1.061318187,1.368965983,4.985506058,2.985337924
16.128567,10.25950407,0.5797855945,-1.024606231,10.25950407,0.5797855945,-1.024606231,10.26026273,0.5798239626,-0.7733151503,1.370390296,4.906796932,2.98386981
16.13969342,10.15210751,0.5859335586,-0.6902318037,10.15210751,0.5859335586,-0.6902318037,10.15256785,0.5859556951,-0.6029885819,1.374806762,4.754199982,2.980929686
16.14414399,10.10914888,0.5883927442,-0.6637808358,10.10914888,0.5883927442,-0.6637808358,10.1094899,0.5884083881,-0.6009291672,1.376706243,4.69444561,2.979759968
16.15304513,10.02323164,0.5933111154,-0.7245844871,10.02323164,0.5933111154,-0.7245844871,10.023334,0.5933137741,-0.7016746391,1.380762577,4.606740952,2.977997311
16.15660558,9.988864738,0.5952784639,-0.804496269,9.988864738,0.5952784639,-0.804496269,9.988871642,0.5952759285,-0.8026271373,1.382288694,4.589875221,2.977638626
16.16372649,9.92013094,0.5992131608,-1.235290053,9.92013094,0.5992131608,-1.235290053,9.919946922,0.5992002373,-1.40252345,1.3840729,4.573168755,2.977296117
16.17796831,9.785432115,0.6072384533,-3.099261118,9.785432115,0.6072384533,-3.099261118,9.78749351,0.6073589584,-0.6740973526,1.387453198,4.525854111,2.976325678
16.18355009,9.733760792,0.6104493082,-1.368832373,9.733760792,0.6104493082,-1.368832373,9.735880437,0.6105737908,-0.5835307685,1.388413548,4.516182899,2.976128755
16.19471364,9.630422378,0.6168712686,-1.363505482,9.630422378,0.6168712686,-1.363505482,9.632654289,0.6170034556,-0.5599586992,1.38969326,4.529195786,2.97641409
16.19917906,9.589087012,0.6194400528,-1.928284381,9.589087012,0.6194400528,-1.928284381,9.591363831,0.6195753215,-0.6027024879,1.389360189,4.541536808,2.976716115
16.2081099,9.508649395,0.624716939,-0.8897035222,9.508649395,0.624716939,-0.8897035222,9.508782913,0.6247190533,-0.8448378715,1.387339592,4.583862782,2.97776638
16.22597159,9.348434325,0.6353118974,-0.655339044,9.348434325,0.6353118974,-0.655339044,9.348173373,0.6352950447,-0.7140795412,1.37851584,4.665307045,2.980117697
16.23113187,9.302147837,0.6383728043,-0.7113511394,9.302147837,0.6383728043,-0.7113511394,9.302659804,0.6384066833,-0.602857418,1.375645399,4.6758461,2.980550698
16.24145243,9.209574861,0.6444946181,-1.170162321,9.209574861,0.6444946181,-1.170162321,9.211632667,0.6446299604,-0.5353636527,1.370303988,4.673955917,2.980900812
16.24558066,9.172676172,0.6469519269,-2.46349888,9.172676172,0.6469519269,-2.46349888,9.175221812,0.6471192713,-0.5504720903,1.367522359,4.655551434,2.9806719
16.25383711,9.100547002,0.6519762643,-1.955985068,9.100547002,0.6519762643,-1.955985068,9.102400102,0.652097893,-0.6673404644,1.361895323,4.609933853,2.98000868
16.27035,8.958217944,0.6621586715,-1.247561979,8.958217944,0.6621586715,-1.247561979,8.958562744,0.6621819464,-1.021700752,1.351146102,4.505671024,2.978320514
16.27567768,8.912414053,0.6654519944,-1.494267158,8.912414053,0.6654519944,-1.494267158,8.913778016,0.6655493688,-0.731747861,1.348061562,4.480624199,2.977943707
16.28633304,8.822705003,0.6721775687,-0.9167535673,8.822705003,0.6721775687,-0.9167535673,8.82420856,0.6722842134,-0.5346517667,1.340863943,4.441559792,2.977479798
16.29059519,8.787211583,0.674896349,-0.7615334201,8.787211583,0.674896349,-0.7615334201,8.788380778,0.6749781513,-0.5134896195,1.340830445,4.437185287,2.977421887
16.29911948,8.716224744,0.6803339095,-0.6393252154,8.716224744,0.6803339095,-0.6393252154,8.716725213,0.680366027,-0.5421434912,1.342223167,4.417289734,2.97697104
16.31616805,8.574251065,0.6912090306,-0.8318235325,8.574251065,0.6912090306,-0.8318235325,8.573414084,0.6911417785,-1.306612167,1.336511374,4.313331127,2.974894833
16.32148823,8.529946751,0.6946027215,-1.170637558,8.529946751,0.6946027215,-1.170637558,8.530008873,0.6946072186,-1.12603717,1.336262822,4.287256241,2.97431054
16.33212859,8.444132873,0.7016130799,-0.7927273444,8.444132873,0.7016130799,-0.7927273444,8.444832581,0.7016656533,-0.6121391962,1.335585713,4.309889793,2.974961665
16.33638473,8.410355683,0.7044609738,-0.6267876724,8.410355683,0.7044609738,-0.6267876724,8.410762064,0.7044890271,-0.5457659176,1.33564806,4.331285477,2.975520951
16.34489702,8.342801304,0.7101567617,-0.4694288084,8.342801304,0.7101567617,-0.4694288084,8.342621031,0.7101357749,-0.4981961694,1.334461093,4.355709076,2.976267498
16.3619216,8.207692544,0.7215483375,-0.4502026071,8.207692544,0.7215483375,-0.4502026071,8.206338964,0.7214292703,-0.723402411,1.324799776,4.25671196,2.974351328
16.36728253,8.165147597,0.7251354771,-0.5145658772,8.165147597,0.7251354771,-0.5145658772,8.16342455,0.724985525,-1.027152529,1.32012856,4.222429276,2.973735217
16.37800441,8.080057703,0.7323097565,-0.8880518249,8.080057703,0.7323097565,-0.8880518249,8.0801478,0.7323203541,-0.8519348115,1.312048435,4.203845024,2.973717
16.38229316,8.046021746,0.7351794682,-1.536002038,8.046021746,0.7351794682,-1.536002038,8.047472041,0.7353095975,-0.677650754,1.310764074,4.186777592,2.97335698
16.39087066,7.981066142,0.7411971654,-0.7725269046,7.981066142,0.7411971654,-0.7725269046,7.982120525,0.7412880843,-0.5207932352,1.310833454,4.135607243,2.972039947
16.40802566,7.852067458,0.7533140442,-0.427130738,7.852067458,0.7533140442,-0.427130738,7.851417492,0.753245058,-0.5364896287,1.311057091,3.985221624,2.968052011
16.41341571,7.811536476,0.7571211296,-0.4137782291,7.811536476,0.7571211296,-0.4137782291,7.810351009,0.7570019017,-0.6324267635,1.310489416,3.912184238,2.966130222
16.4241958,7.730474511,0.7647353003,-0.4791556121,7.730474511,0.7647353003,-0.4791556121,7.728218042,0.764515589,-1.415109686,1.305988312,3.757610321,2.962232881
16.42850784,7.698049725,0.7677809686,-0.5512686995,7.698049725,0.7677809686,-0.5512686995,7.696409032,0.7676229693,-1.174785227,1.303190112,3.699647427,2.960827829
16.43713192,7.633200153,0.7738723052,-0.8903443458,7.633200153,0.7738723052,-0.8903443458,7.633900934,0.7739460517,-0.6555411409,1.299455285,3.579490662,2.957803904
16.45438007,7.508228888,0.7865331207,-0.6015273178,7.508228888,0.7865331207,-0.6015273178,7.508884739,0.7865922166,-0.4710651604,1.30415535,3.422690868,2.953125379
16.45980344,7.469596301,0.7905810778,-0.4894670243,7.469596301,0.7905810778,-0.4894670243,7.469575629,0.7905685774,-0.49340754,1.306330442,3.398515224,2.952224072
16.47065019,7.392331127,0.798676992,-0.4028165175,7.392331127,0.798676992,-0.4028165175,7.390957408,0.7985212988,-0.6809518308,1.30936563,3.320259094,2.949710239
16.47498889,7.361425057,0.8019153577,-0.4028671423,7.361425057,0.8019153577,-0.4028671423,7.35951012,0.8017023874,-0.8738995242,1.310047865,3.293071747,2.94882891
16.48366628,7.299612917,0.808392089,-0.4614938551,7.299612917,0.808392089,-0.4614938551,7.29758115,0.8081705828,-1.183752947,1.31057322,3.233828783,2.946975682
16.50102108,7.175988638,0.8213455517,-1.370758573,7.175988638,0.8213455517,-1.370758573,7.177952785,0.8215713571,-0.4974785727,1.316513538,3.16850853,2.944231499
16.50647978,7.138557116,0.8255870155,-1.0219042,7.138557116,0.8255870155,-1.0219042,7.140325405,0.8257863777,-0.4630024636,1.319016218,3.1685009,2.943835648
16.51739718,7.064900988,0.8342088017,-0.5301309601,7.064900988,0.8342088017,-0.5301309601,7.065070645,0.8342164189,-0.4961946469,1.324626088,3.172042131,2.943089284
16.52176414,7.035438537,0.8376575162,-0.4597836285,7.035438537,0.8376575162,-0.4597836285,7.034968741,0.8375884354,-0.5537282986,1.326158285,3.163364649,2.942565582
16.53049806,6.976513635,0.8445549452,-0.3960080697,6.976513635,0.8445549452,-0.3960080697,6.974764933,0.8443324684,-0.8266638859,1.328019738,3.122437477,2.940950748
16.5479659,6.858663831,0.8583498031,-0.5053559202,6.858663831,0.8583498031,-0.5053559202,6.858016853,0.8582745882,-0.6627916891,1.328287363,3.044068336,2.937965472
16.55346358,6.821572819,0.8626914755,-0.6416836565,6.821572819,0.8626914755,-0.6416836565,6.821983918,0.8627508662,-0.5389737935,1.328413725,3.034454107,2.937408589
16.56445893,6.747689044,0.8714140557,-1.650278057,6.747689044,0.8714140557,-1.650278057,6.749918048,0.8717034221,-0.4492354397,1.329874516,2.960823774,2.934713422
16.56885707,6.71958402,0.8750936396,-0.897258296,6.71958402,0.8750936396,-0.897258296,6.7210917,0.8752844445,-0.4524204814,1.330818534,2.954992294,2.934235522
16.57765335,6.663373972,0.8824528073,-0.5414940546,6.663373972,0.8824528073,-0.5414940546,6.663439004,0.8824464892,-0.5273013648,1.332605124,2.980666876,2.934304368
16.59524591,6.550953874,0.8971711427,-0.3834348371,6.550953874,0.8971711427,-0.3834348371,6.548439757,0.8968137155,-1.587410322,1.335534811,2.963726759,2.932581646
16.60078709,6.515544607,0.9018070173,-0.3997297907,6.515544607,0.9018070173,-0.3997297907,6.513908562,0.9015771871,-0.8394425825,1.337269664,2.945461035,2.93159596
16.61186944,6.444726072,0.9110787665,-0.5417522841,6.444726072,0.9110787665,-0.5417522841,6.444846172,0.9111041304,-0.5139235028,1.342844248,2.875572443,2.928474777
16.63403415,6.305966109,0.9300574489,-0.7072573967,6.305966109,0.9300574489,-0.7072573967,6.306721391,0.930158017,-0.4988982048,1.358043075,2.694139481,2.920580619
16.63946538,6.273087779,0.9348778814,-0.5385602896,6.273087779,0.9348778814,-0.5385602896,6.272875392,0.9348269679,-0.5940419257,1.361618996,2.640862226,2.918386268
16.65032783,6.207331119,0.9445187463,-0.3956984917,6.207331119,0.9445187463,-0.3956984917,6.205183396,0.9441648696,-1.289518939,1.370308995,2.558532476,2.914511028
16.67205273,6.075817799,0.9638004761,-0.4863770295,6.075817799,0.9638004761,-0.4863770295,6.075838658,0.9638122744,-0.4814738252,1.384936094,2.428323269,2.907758348
16.67754987,6.042540406,0.9686794169,-0.6162114914,6.042540406,0.9686794169,-0.6162114914,6.043262895,0.9688083431,-0.4395649796,1.387403011,2.421050787,2.906798925
16.68854417,5.976079817,0.9784537866,-2.06718258,5.976079817,0.9784537866,-2.06718258,5.97811137,0.9788004806,-0.4517675933,1.390440464,2.441267252,2.905953921
16.71053275,5.84994257,0.9991899372,-0.409370714,5.84994257,0.9991899372,-0.409370714,5.847808321,0.9987847556,-1.739319638,1.397046566,2.541974068,2.906017257
16.71607965,5.818122843,1.004420895,-0.3738912759,5.818122843,1.004420895,-0.3738912759,5.816365681,1.004089922,-0.9378918076,1.398190498,2.579192877,2.906492528
16.72717346,5.754483389,1.014882811,-0.3859512044,5.754483389,1.014882811,-0.3859512044,5.753829024,1.014764679,-0.5292624564,1.399722576,2.579728842,2.905237797
16.74936106,5.627204481,1.035806644,-1.161660169,5.627204481,1.035806644,-1.161660169,5.62875571,1.036114193,-0.4560343376,1.402508497,2.619022846,2.903959214
16.75496407,5.595961408,1.041273855,-1.111060009,5.595961408,1.041273855,-1.111060009,5.597171117,1.041505557,-0.5265016781,1.402882218,2.632044792,2.903777924
16.76617008,5.535015329,1.05252254,-0.5248139261,5.535015329,1.05252254,-0.5248139261,5.534001929,1.052288284,-0.9555419378,1.405375361,2.628412247,2.902226278
16.7885821,5.413123171,1.07501991,-0.3632247173,5.413123171,1.07501991,-0.3632247173,5.412511015,1.074889515,-0.4980663534,1.392027259,2.466812611,2.895366426
16.79424579,5.382320099,1.080705166,-0.3971267681,5.382320099,1.080705166,-0.3971267681,5.382122815,1.080667999,-0.4395384216,1.387634277,2.396517992,2.892778389
16.80557316,5.320713955,1.092075678,-0.5966334098,5.320713955,1.092075678,-0.5966334098,5.321346414,1.092224966,-0.4256463791,1.382224441,2.20950675,2.886071661
16.82822791,5.200729921,1.115591386,-0.5883078003,5.200729921,1.115591386,-0.5883078003,5.199793614,1.115338901,-1.144872972,1.374648333,1.821126699,2.873840034
16.83395785,5.17116316,1.121726297,-0.4611010577,5.17116316,1.121726297,-0.4611010577,5.169792751,1.121369869,-1.14265379,1.374477983,1.756459236,2.871679184
16.84541774,5.112029639,1.133996118,-0.3548316887,5.112029639,1.133996118,-0.3548316887,5.111217525,1.133786861,-0.5565001098,1.376957297,1.599578857,2.866912265
16.86833751,4.993762598,1.15853576,-0.5137017411,4.993762598,1.15853576,-0.5137017411,4.994067075,1.158620844,-0.4321335623,1.377066851,1.397636175,2.860698944
16.87414011,4.963820904,1.164748467,-0.6963705949,4.963820904,1.164748467,-0.6963705949,4.964408069,1.164908069,-0.4897515899,1.379558802,1.37570262,2.859216749
16.88574531,4.90480468,1.177421111,-1.063348375,4.90480468,1.177421111,-1.063348375,4.905090057,1.177482519,-0.836152704,1.383182049,1.40758419,2.856945186
16.90895573,4.791062134,1.203989465,-0.3569213041,4.791062134,1.203989465,-0.3569213041,4.790472344,1.203806089,-0.5076874997,1.388689995,1.738415718,2.856495737
16.91483842,4.762233992,1.210723236,-0.3368182241,4.762233992,1.210723236,-0.3368182241,4.761793975,1.210586445,-0.4392948406,1.390587449,1.819971561,2.856861408
16.92660382,4.704577707,1.224190779,-0.3803076478,4.704577707,1.224190779,-0.3803076478,4.704437237,1.224147157,-0.4141966598,1.393006802,2.002120256,2.859042485
16.95013461,4.589460863,1.251192969,-1.646220233,4.589460863,1.251192969,-1.646220233,4.589723761,1.25126858,-1.085347778,1.395401001,2.194127321,2.860630112
16.95610608,4.561632893,1.258520425,-0.7758307373,4.561632893,1.258520425,-0.7758307373,4.561204518,1.258356362,-1.173659217,1.398810625,2.192640305,2.85900697
16.96804903,4.505976952,1.273175338,-0.4264619782,4.505976952,1.273175338,-0.4264619782,4.5055877,1.273024549,-0.5498502921,1.404091358,2.118578434,2.853266386
16.99193493,4.394665069,1.302485162,-0.3491735987,4.394665069,1.302485162,-0.3491735987,4.394354064,1.302360923,-0.4302427012,1.414176464,1.708585501,2.835189417
16.99800541,4.366375718,1.309934106,-0.4071944618,4.366375718,1.309934106,-0.4071944618,4.366084598,1.309816614,-0.495291001,1.413118005,1.610115528,2.832248079
17.01014637,4.309797015,1.324831993,-0.7294154401,4.309797015,1.324831993,-0.7294154401,4.309545667,1.324727996,-0.9087542459,1.417138815,1.461319923,2.827187677
17.03442828,4.200377923,1.356191456,-0.4464543911,4.200377923,1.356191456,-0.4464543911,4.200294786,1.356138875,-0.4755524277,1.428173065,1.230293036,2.819804066
17.04060996,4.172935708,1.364347962,-0.3637363709,4.172935708,1.364347962,-0.3637363709,4.172742227,1.364243541,-0.4199724273,1.431411862,1.171996593,2.818416258
17.05297333,4.118051279,1.380660975,-0.3082003169,4.118051279,1.380660975,-0.3082003169,4.11763711,1.380452874,-0.4210062346,1.436079741,1.134763002,2.815360816
17.07770005,4.00828242,1.413287001,-0.6302650166,4.00828242,1.413287001,-0.6302650166,4.007465974,1.412891195,-2.084358389,1.434323549,1.262047768,2.808228584
17.08400768,3.980281063,1.421609699,-1.066011696,3.980281063,1.421609699,-1.066011696,3.980494246,1.421735195,-0.8300819605,1.436574578,1.26799202,2.806214292
17.09662295,3.926192367,1.439248866,-0.6297733932,3.926192367,1.439248866,-0.6297733932,3.926550789,1.439423195,-0.47374591,1.442107201,1.296859503,2.801740959
17.12185349,3.819256618,1.475171872,-0.2883887979,3.819256618,1.475171872,-0.2883887979,3.818663875,1.474799194,-0.4793893255,1.452260971,1.253527403,2.793867806
17.12830524,3.791911885,1.484357808,-0.2968869322,3.791911885,1.484357808,-0.2968869322,3.791075919,1.483845255,-0.6085755032,1.452515721,1.259027004,2.792004403
17.14120873,3.737222421,1.502729681,-0.4183699421,3.737222421,1.502729681,-0.4183699421,3.736103695,1.502063,-1.479434045,1.451027989,1.27230978,2.788540674
17.16701571,3.629416488,1.540508299,-0.6452159031,3.629416488,1.540508299,-0.6452159031,3.629939511,1.540829962,-0.4030942036,1.441291094,1.326248884,2.78212724
17.17363441,3.602557886,1.550717282,-0.4450378363,3.602557886,1.550717282,-0.4450378363,3.602711673,1.550772492,-0.3950621346,1.438148379,1.317478895,2.781017244
17.1868718,3.548840682,1.571135249,-0.2832174475,3.548840682,1.571135249,-0.2832174475,3.548255997,1.570657552,-0.5105826875,1.431969404,1.256136656,2.780091874
17.21334658,3.441406273,1.611971183,-0.3809812527,3.441406273,1.611971183,-0.3809812527,3.440884481,1.611608954,-0.6351863683,1.427925944,1.123379707,2.779378224
17.22016173,3.413750469,1.622483183,-0.5339970418,3.413750469,1.622483183,-0.5339970418,3.413826066,1.622596544,-0.4809355444,1.429014921,1.078796387,2.779961573
17.23379202,3.35882718,1.643838811,-1.13192783,3.35882718,1.643838811,-1.13192783,3.359709238,1.644571725,-0.3818565352,1.432324052,0.9776057601,2.782958406
17.26105261,3.252539738,1.689589618,-0.2404326515,3.252539738,1.689589618,-0.2404326515,3.25147558,1.688522086,-0.9516262846,1.432891369,0.7137184143,2.802325174
17.26810365,3.225048151,1.70142321,-0.2177855701,3.225048151,1.70142321,-0.2177855701,3.223814762,1.70021341,-1.15563399,1.434220791,0.6928815246,2.803991617
17.28220573,3.170064977,1.725090396,-0.2682764207,3.170064977,1.725090396,-0.2682764207,3.169585736,1.724653546,-0.4750895906,1.438147545,0.7553790212,2.796341984
17.31040989,3.060617545,1.773015381,-0.9080415404,3.060617545,1.773015381,-0.9080415404,3.061127685,1.773533819,-0.4427561714,1.44370389,0.934705317,2.774384249
17.31775197,3.032998737,1.786484203,-0.4812632395,3.032998737,1.786484203,-0.4812632395,3.032893958,1.786258298,-0.6002545613,1.443102717,1.001573563,2.76658306
17.33243615,2.97776112,1.813421846,-0.2158185996,2.97776112,1.813421846,-0.2158185996,2.976855969,1.812238332,-0.9664441691,1.438566446,1.10422349,2.754812639
17.36180449,2.867285886,1.867297132,-0.2289368862,2.867285886,1.867297132,-0.2289368862,2.867063374,1.867022037,-0.3306634794,1.439759851,1.067961097,2.755925708
17.3695197,2.838263517,1.881450426,-0.3466575445,2.838263517,1.881450426,-0.3466575445,2.838220337,1.881413977,-0.3657243678,1.438636303,1.03809762,2.759868431
17.38495011,2.780239391,1.909786399,-2.584824627,2.780239391,1.909786399,-2.584824627,2.780534263,1.910197857,-0.7346652491,1.435693264,0.9491240382,2.773895945
17.39112227,2.757469639,1.921747901,-1.510063226,2.757469639,1.921747901,-1.510063226,2.757459834,1.921711408,-1.730475986,1.434149742,0.8919187188,2.7838047
17.4034666,2.712012689,1.945810226,-1.435427829,2.712012689,1.945810226,-1.435427829,2.712377037,1.946432704,-0.5192291511,1.430126905,0.8519465327,2.793173699
17.42815525,2.621759693,1.995050242,-1.117225244,2.621759693,1.995050242,-1.117225244,2.622315574,1.996040777,-0.2929200801,1.419113874,0.874316752,2.797082444
17.43713426,2.589144856,2.01336468,-0.9533708076,2.589144856,2.01336468,-0.9533708076,2.58956113,2.014082733,-0.3648460712,1.416281939,0.889821887,2.797258854
17.45509229,2.524579887,2.051284238,-0.2994234697,2.524579887,2.051284238,-0.2994234697,2.524052241,2.050166643,-1.863495306,1.407753468,0.8696731925,2.808501349
17.4622755,2.498753899,2.066452062,-0.2468245447,2.498753899,2.066452062,-0.2468245447,2.498371739,2.065653436,-0.6732351658,1.40345335,0.8676303029,2.812390033
17.47664193,2.447101923,2.096787708,-0.2763774545,2.447101923,2.096787708,-0.2763774545,2.447069645,2.09674564,-0.2941027258,1.402063847,0.8783127666,2.816470003
17.50537477,2.344097908,2.158121194,-1.334952575,2.344097908,2.158121194,-1.334952575,2.344465457,2.15893005,-0.3715060288,1.421038508,0.8214059472,2.840525948
17.51586251,2.306884279,2.181355622,-1.674153393,2.306884279,2.181355622,-1.674153393,2.307014045,2.181627895,-0.8185576593,1.427179217,0.788883388,2.853491008
17.53683798,2.233008787,2.229169197,-0.659405674,2.233008787,2.229169197,-0.659405674,2.233248834,2.229747584,-0.3015412189,1.431002378,0.6298767924,2.903472271
17.54522817,2.203484173,2.248356974,-0.7503141119,2.203484173,2.248356974,-0.7503141119,2.203860622,2.249277703,-0.2076130167,1.430659294,0.534457922,2.922097496
17.56200854,2.144770933,2.28756772,-0.6190905764,2.144770933,2.28756772,-0.6190905764,2.145084197,2.288337941,-0.2191150221,1.43006897,0.3180685937,2.961637527
17.5955693,2.02859073,2.369087163,-0.09103247066,2.02859073,2.369087163,-0.09103247066,2.028150645,2.367959542,-0.522792178,1.429808974,0.5099266768,2.915883465
17.60755339,1.987104338,2.398196662,-0.1537074264,1.987104338,2.398196662,-0.1537074264,1.986999157,2.397855185,-0.2566657102,1.433132887,0.7051205039,2.870568026
17.63152158,1.904131556,2.456415661,-1.504403226,1.904131556,2.456415661,-1.504403226,1.904696181,2.457646472,-0.2348095518,1.446375489,1.162861347,2.746914224
17.64110886,1.871402134,2.48075663,-1.171889452,1.871402134,2.48075663,-1.171889452,1.87177499,2.481562987,-0.3713456558,1.44741714,1.306617975,2.701543753
17.66028341,1.806206833,2.529954206,-1.052586963,1.806206833,2.529954206,-1.052586963,1.806294843,2.530058648,-0.8471683016,1.44256115,1.460879087,2.6494467
17.66795323,1.780386184,2.55009792,-0.6909579444,1.780386184,2.55009792,-0.6909579444,1.780623092,2.55040871,-0.4479817408,1.436529398,1.507666588,2.633623741
17.68329288,1.728744888,2.590385347,-0.5847711323,1.728744888,2.590385347,-0.5847711323,1.729279591,2.591108833,-0.216811291,1.423602104,1.51570487,2.634428165
17.71397216,1.625939004,2.671639707,-1.404414158,1.625939004,2.671639707,-1.404414158,1.62659259,2.672509079,-0.3504337746,1.401799917,1.135428905,2.764072704
17.72390605,1.593014102,2.698441048,-1.681916963,1.593014102,2.698441048,-1.681916963,1.593342757,2.698866306,-0.6587895671,1.395082593,1.040023804,2.791486477
17.74377382,1.527977375,2.752851221,-0.8224296553,1.527977375,2.752851221,-0.8224296553,1.528481886,2.753089429,-0.4553832223,1.382781863,0.9327041507,2.821516437
17.75172093,1.501962684,2.77461529,-0.9644845374,1.501962684,2.77461529,-0.9644845374,1.502922944,2.775133484,-0.3007070412,1.378091574,0.9664078951,2.814886334
17.76761515,1.450784595,2.818573593,-0.6736903199,1.450784595,2.818573593,-0.6736903199,1.451805062,2.819221592,-0.1954663133,1.372452497,0.9775805473,2.815238992
17.79940359,1.350590573,2.907582752,-0.1985614057,1.350590573,2.907582752,-0.1985614057,1.349569297,2.907397808,-0.5524862523,1.360289454,1.135018826,2.784880984
17.8101009,1.316873684,2.937535756,-0.2389337678,1.316873684,2.937535756,-0.2389337678,1.315339704,2.937105824,-1.437946741,1.359723926,1.19635272,2.772812159
17.83149554,1.249439905,2.997441764,-0.7910792298,1.249439905,2.997441764,-0.7910792298,1.250816723,2.997318899,-0.2090521335,1.354531527,1.363273859,2.737294041
17.84005339,1.222939969,3.021465678,-1.403491172,1.222939969,3.021465678,-1.403491172,1.225007531,3.02140413,-0.1403527654,1.352210879,1.439233065,2.720357104
17.8571691,1.171371443,3.069699418,-1.277298707,1.171371443,3.069699418,-1.277298707,1.173389146,3.06957459,-0.1480469124,1.349204779,1.499696493,2.711438121
17.89140051,1.072153018,3.165536631,-0.4125679578,1.072153018,3.165536631,-0.4125679578,1.071820037,3.165536071,-0.5440544483,1.351959109,1.414381504,2.748290826
17.90163604,1.04267841,3.194161891,-0.5629752681,1.04267841,3.194161891,-0.5629752681,1.043838609,3.193685973,-0.1775191385,1.345650911,1.332507372,2.771133901
17.92210708,0.985064988,3.251016785,-1.136060389,0.985064988,3.251016785,-1.136060389,0.987875752,3.249985777,-0.002742668922,1.33550179,1.089930534,2.828167701
17.9302955,0.9626501638,3.273571993,-1.460723707,0.9626501638,3.273571993,-1.460723707,0.9654906094,3.272505699,-0.01721654308,1.331675053,1.037467241,2.840178119
17.94667233,0.9197180633,3.317891844,-0.5416800709,0.9197180633,3.317891844,-0.5416800709,0.9207203241,3.317545542,-0.2174173649,1.324126363,1.006417871,2.849490925
17.979426,0.8364330535,3.405255608,-0.4058125376,0.8364330535,3.405255608,-0.4058125376,0.8379824672,3.404445055,-0.04287530157,1.310628533,1.195588112,2.821913115
17.98828296,0.8161838045,3.427682839,-0.06004960466,0.8161838045,3.427682839,-0.06004960466,0.8169397746,3.427321642,0.04715639642,1.309919953,1.252667665,2.813450822
18.00599687,0.7756853066,3.472537302,0.1487222092,0.7756853066,3.472537302,0.1487222092,0.7748543896,3.473074817,0.05084866394,1.306743264,1.293888092,2.810297312
18.01308244,0.7594859074,3.490479087,0.1663238189,0.7594859074,3.490479087,0.1663238189,0.7580202355,3.491376086,-0.01095072651,1.30387938,1.333848715,2.804558327
18.02725357,0.727087109,3.526362657,0.1186369879,0.727087109,3.526362657,0.1186369879,0.7243519275,3.527978626,-0.3828696813,1.298178911,1.347935438,2.805470567
18.05559584,0.6625338988,3.597981699,-1.800185094,0.6625338988,3.597981699,-1.800185094,0.6657530431,3.595894932,0.03414010014,1.285520315,1.404640675,2.801778739
18.06290987,0.6478468687,3.615268976,-1.058890124,0.6478468687,3.615268976,-1.058890124,0.6513818004,3.612967009,0.09821661412,1.283660412,1.406849861,2.803137153
18.07753794,0.6190174742,3.649482424,-0.9575312711,0.6190174742,3.649482424,-0.9575312711,0.622639315,3.647111163,0.1126296449,1.284200907,1.38601017,2.810442882
18.10679406,0.565146272,3.715398217,-0.7031676044,0.565146272,3.715398217,-0.7031676044,0.5651543443,3.715399471,-0.6996508612,1.289886594,1.43182373,2.809388768
18.13983169,0.5129359258,3.783784076,0.08371021964,0.5129359258,3.783784076,0.08371021964,0.5133933921,3.783457882,0.1338339116,1.302423954,1.67699337,2.774543161
18.17129965,0.4652501382,3.847486951,0.005362724203,0.4652501382,3.847486951,0.005362724203,0.4653314241,3.8474292,0.01633024824,1.294192314,1.814849854,2.756574117
18.20072879,0.4244415934,3.90425364,-0.2689037219,0.4244415934,3.90425364,-0.2689037219,0.4244896924,3.904216439,-0.2565266152,1.295252204,1.872158051,2.753121786
18.22863064,0.3937235144,3.952162007,0.1303015091,0.3937235144,3.952162007,0.1303015091,0.393456479,3.952365476,0.1021059186,1.29652822,1.941690207,2.746810437
18.25543302,0.3642158924,3.998182528,0.01512934173,0.3642158924,3.998182528,0.01512934173,0.3636461405,3.998617183,-0.06733762747,1.302109957,1.989985943,2.744126081
18.28142683,0.3366206033,4.042025176,-0.9003281337,0.3366206033,4.042025176,-0.9003281337,0.3373904768,4.041420361,-0.4342320753,1.301657677,1.918490171,2.761171159
18.30682145,0.3169268552,4.079245159,-0.1608340902,0.3169268552,4.079245159,-0.1608340902,0.3182396277,4.07821115,0.04134735647,1.29496336,1.853527069,2.775379916
18.33177731,0.297573369,4.115822069,-0.2833811802,0.297573369,4.115822069,-0.2833811802,0.2994196605,4.11436628,0.03809219694,1.282466173,1.886235237,2.772567786
18.35642313,0.2799180991,4.150791383,-0.764704943,0.2799180991,4.150791383,-0.764704943,0.2808335023,4.150072239,-0.3446121653,1.279870629,2.176806211,2.726789204
18.38086594,0.2662489408,4.182434458,-0.3555898592,0.2662489408,4.182434458,-0.3555898592,0.2664497816,4.182266664,-0.2980015882,1.264381766,2.359315395,2.696446612
18.40519741,0.2526420451,4.213933399,-0.6872128149,0.2526420451,4.213933399,-0.6872128149,0.2552320684,4.211850938,-0.002672801431,1.232356668,2.317196369,2.704675521
18.42949813,0.2413910206,4.243517101,-0.6310762166,0.2413910206,4.243517101,-0.6310762166,0.2440285376,4.241397809,0.01320188847,1.221637607,2.264463425,2.716385461
18.45384054,0.2315272556,4.272023624,-0.5458747471,0.2315272556,4.272023624,-0.5458747471,0.232805779,4.270995388,-0.174946765,1.230342388,2.312824726,2.711653571
18.47829121,0.2217591502,4.30054402,-1.732506586,0.2217591502,4.30054402,-1.732506586,0.2218307134,4.300483941,-1.395393366,1.232187629,2.430021763,2.693946117
18.50291239,0.2145813134,4.327112304,-0.6527253395,0.2145813134,4.327112304,-0.6527253395,0.2157594459,4.326150941,-0.2412755118,1.194322944,2.401376247,2.698399281
18.52776337,0.2073364847,4.353928554,-0.8641901234,0.2073364847,4.353928554,-0.8641901234,0.2096315143,4.352057496,-0.08799441891,1.152648568,2.217425108,2.729607292
18.55290146,0.2011063857,4.380160065,-0.9424062626,0.2011063857,4.380160065,-0.9424062626,0.203432784,4.378263361,-0.09731895901,1.108488798,1.978010416,2.768016203
18.57838289,0.195829612,4.405904168,-0.7924996433,0.195829612,4.405904168,-0.7924996433,0.1971493903,4.40482715,-0.2614140389,1.083836794,1.996972561,2.765418048
18.60426353,0.1904859401,4.432038689,-2.660308262,0.1904859401,4.432038689,-2.660308262,0.1907675558,4.431807109,-1.073509319,1.072375417,2.474965811,2.685049433
18.63059957,0.1866789708,4.457298234,-0.9035241005,0.1866789708,4.457298234,-0.9035241005,0.1872916072,4.456792193,-0.5184257084,1.064812303,2.893298864,2.604661912
18.76484229,0.1724371651,4.581804907,-1.17581572,0.1724371651,4.581804907,-1.17581572,0.1722304527,4.58197415,-2.074205241,0.9962849617,2.966979027,2.597276815
18.91442988,0.165409709,4.713230964,-1.499750428,0.165409709,4.713230964,-1.499750428,0.1658544882,4.7128581,-0.810360981,0.9438555837,3.494548798,2.486817135
18.94879545,0.1645475211,4.742795673,-1.455353728,0.1645475211,4.742795673,-1.455353728,0.1644408114,4.742883658,-2.228253753,0.9403831959,3.822580814,2.404415015
18.98518682,0.1637151418,4.774034664,-2.052135111,0.1637151418,4.774034664,-2.052135111,0.1640078224,4.773781314,-1.04606672,0.9147322178,3.828380823,2.402957543
19.02302438,0.1631912806,4.806224859,-1.536796649,0.1631912806,4.806224859,-1.536796649,0.1635576264,4.805906847,-0.886168091,0.9162304401,3.67125535,2.452338356
19.06244866,0.1626454514,4.839764947,-2.032957443,0.1626454514,4.839764947,-2.032957443,0.1630885514,4.839379559,-0.8841191151,0.8953259587,3.689903021,2.449737143
19.10361087,0.1623145071,4.874575575,-1.734201109,0.1623145071,4.874575575,-1.734201109,0.1625987984,4.874327839,-1.018720434,0.8707870245,3.760175943,2.43274804
19.14668147,0.1620366781,4.910940525,-1.809384211,0.1620366781,4.910940525,-1.809384211,0.1620863391,4.910896415,-1.537118117,0.870574832,4.212008953,2.306709773
19.19185385,0.1618270855,4.949005573,-2.094697249,0.1618270855,4.949005573,-2.094697249,0.1618962162,4.948937221,-1.557833229,0.8494290113,4.347521782,2.266144555
19.23934898,0.161742755,4.988904071,-1.853860162,0.161742755,4.988904071,-1.853860162,0.1618691366,4.988778707,-1.303875468,0.8341718912,3.839024067,2.42644943
19.28942123,0.1616538487,5.03096749,-3.662571924,0.1616538487,5.03096749,-3.662571924,0.1618405877,5.03078202,-1.279922964,0.8143188357,3.937998056,2.403094161
19.34236577,0.1617085038,5.075296314,-2.006194727,0.1617085038,5.075296314,-2.006194727,0.1618104011,5.075194769,-1.418047456,0.7555931211,4.836923122,2.100618489
19.39852958,0.1617671173,5.122319897,-2.279971731,0.1617671173,5.122319897,-2.279971731,0.161778379,5.12230801,-2.073489883,0.7643214464,4.847270966,2.111558439
19.45832363,0.1618905199,5.172311437,-2.24032347,0.1618905199,5.172311437,-2.24032347,0.1619146116,5.172274801,-1.847070454,0.8110697865,4.432468414,2.279359826
19.52223602,0.1620600808,5.225702022,-2.213158269,0.1620600808,5.225702022,-2.213158269,0.1621048406,5.225632858,-1.659961874,0.7822262645,4.663349152,2.204597852
19.59085685,0.162259026,5.282998906,-2.594996665,0.162259026,5.282998906,-2.594996665,0.1623090838,5.282921819,-1.700704096,0.7247211337,4.875449181,2.11877455
19.66490939,0.1625197748,5.344757533,-2.232380625,0.1625197748,5.344757533,-2.232380625,0.1625294939,5.344745508,-2.060717494,0.7214283943,4.621570587,2.232944557
19.74529457,0.1628028218,5.411797478,-3.199313962,0.1628028218,5.411797478,-3.199313962,0.1628136709,5.41176012,-2.106891796,0.6717600226,5.275598526,1.988279562
19.83315697,0.1631501015,5.484972974,-2.22852662,0.1631501015,5.484972974,-2.22852662,0.163163129,5.484925271,-1.826161695,0.5948749781,5.321582794,1.925035878
19.92998765,0.1635349249,5.565612078,-2.475713217,0.1635349249,5.565612078,-2.475713217,0.1635482569,5.565558522,-1.877499291,0.6068801284,5.706422806,1.922017638
20.03779587,0.1639817813,5.655301961,-2.179522835,0.1639817813,5.655301961,-2.179522835,0.1639770462,5.655333037,-2.976053627,0.585300386,5.711650848,1.875925836
20.15942674,0.1644961639,5.756440774,-2.167208216,0.1644961639,5.756440774,-2.167208216,0.1645017296,5.756391621,-1.812633085,0.5385422111,5.600635052,1.847456946
20.29924707,0.165099485,5.872607999,-2.094279487,0.165099485,5.872607999,-2.094279487,0.165106237,5.872555634,-1.768610008,0.4918819964,6.320683479,1.975028044
20.46505142,0.165833365,6.010215432,-1.874730848,0.165833365,6.010215432,-1.874730848,0.1658267529,6.010274146,-2.454076885,0.4607056975,7.334055901,2.3533579
20.67671062,0.1667884707,6.185705752,-1.807071043,0.1667884707,6.185705752,-1.807071043,0.1667963435,6.185628323,-1.550170764,0.3364230692,7.141345024,2.195522891
20.74325018,0.1670999395,6.240768166,-1.586468919,0.1670999395,6.240768166,-1.586468919,0.1671011549,6.240754634,-1.551445588,0.3713231087,7.250117302,2.217369911
20.87632931,0.1677228772,6.350892992,-1.4533136,0.1677228772,6.350892992,-1.4533136,0.1677107777,6.351007257,-1.766426354,0.2451891601,7.532651901,2.270460725
21.10285396,0.1687832293,6.538345277,-1.755097944,0.1687832293,6.538345277,-1.755097944,0.1687942539,6.538242782,-1.477048273,0.2696338892,7.862102985,2.307486363
21.33169432,0.169906936,6.72722186,-1.487271351,0.169906936,6.72722186,-1.487271351,0.1699230968,6.727067137,-1.254272024,0.2453677952,7.979160786,2.270381466
21.55563398,0.1710378462,6.911760657,-1.315593013,0.1710378462,6.911760657,-1.315593013,0.1710277652,6.911847758,-1.447722557,0.2554173768,8.45602417,2.349603746
21.77608352,0.172151131,7.093423389,-1.627128901,0.172151131,7.093423389,-1.627128901,0.1721468741,7.093464247,-1.749390766,0.2718433142,8.22256279,2.203443517
21.99380273,0.173304527,7.272361289,-1.562346577,0.173304527,7.272361289,-1.562346577,0.173317506,7.272244178,-1.360581404,0.2910863161,8.550984383,2.246764419
22.20904505,0.1744888001,7.448875839,-1.344057076,0.1744888001,7.448875839,-1.344057076,0.1744748202,7.448990214,-1.525524296,0.3675039709,8.16401577,1.997307288
22.42188995,0.1756598825,7.623424333,-1.608343066,0.1756598825,7.623424333,-1.608343066,0.1756550846,7.623467973,-1.723927564,0.4184965193,8.534079552,2.091972526
22.63236344,0.1768702997,7.795597968,-1.626002771,0.1768702997,7.795597968,-1.626002771,0.1768918961,7.795419086,-1.330044532,0.4932136536,8.406191826,1.945372378
22.84047505,0.1781214546,7.965393479,-1.371630362,0.1781214546,7.965393479,-1.371630362,0.1781148284,7.965440609,-1.437411911,0.5410113335,8.570980072,1.9473556
23.04622899,0.1793584353,8.133265395,-1.618182632,0.1793584353,8.133265395,-1.618182632,0.1793435597,8.133383446,-2.024033499,0.5248149037,8.517173767,1.80259616
23.24962749,0.1806365367,8.298793526,-1.658250323,0.1806365367,8.298793526,-1.658250323,0.1806594673,8.298617956,-1.363525485,0.5107476115,8.80711174,1.863370501
23.45067188,0.1819614295,8.461935729,-1.394443979,0.1819614295,8.461935729,-1.394443979,0.1819601448,8.461940061,-1.400163399,0.5673953891,8.603312492,1.685744256
23.64936291,0.1832708134,8.623168239,-1.650162621,0.1832708134,8.623168239,-1.650162621,0.1832455969,8.623350368,-2.97463471,0.5831642151,8.877057076,1.739685948
23.84570085,0.1846285001,8.78203955,-1.656902407,0.1846285001,8.78203955,-1.656902407,0.1846502403,8.781886043,-1.4013648,0.5645443201,9.123149872,1.764318527
24.03968554,0.1860349223,8.938546459,-1.412725693,0.1860349223,8.938546459,-1.412725693,0.186039884,8.938508401,-1.366999096,0.5566613078,9.050003052,1.636347701
24.2313164,0.1874242789,9.093154295,-1.707380006,0.1874242789,9.093154295,-1.707380006,0.1874126656,9.093230285,-1.952186258,0.5564104915,9.315171242,1.675264478
24.42059241,0.188876038,9.245341927,-1.628312829,0.188876038,9.245341927,-1.628312829,0.1888911194,9.245243811,-1.465096038,0.6062633395,9.682127953,1.815067985
24.60751218,0.1903732576,9.395219067,-1.428468945,0.1903732576,9.395219067,-1.428468945,0.1903832258,9.395153823,-1.35351209,0.6073587537,10.00397682,1.894865267
24.79207386,0.1918515891,9.543205433,-1.804767386,0.1918515891,9.543205433,-1.804767386,0.1918565086,9.543172647,-1.717844625,0.5901976228,10.01590538,1.811287433
24.97427522,0.1934154047,9.688669106,-1.583195642,0.1934154047,9.688669106,-1.583195642,0.1934190414,9.688647034,-1.54640103,0.5375528336,10.3591814,1.89074401
25.15411361,0.1950145804,9.831910396,-1.445393174,0.1950145804,9.831910396,-1.445393174,0.1950292112,9.831825532,-1.350495703,0.5677753687,10.44289589,1.861884149
25.33158598,0.1965927169,9.973267154,-1.990437183,0.1965927169,9.973267154,-1.990437183,0.1966181971,9.973120322,-1.59922902,0.6115760803,10.69623184,1.922031518
25.50668889,0.1982913385,10.11195141,-1.531991646,0.1982913385,10.11195141,-1.531991646,0.198278972,10.11201798,-1.644313838,0.743812263,10.77365589,1.928288321
25.67941851,0.2000060756,10.24853888,-1.469391481,0.2000060756,10.24853888,-1.469391481,0.2000260317,10.24843567,-1.354693397,0.9607825875,10.69263935,1.934156262
25.84977061,0.2016972105,10.38324631,-2.5698097,0.2016972105,10.38324631,-2.5698097,0.2017490442,10.38297565,-1.534158565,1.009695411,11.03555965,2.000002977
26.01774061,0.2035600065,10.51507798,-1.482906994,0.2035600065,10.51507798,-1.482906994,0.2035289266,10.51523102,-1.743699934,1.105899572,11.44742107,2.09117084
26.18332352,0.2054071285,10.64498128,-1.510270932,0.2054071285,10.64498128,-1.510270932,0.2054358303,10.64484817,-1.359774644,1.095355511,11.58725357,2.08537783
26.34651401,0.2072622871,10.77284677,-2.124938514,0.2072622871,10.77284677,-2.124938514,0.2073151822,10.77259255,-1.500290496,1.156794906,11.5834074,2.063983039
26.50730637,0.209293293,10.89789206,-1.442429836,0.209293293,10.89789206,-1.442429836,0.2092442421,10.89811176,-1.811034156,1.240746975,11.81637764,2.102776039
26.66569449,0.2112939303,11.02106761,-1.58768798,0.2112939303,11.02106761,-1.58768798,0.2113394748,11.02087672,-1.360058732,1.306916237,12.02761269,2.130226558
26.82167188,0.2133690432,11.1419266,-1.738951155,0.2133690432,11.1419266,-1.738951155,0.2134028172,11.14177314,-1.490263381,1.316736221,12.043437,2.106729406
26.97523161,0.2155851815,11.26018304,-1.417252112,0.2155851815,11.26018304,-1.417252112,0.2155251371,11.26042745,-1.798256991,1.264872551,12.15035057,2.086960959
27.12636624,0.2177663214,11.37657192,-1.757106604,0.2177663214,11.37657192,-1.757106604,0.2178445517,11.37627436,-1.351299329,1.16825974,12.13587666,2.029041693
27.27506777,0.2201238854,11.49028105,-1.538196728,0.2201238854,11.49028105,-1.538196728,0.2201266262,11.49025626,-1.507162433,1.146571398,12.20410728,2.007592107
27.42132743,0.2225614299,11.60167067,-1.417977195,0.2225614299,11.60167067,-1.417977195,0.2225076941,11.60187114,-1.692296914,1.03128469,12.46501637,2.008312015
27.56513549,0.2249581164,11.71119318,-2.426616361,0.2249581164,11.71119318,-2.426616361,0.2250970398,11.71071437,-1.334310892,1.080531478,12.3997879,1.972057301
27.70648094,0.2276874886,11.81755673,-1.4107484,0.2276874886,11.81755673,-1.4107484,0.2276420446,11.81769373,-1.574612068,1.091445565,12.39302349,1.943520337
27.84535094,0.2303943853,11.92197052,-1.469388658,0.2303943853,11.92197052,-1.469388658,0.2303463667,11.92213102,-1.701527075,1.057106137,12.20045853,1.864290866
27.98173012,0.2331864761,12.02409906,-1.767984454,0.2331864761,12.02409906,-1.767984454,0.2331978794,12.02405346,-1.678606625,0.9904786348,12.39063072,1.844857498
28.11559952,0.2362852549,12.1232439,-1.334901672,0.2362852549,12.1232439,-1.334901672,0.2361777669,12.12355976,-1.727442629,0.9965791702,12.09913349,1.797639063
28.24693497,0.2393253785,12.22051208,-1.662124294,0.2393253785,12.22051208,-1.662124294,0.2393195126,12.22053027,-1.694498052,0.9303352833,11.81508732,1.816697198
28.37570487,0.2425563588,12.31517112,-2.418054072,0.2425563588,12.31517112,-2.418054072,0.2426522467,12.3149158,-1.585648786,0.9121524692,11.96672344,1.787394351
28.40093728,0.2432469927,12.33356085,-2.148339072,0.2432469927,12.33356085,-2.148339072,0.2433554423,12.33327335,-1.494606383,0.9259364605,11.97236919,1.79672431
28.45140211,0.2446282605,12.37034031,-2.187885324,0.2446282605,12.37034031,-2.187885324,0.2447618334,12.36998844,-1.432854875,0.9567931294,11.4197607,1.982338482
28.55233176,0.2476302266,12.44328914,-1.553823243,0.2476302266,12.44328914,-1.553823243,0.2475746158,12.44341864,-1.779429891,0.9848311543,11.76512146,1.905886572
28.57685958,0.2483919759,12.460935,-1.470679443,0.2483919759,12.460935,-1.470679443,0.2482581754,12.46126357,-2.270306369,0.9885044098,11.73774242,1.919411669
28.62591523,0.2499154746,12.49622673,-1.423378658,0.2499154746,12.49622673,-1.423378658,0.249839322,12.49641926,-1.674504202,1.010635734,11.43733597,2.018541139
28.72402652,0.2529624718,12.5668102,-1.905368515,0.2529624718,12.5668102,-1.905368515,0.2531083654,12.5664642,-1.373541934,1.036798239,11.22922993,2.091202537
28.7478174,0.2537055523,12.5839157,-3.677557857,0.2537055523,12.5839157,-3.677557857,0.2539010715,12.58344931,-1.39369086,1.036546469,11.37802505,2.057821884
28.79539916,0.255355992,12.6177297,-2.913692623,0.255355992,12.6177297,-2.913692623,0.2554864839,12.61741952,-1.554601263,1.011224985,11.38286877,2.059706802
28.89056269,0.2588649124,12.68488062,-2.124729875,0.2588649124,12.68488062,-2.124729875,0.2589717847,12.68464761,-1.557363751,1.044038177,11.51478291,2.045653974
28.91356362,0.2597184075,12.70109856,-2.646665238,0.2597184075,12.70109856,-2.646665238,0.2599077139,12.7006847,-1.419252206,1.041386843,11.44373417,2.066549315
28.95956547,0.2616588224,12.73302764,-1.586663268,0.2616588224,12.73302764,-1.586663268,0.2617795723,12.73275887,-1.309454829,1.02122426,11.00411034,2.17119629
29.05156918,0.2656230909,12.79670466,-1.327320018,0.2656230909,12.79670466,-1.327320018,0.265523289,12.79690721,-1.531313257,1.00219512,11.11661434,2.156500098
29.07369166,0.2665763076,12.81201593,-1.363317998,0.2665763076,12.81201593,-1.363317998,0.2664234735,12.81233181,-1.797648996,1.014894724,10.99880505,2.185055752
29.11793663,0.2684827408,12.84263847,-1.603832934,0.2684827408,12.84263847,-1.603832934,0.2684620423,12.84269096,-1.687864961,1.042557001,11.05053234,2.18188335
29.20642656,0.2726364932,12.90318263,-2.762017515,0.2726364932,12.90318263,-2.762017515,0.2729551201,12.90255356,-1.248910967,1.054846525,11.08973789,2.184830213
29.2275302,0.2737581997,12.91735975,-2.048800374,0.2737581997,12.91735975,-2.048800374,0.2740266579,12.91682997,-1.260340585,1.072376966,11.06976604,2.192616291
29.26973749,0.2760016127,12.94571399,-1.963080872,0.2760016127,12.94571399,-1.963080872,0.2761697335,12.9453828,-1.402576751,1.081137419,10.80286217,2.247530834
29.35415206,0.2810117503,13.00144937,-1.336144252,0.2810117503,13.00144937,-1.336144252,0.2809498957,13.00156213,-1.440983653,1.120653629,10.4782753,2.310806487
29.37403627,0.2822731033,13.0144271,-1.249835348,0.2822731033,13.0144271,-1.249835348,0.2822349486,13.01449715,-1.29992658,1.124759555,10.41633892,2.321999427
29.41380471,0.2847958094,13.04038255,-1.20445572,0.2847958094,13.04038255,-1.20445572,0.2848050544,13.04036718,-1.195002682,1.131952524,10.40345955,2.32720498
29.42971208,0.2858048918,13.05076473,-1.225886382,0.2858048918,13.05076473,-1.225886382,0.2858330967,13.0507152,-1.195099804,1.123469234,10.47860527,2.316617345
29.46152683,0.2878230567,13.0715291,-1.361143813,0.2878230567,13.0715291,-1.361143813,0.2878891813,13.07141123,-1.268613752,1.104906321,10.56500053,2.30471798
29.52515632,0.2920784686,13.11266969,-2.477872841,0.2920784686,13.11266969,-2.477872841,0.2921005812,13.11263132,-2.173588925,1.087667227,10.43117523,2.328978148
29.5435893,0.2934425763,13.12435511,-3.185583551,0.2934425763,13.12435511,-3.185583551,0.2935934617,13.12409955,-1.633347296,1.094795704,10.23593712,2.358651969
29.58045525,0.2964124505,13.14731692,-1.832033965,0.2964124505,13.14731692,-1.832033965,0.2965792229,13.14703602,-1.402669265,1.120072842,10.09574986,2.380943087
29.59520162,0.2976061565,13.1564919,-1.834785565,0.2976061565,13.1564919,-1.834785565,0.2977735274,13.15621061,-1.403344349,1.13499105,10.1228981,2.378750272
29.62469438,0.2999935686,13.17484186,-2.603270334,0.2999935686,13.17484186,-2.603270334,0.3001621363,13.17455979,-1.561734111,1.156072974,10.19938278,2.371049049
29.6836799,0.305349728,13.21058777,-1.952740888,0.305349728,13.21058777,-1.952740888,0.3054955084,13.21035537,-1.496010386,1.150337338,10.31948853,2.357923835
29.69983565,0.3068985403,13.22024635,-1.914739127,0.3068985403,13.22024635,-1.914739127,0.3070966595,13.21993168,-1.394761485,1.154314995,10.23046112,2.371164266
29.73214714,0.3100920997,13.23941459,-2.039670659,0.3100920997,13.23941459,-2.039670659,0.3102989616,13.2390843,-1.413854414,1.1730268,9.962788582,2.408098424
29.74507173,0.3115764091,13.24676075,-1.530446871,0.3115764091,13.24676075,-1.530446871,0.3115798824,13.24674535,-1.514249212,1.176478982,9.854170799,2.422097572
29.77092093,0.3145450279,13.26145306,-1.245224243,0.3145450279,13.26145306,-1.245224243,0.3141417241,13.26206744,-2.839003812,1.179841638,9.596009254,2.453339912
29.82261932,0.3204822655,13.29083768,-1.269707413,0.3204822655,13.29083768,-1.269707413,0.3205256521,13.2907779,-1.227010531,1.183839798,9.576625824,2.457765277
29.83645205,0.3220708685,13.2987,-1.41265426,0.3220708685,13.2987,-1.41265426,0.3222400175,13.29845026,-1.212217679,1.188491225,9.580243111,2.458042103
29.86411751,0.3253484578,13.31427404,-2.622244295,0.3253484578,13.31427404,-2.622244295,0.3256687483,13.31379498,-1.340418954,1.19807291,9.528862953,2.465011149
29.8751837,0.3268381597,13.32023558,-2.368423853,0.3268381597,13.32023558,-2.368423853,0.3270402406,13.31993287,-1.500268351,1.201535702,9.473398209,2.471510004
29.89731607,0.3299343345,13.3319891,-2.03395133,0.3299343345,13.3319891,-2.03395133,0.3299490591,13.33196726,-1.949886074,1.208438516,9.339777946,2.486563284
29.94158081,0.3365207555,13.35492386,-2.043391594,0.3365207555,13.35492386,-2.043391594,0.3369777539,13.3542732,-1.163795286,1.231839418,9.212078094,2.501545064
29.95327516,0.3383236903,13.3608933,-2.684212748,0.3383236903,13.3608933,-2.684212748,0.3388346719,13.36016623,-1.163821624,1.23889935,9.16174221,2.5070603
29.97666385,0.3422152234,13.37242605,-2.353518146,0.3422152234,13.37242605,-2.353518146,0.342548508,13.37195228,-1.321079166,1.25394249,9.054062843,2.518550086
30.02344124,0.3507072499,13.39450319,-2.115747045,0.3507072499,13.39450319,-2.115747045,0.3511401296,13.39391179,-1.205009311,1.288380265,8.908270836,2.534213766
30.03353945,0.3529262651,13.39874404,-1.408191981,0.3529262651,13.39874404,-1.408191981,0.3532251068,13.39833339,-1.113692539,1.289690495,8.859910965,2.538936684
30.05373586,0.3573642956,13.40722575,-1.093343878,0.3573642956,13.40722575,-1.093343878,0.3573950612,13.40717657,-1.070721395,1.287755013,8.803888321,2.544457822
30.09412869,0.3662403565,13.42418916,-1.154326294,0.3662403565,13.42418916,-1.154326294,0.3657349699,13.42486294,-2.133113235,1.274888277,8.609993935,2.562254897
30.10299804,0.3681893386,13.42791394,-1.307380525,0.3681893386,13.42791394,-1.307380525,0.3680169051,13.42814891,-1.559516192,1.277145267,8.57187748,2.565753958
30.12073674,0.3722271034,13.43517786,-2.546370525,0.3722271034,13.43517786,-2.546370525,0.3728452625,13.43437017,-1.104911203,1.283509016,8.467591286,2.575058889
30.15621414,0.3820254984,13.44743375,-1.61418126,0.3820254984,13.44743375,-1.61418126,0.3825019771,13.44681269,-1.083455259,1.292769313,8.320099831,2.58798099
30.16401719,0.3842842681,13.44999485,-1.651726655,0.3842842681,13.44999485,-1.651726655,0.3846259175,13.44954935,-1.193577324,1.294647217,8.29265976,2.590348043
30.1796233,0.3888564962,13.45504689,-2.762031881,0.3888564962,13.45504689,-2.762031881,0.3888737982,13.45502267,-2.404335643,1.295218825,8.231405258,2.595497993
30.21083553,0.3993504499,13.46342914,-1.681292533,0.3993504499,13.46342914,-1.681292533,0.3997148589,13.46296867,-1.190824436,1.302737117,8.044642448,2.610679361
30.21772419,0.4017631942,13.46515681,-1.787143944,0.4017631942,13.46515681,-1.787143944,0.4021216137,13.46470436,-1.227764964,1.303817987,7.994291306,2.614646527
30.23150153,0.4067618434,13.46839507,-2.44235462,0.4067618434,13.46839507,-2.44235462,0.4069351234,13.46817574,-1.613268056,1.306223035,7.879370689,2.623542368
30.23701246,0.4088704171,13.4695536,-2.709922902,0.4088704171,13.4695536,-2.709922902,0.4088605273,13.4695643,-3.056966874,1.307684422,7.840393066,2.626526015
30.24803433,0.4133774225,13.47151123,-1.810762866,0.4133774225,13.47151123,-1.810762866,0.4136332584,13.47119514,-1.34061323,1.316533923,7.767534256,2.632114524
30.27007806,0.4226985178,13.47504731,-2.524679505,0.4226985178,13.47504731,-2.524679505,0.4232171175,13.47440908,-1.193738143,1.333669901,7.624922752,2.642806736
30.27602997,0.4253964974,13.47577931,-2.675518864,0.4253964974,13.47577931,-2.675518864,0.4258048025,13.47527685,-1.299710941,1.333417058,7.59678793,2.644837093
30.28793378,0.4311240671,13.47683869,-1.887614504,0.4311240671,13.47683869,-1.887614504,0.4310375062,13.47694267,-2.535147399,1.332918882,7.576806068,2.646255342
30.29269531,0.433415095,13.47726244,-2.156001013,0.433415095,13.47726244,-2.156001013,0.4335746308,13.47706889,-1.591901394,1.332525373,7.571470737,2.646623284
30.30221836,0.4385035247,13.47749912,-1.454412961,0.4385035247,13.47749912,-1.454412961,0.43864888,13.47732132,-1.282661861,1.332289934,7.569346905,2.646741416
30.30602758,0.4406352719,13.47747754,-1.298764952,0.4406352719,13.47747754,-1.298764952,0.4406785797,13.4774223,-1.255964873,1.332850933,7.574065208,2.646391934
30.31364602,0.4448987663,13.47743438,-1.171735973,0.4448987663,13.47743438,-1.171735973,0.4447379791,13.47762425,-1.310859412,1.334585905,7.579416275,2.645986344
30.3288829,0.4534257551,13.47734805,-1.346215177,0.4534257551,13.47734805,-1.346215177,0.4531962165,13.4776229,-1.733003279,1.335861087,7.601741791,2.644282454
30.33391916,0.4562441882,13.47731952,-1.700277394,0.4562441882,13.47731952,-1.700277394,0.4564373441,13.47709068,-1.375128292,1.336215973,7.604027271,2.644076582
30.34399168,0.462451524,13.47658199,-2.15806934,0.462451524,13.47658199,-2.15806934,0.4629195992,13.47602626,-1.215668525,1.337153196,7.594951153,2.644639584
30.34802069,0.465035867,13.47616601,-2.654285773,0.465035867,13.47616601,-2.654285773,0.4655125012,13.47560048,-1.243406451,1.337899208,7.594817162,2.644610492
30.35607871,0.4706839429,13.47476884,-1.564317351,0.4706839429,13.47476884,-1.564317351,0.4706983053,13.47474894,-1.5363212,1.340330005,7.589240551,2.644935608
30.37219474,0.4821283008,13.47179975,-2.244307487,0.4821283008,13.47179975,-2.244307487,0.4827667137,13.47105423,-1.104860831,1.347146034,7.534407139,2.64870157
30.37655775,0.4854682219,13.47071302,-2.267377506,0.4854682219,13.47071302,-2.267377506,0.4862230794,13.46983197,-1.038468954,1.349867582,7.520833969,2.649623463
30.38528378,0.4924789184,13.46815381,-1.92797851,0.4924789184,13.46815381,-1.92797851,0.4931358108,13.46738745,-1.061770437,1.355122328,7.482356548,2.652251202
30.40273584,0.5075317579,13.46183858,-2.167572006,0.5075317579,13.46183858,-2.167572006,0.5079211822,13.46139005,-1.293116048,1.36288178,7.379258633,2.659206526
30.40663857,0.5116045864,13.45961449,-1.232561543,0.5116045864,13.45961449,-1.232561543,0.5118187277,13.45936629,-1.081498605,1.363796592,7.352867603,2.660960413
30.41444401,0.5197502435,13.45516631,-0.8880128624,0.5197502435,13.45516631,-0.8880128624,0.5196138187,13.45531877,-0.9422799428,1.36520946,7.296937943,2.664648553
30.4300549,0.5360415576,13.44626995,-0.8930514193,0.5360415576,13.44626995,-0.8930514193,0.5352040008,13.44722374,-1.474453303,1.365156651,7.171575069,2.672773584
30.43356524,0.5397049041,13.44426947,-1.005721294,0.5397049041,13.44426947,-1.005721294,0.5389526656,13.44512734,-1.858936336,1.365279794,7.143426895,2.674568582
30.44058593,0.5470315971,13.44026851,-2.278688934,0.5470315971,13.44026851,-2.278688934,0.5479232223,13.43926042,-0.9772020645,1.365601063,7.086669922,2.678156536
30.4546273,0.5649826586,13.42852266,-1.439631769,0.5649826586,13.42852266,-1.439631769,0.5658643356,13.42752658,-0.8684170194,1.360058069,6.974330902,2.685066808
30.4704512,0.5880460113,13.41210766,-0.9762012138,0.5880460113,13.41210766,-0.9762012138,0.5879480668,13.41221492,-1.023168006,1.350015163,6.855062485,2.692133422
30.48515633,0.6128891846,13.39304549,-0.640628738,0.6128891846,13.39304549,-0.640628738,0.6123189577,13.3936767,-0.7818383333,1.342606306,6.75397253,2.697891175
30.49886709,0.6360524651,13.3752723,-2.399169424,0.6360524651,13.3752723,-2.399169424,0.6368912049,13.37434933,-1.012227773,1.340554714,6.682967186,2.701635296
30.51165825,0.6631758714,13.35259724,-1.294376871,0.6631758714,13.35259724,-1.294376871,0.6646656254,13.35096078,-0.6645646265,1.341704845,6.650278091,2.702859881
30.52360229,0.6927066881,13.32682701,-0.7349521608,0.6927066881,13.32682701,-0.7349521608,0.6914862718,13.32815484,-1.31159033,1.3460325,6.601059914,2.705088838
30.53476492,0.7234268591,13.2993372,-0.5889205991,0.7234268591,13.2993372,-0.5889205991,0.7235321626,13.29922483,-0.5698351558,1.347943306,6.576783657,2.705630591
30.54520592,0.7539625841,13.27167833,-0.9772523465,0.7539625841,13.27167833,-0.9772523465,0.7535063758,13.27216506,-1.258686439,1.345975161,6.537186146,2.707055294
30.55497977,0.7906216588,13.2370638,-0.3825454474,0.7906216588,13.2370638,-0.3825454474,0.7896713972,13.23808587,-0.5099791589,1.346810222,6.519211292,2.707035411
30.56413621,0.8249650003,13.20463586,-0.6301622321,0.8249650003,13.20463586,-0.6301622321,0.8246804437,13.20494145,-0.6931020396,1.351319313,6.503452778,2.706809813
30.57272074,0.8639950446,13.16693107,-0.4881646024,0.8639950446,13.16693107,-0.4881646024,0.8636148153,13.16733465,-0.5484198052,1.357702374,6.494682312,2.706053453
30.58077503,0.9058686442,13.12593899,-0.3301004571,0.9058686442,13.12593899,-0.3301004571,0.9049022501,13.12696536,-0.4433700822,1.363444924,6.485199928,2.70524352
30.58833731,0.9451843765,13.08745094,-1.376892334,0.9451843765,13.08745094,-1.376892334,0.9459019913,13.08669431,-0.914858158,1.370022893,6.489151001,2.703456683
30.59544274,0.9953548939,13.0372784,-0.2825336553,0.9953548939,13.0372784,-0.2825336553,0.9950173758,13.03763131,-0.3148715642,1.376983523,6.494040966,2.701490105
30.60212364,1.04334611,12.98923705,-0.3603181904,1.04334611,12.98923705,-0.3603181904,1.041198256,12.99149969,-0.7074976118,1.383005261,6.495372772,2.699629769
30.6084098,1.093856655,12.9384082,-0.5470731608,1.093856655,12.9384082,-0.5470731608,1.095609612,12.93656751,-0.318626499,1.387261271,6.487924099,2.698223777
30.61432873,1.152445477,12.87896122,-0.1764990784,1.152445477,12.87896122,-0.1764990784,1.151083418,12.88038381,-0.2897116647,1.391678929,6.481666088,2.696611815
30.61990584,1.207650743,12.82294735,-0.570081679,1.207650743,12.82294735,-0.570081679,1.207067291,12.82356441,-0.692727786,1.391456246,6.475572586,2.694845227
30.62516464,1.273240885,12.75600354,-0.2121088213,1.273240885,12.75600354,-0.2121088213,1.274251202,12.75494678,-0.1377718872,1.389663339,6.46446228,2.693287121
30.63012691,1.340754303,12.68696724,-0.1440089002,1.340754303,12.68696724,-0.1440089002,1.337646914,12.69019819,-0.4381159181,1.388021946,6.447931767,2.691973633
30.63481289,1.406369925,12.6198431,-0.9707173514,1.406369925,12.6198431,-0.9707173514,1.411115559,12.61492266,-0.188035055,1.387282133,6.435743332,2.690224777
30.63924136,1.488993198,12.53501415,-0.04363293966,1.488993198,12.53501415,-0.04363293966,1.488689503,12.53532426,-0.06057424106,1.386235237,6.430747032,2.687823958
30.6434298,1.567138319,12.4547829,-0.2123780842,1.567138319,12.4547829,-0.2123780842,1.562058967,12.46004006,-1.575077973,1.385464072,6.426492691,2.685212711
30.64739453,1.65348362,12.36605524,-0.1930194375,1.65348362,12.36605524,-0.1930194375,1.657132949,12.36228817,0.02738382084,1.382023335,6.424081802,2.682314206
30.65115077,1.749387819,12.26742946,0.04400274909,1.749387819,12.26742946,0.04400274909,1.747980897,12.268877,-0.02584568261,1.378558397,6.421671391,2.679256153
30.65471277,1.840332651,12.17390379,-0.595980212,1.840332651,12.17390379,-0.595980212,1.84198349,12.17221319,-0.3491392051,1.376669645,6.414957523,2.676354519
30.65809389,1.953092518,12.05793169,0.06870287415,1.953092518,12.05793169,0.06870287415,1.955890364,12.05505571,0.1772032167,1.375761271,6.407460213,2.673360491
30.66130669,2.065132922,11.94269781,0.0567400809,2.065132922,11.94269781,0.0567400809,2.064126901,11.94373039,0.008158811676,1.375116825,6.402225018,2.670057698
30.66436303,2.180052813,11.82452797,-0.3087800895,2.180052813,11.82452797,-0.3087800895,2.183830089,11.82066053,-0.02312619558,1.374457836,6.400169373,2.666391157
30.66727412,2.318463552,11.68228542,0.2164040971,2.318463552,11.68228542,0.2164040971,2.321930531,11.67873707,0.3159744328,1.373977065,6.398948193,2.662569083
30.67005061,2.450474698,11.54661963,-0.06081300504,2.450474698,11.54661963,-0.06081300504,2.453645725,11.54337561,0.1010369043,1.373188019,6.397658348,2.65872263
30.67270268,2.603509097,11.38948478,0.1520966913,2.603509097,11.38948478,0.1520966913,2.603265741,11.38973861,0.1425567964,1.371837616,6.397406101,2.654850542
30.6752401,2.767701768,11.22096673,0.2950236167,2.767701768,11.22096673,0.2950236167,2.774793241,11.21373118,0.4584961975,1.370960712,6.399787903,2.650917737
30.67767233,2.925087941,11.05943449,-1.191358134,2.925087941,11.05943449,-1.191358134,2.939210181,11.04502002,0.2761770605,1.370333076,6.402205467,2.647308506
30.68000861,3.128965726,10.85049976,0.3811390872,3.128965726,10.85049976,0.3811390872,3.122805767,10.85678819,0.2028477524,1.369830012,6.404139042,2.644315379
30.68225802,3.326668223,10.6478997,0.2966118824,3.326668223,10.6478997,0.2966118824,3.341344674,10.63295304,0.5959467058,1.370216608,6.405061245,2.642301684
30.68442962,3.540806494,10.42859773,0.169960741,3.540806494,10.42859773,0.169960741,3.552323713,10.41686097,0.4848629021,1.371865869,6.403138638,2.641872343
30.6865325,3.79115045,10.17244913,0.5291716461,3.79115045,10.17244913,0.5291716461,3.776208247,10.18766875,0.1107759532,1.374024272,6.400207996,2.643537026
30.68857582,4.034404594,9.923554727,0.1202183777,4.034404594,9.923554727,0.1202183777,4.060625165,9.89687715,0.7062408202,1.375953197,6.396422386,2.648179075
30.69056876,4.330757887,9.620653825,0.5377889394,4.330757887,9.620653825,0.5377889394,4.338028944,9.613255879,0.6556369002,1.377925277,6.394824505,2.656670206
30.69252009,4.643670637,9.300927391,0.6158027966,4.643670637,9.300927391,0.6158027966,4.621692418,9.323292849,-0.1149140228,1.379688621,6.39343214,2.670572934
30.69443707,4.960407587,8.977331453,-0.1614401473,4.960407587,8.977331453,-0.1614401473,4.993730817,8.943424296,0.7768465769,1.380715132,6.391050339,2.691550714
30.69632285,5.360971579,8.568444536,0.7371435693,5.360971579,8.568444536,0.7371435693,5.359714912,8.569737469,0.7201431126,1.381890774,6.388203621,2.720942488
30.69817188,5.753726644,8.167528801,0.5641607531,5.753726644,8.167528801,0.5641607531,5.740990727,8.180488219,0.1605152228,1.383166313,6.384848595,2.759632413
30.69996559,6.182624522,7.729774804,0.5075496573,6.182624522,7.729774804,0.5075496573,6.195548612,7.716606127,0.7481074413,1.384325862,6.38119173,2.807333302
30.701677,6.640573004,7.262420543,0.6948549427,6.640573004,7.262420543,0.6948549427,6.629249134,7.274009239,0.4361654424,1.385450125,6.377091408,2.862302581
30.70328676,7.071321091,6.822825345,-2.272966365,7.071321091,6.822825345,-2.272966365,7.083054889,6.810750228,0.3757316786,1.386517882,6.373250961,2.906507549
30.70479331,7.537304221,6.346916611,0.3900995171,7.537304221,6.346916611,0.3900995171,7.53684752,6.347422266,0.3737914909,1.387543201,6.369681358,2.911417717
30.70620824,7.975924776,5.898948502,0.05434855359,7.975924776,5.898948502,0.05434855359,7.969482971,5.905562942,-1.586005234,1.388267279,6.366148472,2.917884923
30.70754855,8.406213661,5.458993256,-0.5070988713,8.406213661,5.458993256,-0.5070988713,8.407414543,5.457722561,-0.2848618557,1.38888216,6.362461567,2.925058594
30.70883259,8.828969784,5.026398758,-0.7471571278,8.828969784,5.026398758,-0.7471571278,8.826958435,5.028685909,-0.7762693894,1.389434934,6.358515739,2.932419697
30.71007872,9.23922493,4.606474498,-0.8725543549,9.23922493,4.606474498,-0.8725543549,9.234196911,4.611241506,-0.05363935779,1.38995707,6.354362488,2.939671163
30.71130567,9.639271029,4.196030084,-0.5696802283,9.639271029,4.196030084,-0.5696802283,9.635183608,4.199972363,-0.06636039551,1.390598655,6.349869251,2.946648339
30.71253378,10.02360171,3.800696242,0.07005671511,10.02360171,3.800696242,0.07005671511,10.02446649,3.79993118,0.0253582667,1.391267776,6.344979763,2.9532875
30.71278448,10.10051789,3.721482933,0.1185994393,10.10051789,3.721482933,0.1185994393,10.10111058,3.720982064,0.09253858379,1.391384006,6.343941689,2.954588904
30.71328588,10.25435024,3.563056315,0.1088322335,10.25435024,3.563056315,0.1088322335,10.25439876,3.563083834,0.1083280147,1.391605377,6.341878414,2.957130019
30.71428869,10.56006105,3.248114819,-0.8136506102,10.56006105,3.248114819,-0.8136506102,10.55762141,3.250575934,-0.3172424816,1.392068863,6.337614059,2.961941763
30.71453888,10.63116686,3.174594482,-0.5957732597,10.63116686,3.174594482,-0.5957732597,10.62605563,3.179684866,-0.03058542754,1.392189264,6.336456776,2.963082219
30.71503927,10.77266983,3.028251449,-0.8398187082,10.77266983,3.028251449,-0.8398187082,10.76292408,3.037902731,0.1515427359,1.392447948,6.334214687,2.965290958
30.71604006,11.03593922,2.754995049,-0.1097686798,11.03593922,2.754995049,-0.1097686798,11.03666097,2.75433846,-0.1621617578,1.393010855,6.329751492,2.969412325
30.71628892,11.10140645,2.687044355,-0.2471876676,11.10140645,2.687044355,-0.2471876676,11.10358433,2.684956292,-0.5310204437,1.393162131,6.328567505,2.970374307
30.71678665,11.22859216,2.554842017,-0.7655049894,11.22859216,2.554842017,-0.7655049894,11.2174956,2.565866088,0.1943259155,1.393466234,6.326163292,2.972224664
30.71778211,11.45868287,2.314415915,-0.2463617763,11.45868287,2.314415915,-0.2463617763,11.44531815,2.32768568,0.3443672656,1.394078612,6.321529865,2.975639905
30.71801148,11.5095816,2.261111744,-0.2479945964,11.5095816,2.261111744,-0.2479945964,11.49781152,2.272805713,0.3022864592,1.394222617,6.320579052,2.976375148
30.71847021,11.61137905,2.154503402,-0.7794734437,11.61137905,2.154503402,-0.7794734437,11.60279827,2.163045781,0.0823215957,1.394512892,6.318562508,2.977785539
30.71938768,11.78141923,1.974515262,0.2626804368,11.78141923,1.974515262,0.2626804368,11.78298401,1.973021026,0.2168549466,1.395031333,6.314214706,2.980377892
30.72040535,11.96691029,1.777959449,0.2076124165,11.96691029,1.777959449,0.2076124165,11.95944679,1.785414745,0.3967855589,1.395595074,6.309628963,2.982923841
30.72137638,12.12983748,1.604360804,-0.09451802816,12.12983748,1.604360804,-0.09451802816,12.1278227,1.606406012,0.01742532393,1.396127701,6.30596447,2.985061945
30.72229226,12.24798569,1.475859854,0.3506167073,12.24798569,1.475859854,0.3506167073,12.25365331,1.470288895,0.2025280845,1.396633625,6.302727222,2.986835162
30.72316689,12.36081302,1.353146031,0.2969840372,12.36081302,1.353146031,0.2969840372,12.35696523,1.357022117,0.3842891009,1.397111893,6.299325466,2.988321187
30.7240114,12.46975522,1.234657771,-0.4542974962,12.46975522,1.234657771,-0.4542974962,12.45671968,1.2476556,0.2617569307,1.397583246,6.295753956,2.989581231
30.72483354,12.54595812,1.148957832,-0.03036435295,12.54595812,1.148957832,-0.03036435295,12.55352312,1.141492822,-1.065048786,1.398050547,6.292601109,2.990667359
30.72563897,12.6157846,1.069794186,-0.01034920705,12.6157846,1.069794186,-0.01034920705,12.61174246,1.073865886,0.1556020647,1.39854455,6.289499283,2.991605067
30.72643213,12.6845462,0.9918378244,-1.070515701,12.6845462,0.9918378244,-1.070515701,12.66907391,1.007270296,0.2570945777,1.399082184,6.286457539,2.992418352
30.72721657,12.73243115,0.9347390293,-0.215988887,12.73243115,0.9347390293,-0.215988887,12.72577558,0.9414062663,0.1295829417,1.399623394,6.28370142,2.993130957
30.72799528,12.77891996,0.8790973882,-0.3018928037,12.77891996,0.8790973882,-0.3018928037,12.78206336,0.8760229945,-0.8092451001,1.400156975,6.28106308,2.99375606
30.72877085,12.820971,0.827907983,-0.7069592428,12.820971,0.827907983,-0.7069592428,12.81382103,0.8350738303,-0.006240159687,1.400712609,6.279040337,2.994312571
30.72954552,12.85242558,0.7872693637,-0.3384520624,12.85242558,0.7872693637,-0.3384520624,12.84362831,0.7960750794,0.1543634079,1.401290059,6.277698994,2.994811777
30.73032136,12.88392729,0.746569842,-0.7308272341,12.88392729,0.746569842,-0.7308272341,12.87348027,0.7570178835,0.1246326939,1.401859879,6.276875973,2.995260788
30.73110024,12.90779732,0.7134295687,-0.5546747208,12.90779732,0.7134295687,-0.5546747208,12.90344942,0.717807354,-0.1210776482,1.402424335,6.275922298,2.995657201
30.73188393,12.92851216,0.6833717132,-0.5265595274,12.92851216,0.6833717132,-0.5265595274,12.92929438,0.6826454242,-0.6675193758,1.403002501,6.2751894,2.996011812
30.73267412,12.94807693,0.65438125,-1.173251088,12.94807693,0.65438125,-1.173251088,12.94140368,0.6610820509,-0.09833765118,1.403579116,6.274272442,2.9963244
30.73347245,12.96070298,0.6322043415,-0.5912666831,12.96070298,0.6322043415,-0.5912666831,12.95363755,0.6392968498,0.01221192988,1.404157996,6.273171902,2.996599428
30.7342805,12.97348289,0.6097571874,-0.9032357302,12.97348289,0.6097571874,-0.9032357302,12.96602051,0.6172461764,-0.02699631977,1.404748678,6.272510052,2.996849801
30.73509986,12.98226829,0.5911566424,-0.8138765808,12.98226829,0.5911566424,-0.8138765808,12.97857687,0.5948866997,-0.2536290831,1.405369997,6.271641731,2.997068869
30.73593214,12.98881677,0.5746312364,-0.7556933957,12.98881677,0.5746312364,-0.7556933957,12.98971707,0.5737852356,-1.093829392,1.406070471,6.270438194,2.997256304
30.73677894,12.99475867,0.5585370709,-1.446268935,12.99475867,0.5585370709,-1.446268935,12.99075018,0.5625934083,-0.323694054,1.406803131,6.269266605,2.997421666
30.74109384,12.99326722,0.50826222,-2.71342407,12.99326722,0.50826222,-2.71342407,12.99184,0.5097485004,-0.7962638668,1.410672665,6.261458397,2.997939133
30.74205278,12.98792401,0.5021105226,-1.068290735,12.98792401,0.5021105226,-1.068290735,12.98568347,0.5044166944,-0.4775824851,1.41107893,6.259399414,2.998015012
30.74304542,12.98237458,0.4957611281,-1.277159932,12.98237458,0.4957611281,-1.277159932,12.97931057,0.4988975076,-0.4083607859,1.41112113,6.25733614,2.998093089
30.74406761,12.97540301,0.4904891238,-1.332110363,12.97540301,0.4904891238,-1.332110363,12.97274798,0.4932140397,-0.4688867816,1.411177516,6.255359173,2.998163688
30.74512187,12.96711299,0.486159662,-1.211494262,12.96711299,0.486159662,-1.211494262,12.96597947,0.4873522443,-0.725110089,1.411215782,6.25376606,2.99823335
30.74621091,12.95837428,0.4818651205,-2.122662764,12.95837428,0.4818651205,-2.122662764,12.95819778,0.4820978862,-1.521923163,1.411221504,6.251826763,2.998292563
30.74733769,12.94772347,0.4790548686,-1.308259382,12.94772347,0.4790548686,-1.308259382,12.94688117,0.4799720739,-0.8376098896,1.411233783,6.250164986,2.998350452
30.74850543,12.93668545,0.4761424511,-1.659405704,12.93668545,0.4761424511,-1.659405704,12.93515315,0.4777689786,-0.7108486473,1.411212683,6.248195171,2.998400275
30.74971769,12.92434003,0.4740297424,-1.535395198,12.92434003,0.4740297424,-1.535395198,12.92297803,0.4754818966,-0.7371661415,1.411097407,6.245972157,2.998445481
30.75097839,12.91106375,0.4722819814,-1.525043686,12.91106375,0.4722819814,-1.525043686,12.91031633,0.4731034111,-0.9360861892,1.410933852,6.243755817,2.998489372
30.75229192,12.89698725,0.4707171092,-2.028123542,12.89698725,0.4707171092,-2.028123542,12.8971214,0.4706281233,-2.280628729,1.410696983,6.241117954,2.998526935
30.75366317,12.88158289,0.4698281191,-1.602626112,12.88158289,0.4698281191,-1.602626112,12.88154507,0.4699248475,-1.485164404,1.410339117,6.23776722,2.998555849
30.75509764,12.86546827,0.4688981391,-2.339623431,12.86546827,0.4688981391,-2.339623431,12.86525054,0.4691891449,-1.485248182,1.409917831,6.233590603,2.998573266
30.75660157,12.84801258,0.468536664,-1.809634917,12.84801258,0.468536664,-1.809634917,12.84816692,0.4684178147,-2.350993614,1.409507036,6.229344368,2.998589066
30.75818209,12.82957315,0.4682606006,-1.964080887,12.82957315,0.4682606006,-1.964080887,12.82951719,0.4683938162,-1.656826558,1.409405351,6.226445198,2.998616482
30.75984736,12.80995196,0.4682001266,-2.189982427,12.80995196,0.4682001266,-2.189982427,12.80980069,0.4684439423,-1.540599081,1.409316897,6.222634315,2.998630637
30.76160682,12.78899689,0.4684036414,-2.020538157,12.78899689,0.4684036414,-2.020538157,12.78896892,0.4684969037,-1.767583709,1.409188032,6.219182014,2.998653235
30.76347163,12.7667662,0.4686503534,-2.739932201,12.7667662,0.4686503534,-2.739932201,12.76679951,0.468683297,-2.26341145,1.409139872,6.216499329,2.998687663
30.76545475,12.74292169,0.4692133986,-2.230021184,12.74292169,0.4692133986,-2.230021184,12.74293844,0.4692923693,-1.920474843,1.409032583,6.214653015,2.998740053
30.76757158,12.71746962,0.4698144036,-2.615632419,12.71746962,0.4698144036,-2.615632419,12.71746869,0.4699425044,-1.910757395,1.408845663,6.2145648,2.998826277
30.76984055,12.69014137,0.4706129526,-2.420315796,12.69014137,0.4706129526,-2.420315796,12.69016823,0.4706393698,-2.171230556,1.408816576,6.214031696,2.998906026
30.77228406,12.66069386,0.4715292837,-2.440032993,12.66069386,0.4715292837,-2.440032993,12.66077208,0.4715345771,-2.034806573,1.40880239,6.21208477,2.998969527
30.77492962,12.62884397,0.4725714474,-2.389704986,12.62884397,0.4725714474,-2.389704986,12.62894892,0.4726253024,-1.873898053,1.408505797,6.209056854,2.999032127
30.77781153,12.59419878,0.4737836459,-2.228384299,12.59419878,0.4737836459,-2.228384299,12.59428281,0.4738134683,-1.886413113,1.407865763,6.203145504,2.999068668
30.78097324,12.55621234,0.4751203937,-2.494908638,12.55621234,0.4751203937,-2.494908638,12.55625093,0.4751169946,-2.202625427,1.407072067,6.197534561,2.999125014
30.78447089,12.51441022,0.476666382,-2.02290707,12.51441022,0.476666382,-2.02290707,12.51453964,0.476673355,-1.70261898,1.406116843,6.19464016,2.999242294
30.78837861,12.46770722,0.4783936214,-2.34398257,12.46770722,0.4783936214,-2.34398257,12.46794059,0.4784129561,-1.632491827,1.403833866,6.188731194,2.999368852
30.79279682,12.41529103,0.4803849768,-1.847465638,12.41529103,0.4803849768,-1.847465638,12.41525404,0.4803798111,-1.950224463,1.404059887,6.176203728,2.999331126
30.79786584,12.3552416,0.4826783727,-1.961867969,12.3552416,0.4826783727,-1.961867969,12.35547265,0.4826841174,-1.528386948,1.404067039,6.157471657,2.999223798
30.8037892,12.28561703,0.4853849547,-1.663038495,12.28561703,0.4853849547,-1.663038495,12.2857996,0.4853899815,-1.43663693,1.402745128,6.13723278,2.999164323
30.81087595,12.20270597,0.4886420967,-1.617399541,12.20270597,0.4886420967,-1.617399541,12.20254642,0.4886315652,-1.956827446,1.400320649,6.106122494,2.999003444
30.81962339,12.10129997,0.4926992886,-1.395976243,12.10129997,0.4926992886,-1.395976243,12.10157279,0.4927059978,-1.202517046,1.398224235,6.075099945,2.998892436
30.83089778,11.97182832,0.4979769014,-1.229183074,11.97182832,0.4979769014,-1.229183074,11.97142991,0.4979574516,-1.590340848,1.397722602,6.040290833,2.998758087
30.84646232,11.79599183,0.5053792937,-0.8632482255,11.79599183,0.5053792937,-0.8632482255,11.79586103,0.5053690202,-0.8999907789,1.400632024,6.024904728,2.999006478
30.85247828,11.72918248,0.5082868059,-0.6859693518,11.72918248,0.5082868059,-0.6859693518,11.72824052,0.5082431954,-0.900750277,1.402615666,6.013300419,2.998977421
30.86451021,11.59556378,0.5141018304,-0.609296447,11.59556378,0.5141018304,-0.609296447,11.59299951,0.5139915458,-1.61094943,1.405351162,5.988050461,2.99892064
30.86932298,11.54211629,0.5164278402,-0.6486810428,11.54211629,0.5164278402,-0.6486810428,11.54031469,0.5163499969,-1.165590271,1.404541373,5.971430779,2.998843191
30.87894852,11.43522133,0.5210798598,-0.9316043938,11.43522133,0.5210798598,-0.9316043938,11.43593131,0.5211081988,-0.7466746753,1.406470299,5.922077179,2.998272339
30.88279874,11.39246334,0.5229406676,-1.30476928,11.39246334,0.5229406676,-1.30476928,11.39417795,0.5230114796,-0.698541257,1.40886271,5.899138451,2.997926701
30.89049917,11.30856673,0.5267307246,-1.812546575,11.30856673,0.5267307246,-1.812546575,11.31067124,0.5268180411,-0.6954194273,1.413714051,5.850039005,2.997163222
30.90590003,11.1438266,0.5344434401,-1.261453126,11.1438266,0.5344434401,-1.261453126,11.14365782,0.5344311641,-1.402346591,1.421387672,5.753880501,2.995696968
30.9111134,11.08836058,0.5370676222,-1.338338016,11.08836058,0.5370676222,-1.338338016,11.0885995,0.5370750708,-1.17108722,1.423872471,5.724682808,2.995253566
30.92154013,10.97877446,0.5423787861,-1.12281341,10.97877446,0.5423787861,-1.12281341,10.98003024,0.5424328172,-0.7215780484,1.419746041,5.683036327,2.994986044
30.92571082,10.93574569,0.5445408445,-0.8758540024,10.93574569,0.5445408445,-0.8758540024,10.93660254,0.5445759157,-0.6746651478,1.415013552,5.668745041,2.995030087
30.93405221,10.84968815,0.5488649613,-0.6948022018,10.84968815,0.5488649613,-0.6948022018,10.84974714,0.5488621128,-0.6832987285,1.40575695,5.641083717,2.995126924
30.95073498,10.67757307,0.557513195,-0.8244266386,10.67757307,0.557513195,-0.8244266386,10.67604814,0.5574350885,-2.16500707,1.390376449,5.570461273,2.994902228
30.9558278,10.62503084,0.5601532746,-1.083188921,10.62503084,0.5601532746,-1.083188921,10.62525462,0.5601621518,-0.9844466194,1.386371493,5.536773682,2.994565871
30.96601343,10.52143011,0.5655061965,-1.801832224,10.52143011,0.5655061965,-1.801832224,10.52366759,0.5656162783,-0.640770611,1.373512506,5.475297928,2.994174947
30.97008768,10.48046595,0.5676707145,-2.120665017,10.48046595,0.5676707145,-2.120665017,10.48303278,0.5677979289,-0.597281847,1.367388725,5.4514575,2.994066293
30.97823618,10.39961604,0.5720552836,-1.308284735,10.39961604,0.5720552836,-1.308284735,10.40176316,0.5721612301,-0.5919726614,1.356678486,5.418622017,2.99408348
30.99453319,10.23870047,0.5808658872,-1.560208989,10.23870047,0.5808658872,-1.560208989,10.23922391,0.5808878326,-1.104056798,1.340552807,5.366192341,2.994176927
30.99973781,10.18875841,0.5837580845,-0.9525773546,10.18875841,0.5837580845,-0.9525773546,10.18803258,0.5837134802,-1.396083778,1.33834815,5.359443665,2.994297479
31.01014707,10.08887428,0.5895424789,-0.6825684011,10.08887428,0.5895424789,-0.6825684011,10.08883897,0.5895368656,-0.6900029245,1.339982748,5.363004208,2.994664765
31.01431078,10.04892063,0.5918562367,-0.6595390609,10.04892063,0.5918562367,-0.6595390609,10.04916152,0.5918662197,-0.6143897306,1.342598081,5.363081932,2.994711142
31.02263818,9.969013329,0.5964837523,-0.711237847,9.969013329,0.5964837523,-0.711237847,9.969806638,0.596524928,-0.5620572384,1.347152352,5.357166767,2.994703304
31.03929299,9.809770042,0.6057713517,-1.941883488,9.809770042,0.6057713517,-1.941883488,9.811096863,0.6058423446,-0.8330772831,1.359313011,5.32895565,2.994210677
31.04450994,9.760998083,0.6087438325,-1.834292636,9.760998083,0.6087438325,-1.834292636,9.761382696,0.6087609273,-1.266931846,1.361050725,5.319999695,2.994130924
31.05494383,9.664448091,0.6147483952,-1.303100266,9.664448091,0.6147483952,-1.303100266,9.665529499,0.6148106493,-0.7909225998,1.36318934,5.292240143,2.993799702
31.05911738,9.626043163,0.617163117,-1.23149319,9.626043163,0.617163117,-1.23149319,9.627580572,0.617253865,-0.6602182603,1.363599181,5.277193069,2.993593056
31.06746449,9.549233309,0.6219925606,-1.53397528,9.549233309,0.6219925606,-1.53397528,9.551682717,0.6221402964,-0.5433423204,1.363064885,5.252400398,2.993346634
31.08415872,9.399497537,0.6318968426,-0.7168512265,9.399497537,0.6318968426,-0.7168512265,9.399887008,0.6319131591,-0.6318991345,1.361147165,5.216209888,2.993177104
31.08942091,9.352577869,0.635036381,-0.6543604633,9.352577869,0.635036381,-0.6543604633,9.352039397,0.6349936687,-0.7854661128,1.361355782,5.197040558,2.992905237
31.0999453,9.258738532,0.641315458,-0.6850420244,9.258738532,0.641315458,-0.6850420244,9.257376684,0.641222585,-1.228570092,1.361104846,5.166282177,2.992555536
31.10415506,9.221202797,0.6438270888,-0.7636891356,9.221202797,0.6438270888,-0.7636891356,9.220897817,0.6438053088,-0.8565132955,1.36105907,5.160627842,2.992568478
31.11257457,9.146131328,0.6488503504,-1.260111893,9.146131328,0.6488503504,-1.260111893,9.147940083,0.6489707564,-0.5966602259,1.361272216,5.154392719,2.992703519
31.1294136,8.999626088,0.659140526,-1.585888631,8.999626088,0.659140526,-1.585888631,9.002024615,0.6593016516,-0.533073612,1.359243393,5.156917095,2.993455335
31.13470604,8.954397865,0.6624313964,-1.258193514,8.954397865,0.6624313964,-1.258193514,8.956163911,0.6625486146,-0.5971669642,1.359434485,5.144499302,2.993331678
31.14529093,8.863941419,0.6690131371,-1.41340485,8.863941419,0.6690131371,-1.41340485,8.864442503,0.6690425406,-1.021253186,1.360049725,5.108448029,2.992782055
31.14952489,8.827758841,0.6716458335,-2.441618024,8.827758841,0.6716458335,-2.441618024,8.82781035,0.6716442308,-2.024377422,1.360497832,5.089378834,2.99242981
31.1579928,8.757628195,0.6770768893,-0.8533803187,8.757628195,0.6770768893,-0.8533803187,8.757937801,0.6770953196,-0.7555442256,1.362025619,5.057081699,2.991835324
31.17492862,8.61744282,0.6879446293,-0.6310122863,8.61744282,0.6879446293,-0.6310122863,8.618192704,0.6879974971,-0.4933300262,1.356264949,5.048102379,2.992455723
31.18025352,8.573366243,0.6913616247,-0.6766047736,8.573366243,0.6913616247,-0.6766047736,8.574254557,0.6914253202,-0.5024375181,1.353362083,5.036818981,2.992477486
31.19090332,8.48521309,0.6981956154,-1.062019508,8.48521309,0.6981956154,-1.062019508,8.486378265,0.6982809663,-0.6490272113,1.344233513,5.015867233,2.992708917
31.19516324,8.449951829,0.7009292117,-2.099594143,8.449951829,0.7009292117,-2.099594143,8.451227748,0.7010232248,-0.7976905193,1.340723753,5.009134769,2.992839436
31.20368308,8.382637849,0.7066558635,-0.735847529,8.382637849,0.7066558635,-0.735847529,8.381371263,0.7065439303,-1.494287702,1.333476067,5.020019531,2.993778611
31.22072276,8.248228684,0.7181268599,-0.4269193993,8.248228684,0.7181268599,-0.4269193993,8.24757777,0.7180672176,-0.5303002761,1.333298206,5.042553425,2.99508311
31.22607834,8.205983795,0.7217322016,-0.4184474429,8.205983795,0.7217322016,-0.4184474429,8.205526387,0.7216889944,-0.4873808438,1.332500458,5.034813881,2.995117043
31.23678951,8.121494016,0.7289428851,-0.495589337,8.121494016,0.7289428851,-0.495589337,8.121423622,0.7289325479,-0.507644304,1.334472895,5.045851231,2.995787369
31.24107397,8.087698105,0.7318271584,-0.5758079352,8.087698105,0.7318271584,-0.5758079352,8.087782515,0.7318299693,-0.5590767524,1.336506009,5.050005436,2.995996805
31.24964291,8.020106282,0.7375957052,-0.9692754462,8.020106282,0.7375957052,-0.9692754462,8.020500303,0.7376248122,-0.805231591,1.343123317,5.04844141,2.996014844
31.26678077,7.890238387,0.7496140979,-0.5820979634,7.890238387,0.7496140979,-0.5820979634,7.889785733,0.7495651852,-0.6902498517,1.35650897,5.028768063,2.995545908
31.27216766,7.849977855,0.7534425407,-0.4829081733,7.849977855,0.7534425407,-0.4829081733,7.84955692,0.7533965437,-0.5607052722,1.363510847,5.022773743,2.995269667
31.28294144,7.769456791,0.7610994265,-0.4114149449,7.769456791,0.7610994265,-0.4114149449,7.769099295,0.7610592606,-0.466643699,1.37451148,4.977556229,2.993810261
31.28725095,7.737248365,0.7641621808,-0.4170296999,7.737248365,0.7641621808,-0.4170296999,7.736916245,0.7641243474,-0.4690407482,1.377798319,4.951744556,2.993024498
31.29586997,7.672831514,0.7702876893,-0.4904839363,7.672831514,0.7702876893,-0.4904839363,7.672550145,0.770254521,-0.5431612722,1.380987883,4.906728268,2.99179769
31.31310801,7.543999598,0.7825388898,-2.631705713,7.543999598,0.7825388898,-2.631705713,7.54422858,0.7825568912,-1.484878978,1.379962564,4.833553314,2.990164548
31.31852754,7.50563007,0.7866095567,-0.8842794597,7.50563007,0.7866095567,-0.8842794597,7.505750591,0.7866155802,-0.8338953272,1.378024459,4.822867393,2.990114691
31.32936659,7.428891013,0.7947508903,-0.5044542693,7.428891013,0.7947508903,-0.5044542693,7.428794612,0.7947329583,-0.5231087112,1.375898838,4.800120831,2.989875389
31.33370221,7.39819539,0.7980074238,-0.4461110998,7.39819539,0.7980074238,-0.4461110998,7.398012221,0.7979799095,-0.4775726718,1.374444127,4.795814037,2.989965754
31.34237345,7.336804145,0.8045204907,-0.3986534408,7.336804145,0.8045204907,-0.3986534408,7.336447438,0.804473812,-0.455545497,1.372188687,4.80045414,2.990560085
31.35971594,7.214021654,0.8175466246,-0.5470826779,7.214021654,0.8175466246,-0.5470826779,7.213317873,0.8174616168,-0.7317313417,1.364166021,4.815410137,2.992157504
31.36517055,7.175403773,0.8216436395,-0.717424054,7.175403773,0.8216436395,-0.717424054,7.174590829,0.8215465764,-1.110194401,1.362214565,4.824142456,2.992783828
31.37607976,7.099182009,0.829956078,-1.156388514,7.099182009,0.829956078,-1.156388514,7.099912412,0.8300370069,-0.7612808545,1.354445457,4.851576328,2.994611723
31.38044344,7.069921393,0.8334244624,-0.7801617667,7.069921393,0.8334244624,-0.7801617667,7.070465263,0.8334821641,-0.6139413274,1.352749586,4.851706505,2.994896395
31.38917081,7.011400161,0.8403612311,-0.5079818317,7.011400161,0.8403612311,-0.5079818317,7.011570964,0.8403724787,-0.475147037,1.351615906,4.826366425,2.994430533
31.40662555,6.894357696,0.8542347684,-0.3922960568,6.894357696,0.8542347684,-0.3922960568,6.893782367,0.8541531077,-0.4935732104,1.351006269,4.793408394,2.994022499
31.41211867,6.857523665,0.8586008617,-0.4197572265,6.857523665,0.8586008617,-0.4197572265,6.856713523,0.8584899621,-0.5831141903,1.352690816,4.780356407,2.993688771
31.42310491,6.783855602,0.8673330481,-0.6009750123,6.783855602,0.8673330481,-0.6009750123,6.782575834,0.8671636709,-1.219412362,1.35815835,4.735625744,2.992186462
31.4274994,6.754388377,0.8708259227,-0.7735888615,6.754388377,0.8708259227,-0.7735888615,6.753646673,0.8707281824,-1.239007873,1.359446049,4.72102499,2.991745165
31.4362884,6.696099473,0.8778979166,-1.313384777,6.696099473,0.8778979166,-1.313384777,6.697281243,0.8780526371,-0.6447942322,1.370478392,4.662494659,2.989258015
31.45386638,6.584456884,0.8927012477,-0.4489507964,6.584456884,0.8927012477,-0.4489507964,6.584550382,0.8927015466,-0.4320938034,1.404012203,4.56338644,2.984161905
31.45940245,6.549295796,0.8973634579,-0.3992763427,6.549295796,0.8973634579,-0.3992763427,6.54904655,0.8973151228,-0.443633474,1.412923813,4.544491768,2.983086706
31.47047459,6.47897362,0.9066878784,-0.3911379632,6.47897362,0.9066878784,-0.3911379632,6.478038887,0.9065422751,-0.5845475312,1.427983284,4.537350655,2.982291816
31.49261886,6.338329269,0.9253367193,-1.003033583,6.338329269,0.9253367193,-1.003033583,6.338962196,0.9254349709,-0.6982221055,1.438904047,4.522929192,2.98175699
31.49804335,6.304416407,0.9299878961,-1.360107233,6.304416407,0.9299878961,-1.360107233,6.305899919,0.9302130406,-0.5503362377,1.435688734,4.503225327,2.98127385
31.50889233,6.239139646,0.9396820648,-0.5726565749,6.239139646,0.9396820648,-0.5726565749,6.239775366,0.9397691799,-0.4313894174,1.430325031,4.42951107,2.978743756
31.53059028,6.108586125,0.9590704022,-0.3748312622,6.108586125,0.9590704022,-0.3748312622,6.107526261,0.9588814586,-0.6097599144,1.423347473,4.276260376,2.972992235
31.53608049,6.075552241,0.9639762222,-0.4007174794,6.075552241,0.9639762222,-0.4007174794,6.074063345,0.9637174276,-0.8277363063,1.413189888,4.243825436,2.972290266
31.54706093,6.009484475,0.9737878622,-0.5687381557,6.009484475,0.9737878622,-0.5687381557,6.008569696,0.9736342495,-0.937158016,1.397461414,4.177945137,2.970528977
31.56902181,5.880412505,0.9939565071,-0.653831283,5.880412505,0.9939565071,-0.653831283,5.881330062,0.9941086924,-0.4201413754,1.362432957,4.091929436,2.969169777
31.57456121,5.848827115,0.9992167937,-0.504805958,5.848827115,0.9992167937,-0.504805958,5.84923524,0.9992731492,-0.4166494494,1.353591561,4.075564861,2.969053815
31.58563999,5.785656335,1.009737367,-0.3782088483,5.785656335,1.009737367,-0.3782088483,5.785045597,1.009602063,-0.5079143312,1.333451986,4.045304775,2.969087218
31.60779757,5.659314776,1.030778513,-0.4953432978,5.659314776,1.030778513,-0.4953432978,5.658298608,1.030581834,-0.8641575454,1.328785419,4.035737991,2.969083132
31.61339245,5.627412993,1.036091493,-0.642857898,5.627412993,1.036091493,-0.642857898,5.627469723,1.03611112,-0.623155436,1.332604289,4.025994778,2.968392464
31.62458222,5.564046957,1.046808337,-1.390354042,5.564046957,1.046808337,-1.390354042,5.565811954,1.047169691,-0.4383589899,1.347683072,4.014580727,2.966856888
31.64696175,5.443055849,1.069434567,-0.3876492238,5.443055849,1.069434567,-0.3876492238,5.442496415,1.069286833,-0.5180055367,1.413872004,4.000720501,2.961582359
31.6526166,5.412483887,1.075151749,-0.3584498101,5.412483887,1.075151749,-0.3584498101,5.411337117,1.07487538,-0.6572753427,1.429889202,3.999028206,2.960356511
31.66392629,5.351339962,1.086586114,-0.3821690498,5.351339962,1.086586114,-0.3821690498,5.349385148,1.086136481,-1.398575829,1.455870986,3.986219883,2.957798041
31.68654567,5.229052113,1.109454844,-1.406007336,5.229052113,1.109454844,-1.406007336,5.230767309,1.109869936,-0.4240382271,1.454853058,3.946618319,2.955592895
31.69226595,5.199329655,1.115532416,-0.953560099,5.199329655,1.115532416,-0.953560099,5.200769747,1.115871949,-0.4024955224,1.459970713,3.922080517,2.953802393
31.70370649,5.140641575,1.12787264,-0.4855667687,5.140641575,1.12787264,-0.4855667687,5.140774624,1.127875974,-0.4532279535,1.46677494,3.881970167,2.950895883
31.72658759,5.023265414,1.152553087,-0.3561295431,5.023265414,1.152553087,-0.3561295431,5.021488764,1.152073037,-1.130755658,1.450873733,3.823192835,2.948342864
31.73237956,4.993553547,1.158800541,-0.3976616816,4.993553547,1.158800541,-0.3976616816,4.992552886,1.158536075,-0.7145617932,1.441844702,3.804723024,2.947849644
31.74396352,4.934129814,1.171295449,-0.6302526658,4.934129814,1.171295449,-0.6302526658,4.934681132,1.171462151,-0.4547210197,1.426409721,3.766350985,2.946543332
31.76713142,4.818713415,1.197283381,-0.5337594259,4.818713415,1.197283381,-0.5337594259,4.818937622,1.197314302,-0.4697711546,1.409054279,3.698282719,2.943206964
31.77300238,4.790107522,1.204055626,-0.4246000017,4.790107522,1.204055626,-0.4246000017,4.789607163,1.203865473,-0.577198854,1.407056332,3.68890667,2.942606361
31.7847443,4.732895737,1.217600115,-0.336822353,4.732895737,1.217600115,-0.336822353,4.730946244,1.216967814,-1.558871083,1.404666424,3.689317942,2.942431779
31.80822813,4.618472165,1.244689095,-0.540180394,4.618472165,1.244689095,-0.540180394,4.618835367,1.244824746,-0.4292708318,1.403670907,3.66899395,2.940364976
31.81418656,4.589440073,1.251562239,-0.7684874041,4.589440073,1.251562239,-0.7684874041,4.590438631,1.251908139,-0.3972542381,1.40563488,3.65443778,2.93900786
31.82610342,4.532626147,1.26574656,-0.8715770161,4.532626147,1.26574656,-0.8715770161,4.533645157,1.266074923,-0.4311774189,1.413399458,3.637553215,2.93669808
31.84993714,4.422174193,1.295227892,-0.3320125003,4.422174193,1.295227892,-0.3320125003,4.42047832,1.294567485,-1.267172302,1.442992449,3.611250162,2.931078912
31.85599303,4.394109542,1.30271878,-0.3209366051,4.394109542,1.30271878,-0.3209366051,4.39289842,1.30225166,-0.7396349005,1.455320358,3.612276077,2.929705362
31.86810481,4.33798024,1.317700557,-0.3856320718,4.33798024,1.317700557,-0.3856320718,4.33773862,1.317620011,-0.452406219,1.478941321,3.616553783,2.927176811
31.89232837,4.226408324,1.347958157,-1.071015379,4.226408324,1.347958157,-1.071015379,4.227419018,1.348356712,-0.4661079817,1.497509718,3.617161036,2.924059109
31.89849361,4.199184943,1.356161547,-0.6459045605,4.199184943,1.356161547,-0.6459045605,4.19934111,1.35617964,-0.5818829453,1.496731281,3.611152649,2.923274906
31.9108241,4.144738182,1.372568327,-0.3765192337,4.144738182,1.372568327,-0.3765192337,4.143190102,1.371827693,-2.104323531,1.492043138,3.598111391,2.921877541
31.93548507,4.035844661,1.405381887,-0.3506000108,4.035844661,1.405381887,-0.3506000108,4.035634126,1.405292148,-0.4095966649,1.495709181,3.569620132,2.917406015
31.94177401,4.00807507,1.41374987,-0.4284351925,4.00807507,1.41374987,-0.4284351925,4.008205631,1.41382612,-0.3867017112,1.496710539,3.560530424,2.91604645
31.95435189,3.95253589,1.430485835,-0.8991219847,3.95253589,1.430485835,-0.8991219847,3.953348642,1.430894063,-0.4483060714,1.49940145,3.534472466,2.912482978
31.97950765,3.845540844,1.466132808,-0.3750407971,3.845540844,1.466132808,-0.3750407971,3.844583779,1.465560135,-0.8804880852,1.509710312,3.419602156,2.898599285
31.98593791,3.818424629,1.475369232,-0.3136513706,3.818424629,1.475369232,-0.3136513706,3.817656936,1.474910381,-0.599575317,1.509808183,3.401674032,2.896186235
31.99879842,3.7641922,1.493842079,-0.2886381008,3.7641922,1.493842079,-0.2886381008,3.76380325,1.493610875,-0.404234044,1.509060264,3.366353989,2.891354007
32.02451944,3.655727342,1.530787773,-0.7938921518,3.655727342,1.530787773,-0.7938921518,3.656095878,1.531011861,-0.5548627707,1.517073631,3.362435102,2.886541477
32.03111309,3.628058942,1.540351501,-1.620220648,3.628058942,1.540351501,-1.620220648,3.628484812,1.540599701,-0.796411695,1.517701864,3.36609292,2.885893998
32.0443004,3.57479565,1.560882048,-0.4722518891,3.57479565,1.560882048,-0.4722518891,3.574292785,1.560488927,-0.7994245432,1.517935395,3.344320059,2.881650848
32.070675,3.468269067,1.601943142,-0.2573915764,3.468269067,1.601943142,-0.2573915764,3.467929542,1.601667176,-0.3698226237,1.520906448,3.32348752,2.874733738
32.07746046,3.440862729,1.612507024,-0.2872478095,3.440862729,1.612507024,-0.2872478095,3.440565228,1.612261199,-0.3935804489,1.522212982,3.316529036,2.872602643
32.09103137,3.386050054,1.633634787,-0.4887009642,3.386050054,1.633634787,-0.4887009642,3.385836599,1.633449243,-0.6176058855,1.525655985,3.321229219,2.870238598
32.11817319,3.278702166,1.677896643,-0.4271643871,3.278702166,1.677896643,-0.4271643871,3.27863406,1.677791477,-0.4725711143,1.535202146,3.380368948,2.87110376
32.12518822,3.251467171,1.689785746,-0.3064457127,3.251467171,1.689785746,-0.3064457127,3.251295405,1.689573647,-0.3866649419,1.542657018,3.393685102,2.870521805
32.13921828,3.196997182,1.713563953,-0.2132638301,3.196997182,1.713563953,-0.2132638301,3.196618096,1.713137986,-0.3624935804,1.564334631,3.424260378,2.86910467
32.1672784,3.088057202,1.761120365,-0.4730091718,3.088057202,1.761120365,-0.4730091718,3.087439159,1.760462389,-1.351228198,1.599947691,3.493711233,2.868976647
32.17457546,3.059727288,1.773487442,-0.8327107635,3.059727288,1.773487442,-0.8327107635,3.059854597,1.773668752,-0.660147887,1.607709169,3.495807886,2.866935195
32.18916956,3.003907546,1.799133862,-1.578011736,3.003907546,1.799133862,-1.578011736,3.004685471,1.800081478,-0.3622757371,1.61970067,3.45838666,2.856797038
32.21835778,2.893961066,1.852439709,-1.064420643,2.893961066,1.852439709,-1.064420643,2.894347219,1.85290693,-0.5292941833,1.618633986,3.30320096,2.82431267
32.22601411,2.865179412,1.866496745,-2.304517715,2.865179412,1.866496745,-2.304517715,2.865404489,1.866763528,-0.9010936686,1.611598492,3.25130415,2.814057184
32.24132679,2.808683305,1.896185435,-0.464932303,2.808683305,1.896185435,-0.464932303,2.808604358,1.89603804,-0.5473498244,1.599684954,3.143425703,2.791285521
32.27195213,2.695720928,1.955606838,-0.4135802015,2.695720928,1.955606838,-0.4135802015,2.695872425,1.955836206,-0.3117770574,1.588227749,3.044604063,2.760545635
32.28009159,2.665698296,1.971399591,-0.6207862957,2.665698296,1.971399591,-0.6207862957,2.665911038,1.971729094,-0.4128076991,1.583926678,3.031825304,2.754486573
32.29637052,2.606056958,2.003675427,-1.408351855,2.606056958,2.003675427,-1.408351855,2.606056382,2.003640931,-1.540292477,1.571351051,3.013813257,2.744040999
32.30288209,2.582392871,2.016914664,-1.571127234,2.582392871,2.016914664,-1.571127234,2.582632448,2.017364183,-0.650159046,1.564747453,3.004101992,2.739432645
32.31590524,2.535364585,2.043985457,-0.8920567827,2.535364585,2.043985457,-0.8920567827,2.53578458,2.044810688,-0.3068882006,1.548275352,2.984299898,2.730428017
32.34195153,2.441551301,2.098609016,-2.304851998,2.441551301,2.098609016,-2.304851998,2.442088844,2.099703697,-0.2988671401,1.513729334,2.941763163,2.710349525
32.35198779,2.405985614,2.120962643,-0.4641164129,2.405985614,2.120962643,-0.4641164129,2.405985622,2.120855295,-0.5182699288,1.502171278,2.933658361,2.703421153
32.37206031,2.33485424,2.165669898,-0.1514390053,2.33485424,2.165669898,-0.1514390053,2.334536692,2.164886944,-0.4635292171,1.489125609,2.934038162,2.689792781
32.38008932,2.30640169,2.183552801,-0.1400793998,2.30640169,2.183552801,-0.1400793998,2.306235907,2.183135725,-0.2758771257,1.486227751,2.914691687,2.678110174
32.39614734,2.249496591,2.219318605,-0.2754806714,2.249496591,2.219318605,-0.2754806714,2.249634338,2.219633286,-0.1656060574,1.480818033,2.885674715,2.655417326
32.42826338,2.136419858,2.292649353,-1.410016367,2.136419858,2.292649353,-1.410016367,2.1364312,2.292628408,-1.465698479,1.489376068,2.892436028,2.58510352
32.44072507,2.093081381,2.322434795,-0.824471859,2.093081381,2.322434795,-0.824471859,2.093306988,2.322933345,-0.4141449388,1.498875856,2.886367083,2.54738597
32.46564844,2.006660224,2.382646495,-0.884704864,2.006660224,2.382646495,-0.884704864,2.00718107,2.38384627,-0.1680108658,1.537614107,2.894534349,2.464426319
32.47561779,1.972275455,2.407138245,-0.9313741985,1.972275455,2.407138245,-0.9313741985,1.972730703,2.40821144,-0.2211361495,1.542082191,2.897562265,2.432923812
32.49555649,1.904422879,2.458153759,-0.1670231536,1.904422879,2.458153759,-0.1670231536,1.903829969,2.45694178,-0.880073557,1.543364644,2.903692722,2.368516948
32.50353196,1.877281849,2.478559965,-0.1060000327,1.877281849,2.478559965,-0.1060000327,1.876609838,2.477134149,-0.8285095687,1.542289615,2.890046358,2.331351402
32.51948292,1.822999788,2.519372377,-0.1022441881,1.822999788,2.519372377,-0.1022441881,1.822782873,2.518781373,-0.2650505313,1.53715539,2.865104437,2.251450769
32.55138484,1.714435667,2.6009972,-1.160204591,1.714435667,2.6009972,-1.160204591,1.715128942,2.602075822,-0.2503016154,1.518115163,2.831579924,2.066006013
32.5613775,1.680983576,2.62749877,-1.140112212,1.680983576,2.62749877,-1.140112212,1.681408428,2.628166199,-0.4283085015,1.512762308,2.826220274,1.995950697
32.58136282,1.614354918,2.680950856,-2.0190512,1.614354918,2.680950856,-2.0190512,1.61480038,2.681310656,-0.6525042098,1.50579524,2.79319787,1.76507932
32.58935694,1.588238602,2.702875896,-0.7700879399,1.588238602,2.702875896,-0.7700879399,1.588776331,2.703284779,-0.377247387,1.50536418,2.773897171,1.605768167
32.6053452,1.53600597,2.746725978,-0.4924513945,1.53600597,2.746725978,-0.4924513945,1.536728233,2.747233024,-0.1920191644,1.503503561,2.753605843,1.075271167
32.6373217,1.431599257,2.834462891,-2.052097367,1.431599257,2.834462891,-2.052097367,1.432632037,2.835129514,-0.3552870086,1.523885727,2.774181843,1.589754531
32.64768838,1.398533256,2.863397933,-1.267805861,1.398533256,2.863397933,-1.267805861,1.398884394,2.863625265,-0.7012634888,1.532648802,2.764079571,1.765620296
32.66842174,1.33320133,2.921478055,-0.8076370426,1.33320133,2.921478055,-0.8076370426,1.334031743,2.921538602,-0.35633615,1.531382322,2.740085125,1.963919827
32.67671508,1.307437091,2.944806852,-0.6563375249,1.307437091,2.944806852,-0.6563375249,1.308575927,2.944873206,-0.2165976484,1.533827066,2.739164829,2.016894015
32.69330177,1.255908615,2.991464445,-0.7935154172,1.255908615,2.991464445,-0.7935154172,1.257664295,2.991542413,-0.1261538954,1.53768003,2.67487669,2.151445758
32.72647514,1.157895798,3.084372398,-0.04143085824,1.157895798,3.084372398,-0.04143085824,1.15584103,3.084880827,-0.6440455606,1.538502216,2.63997674,2.279479385
32.73708018,1.127250989,3.114018145,0.04877847358,1.127250989,3.114018145,0.04877847358,1.124483166,3.114537195,-0.6657753295,1.540800095,2.614991426,2.319914709
32.75829028,1.06596137,3.173309639,0.05613629285,1.06596137,3.173309639,0.05613629285,1.065109894,3.173338648,-0.05721382085,1.547314882,2.557368755,2.392854163
32.76677432,1.041445522,3.197026237,-0.003927213702,1.041445522,3.197026237,-0.003927213702,1.041360585,3.196859229,-0.008981813168,1.548169732,2.555588484,2.408802815
32.78374239,0.9924138273,3.244459433,-0.3749330946,0.9924138273,3.244459433,-0.3749330946,0.9938619671,3.243900392,-0.0463060011,1.552964687,2.556005239,2.43753474
32.81767855,0.9006817528,3.33728237,-0.8993800628,0.9006817528,3.33728237,-0.8993800628,0.9016725834,3.336773884,-0.3375710294,1.556646585,2.636809826,2.458749337
32.82702367,0.8772359904,3.362083915,-0.4823203419,0.8772359904,3.362083915,-0.4823203419,0.8788152965,3.361259909,-0.06605019415,1.556283712,2.652502775,2.46583528
32.84571391,0.8303444657,3.411687005,-0.5119458638,0.8303444657,3.411687005,-0.5119458638,0.8331007226,3.410231958,0.08663489444,1.559106588,2.624914646,2.497610511
32.85319,0.8115878557,3.431528241,-0.8623625211,0.8115878557,3.431528241,-0.8623625211,0.8148148931,3.429820778,0.07948525647,1.560758829,2.608615398,2.510968867
32.86814219,0.7757595969,3.470328277,-1.189683538,0.7757595969,3.470328277,-1.189683538,0.778243234,3.468998417,-0.05742530088,1.56312108,2.589800358,2.531897358
32.89804658,0.7087027071,3.545330592,-0.6100444865,0.7087027071,3.545330592,-0.6100444865,0.7102260386,3.54434579,-0.1210155178,1.56398654,2.547207117,2.569180532
32.90580088,0.6915573069,3.564637953,-0.968761806,0.6915573069,3.564637953,-0.968761806,0.6944855127,3.562770745,0.03397544114,1.564059019,2.539907217,2.576954962
32.92130948,0.6607209985,3.601056154,-0.1926070137,0.6607209985,3.601056154,-0.1926070137,0.6630044609,3.599620654,0.1430951043,1.565716028,2.525579691,2.591837409
32.95232668,0.6012463894,3.672494964,0.02774219129,0.6012463894,3.672494964,0.02774219129,0.6000423572,3.673320471,-0.1746673655,1.578920364,2.634269238,2.589974503
32.95928574,0.5879025932,3.688523063,-0.03870855222,0.5879025932,3.688523063,-0.03870855222,0.5859161025,3.689855853,-0.5739898285,1.573157668,2.652123928,2.589139132
32.97320385,0.5612150009,3.720579261,-0.4581867158,0.5612150009,3.720579261,-0.4581867158,0.5622209901,3.719829464,-0.1642686751,1.558854103,2.684115648,2.587507574
33.00104008,0.5138413493,3.780602024,-0.9612970444,0.5138413493,3.780602024,-0.9612970444,0.5183595026,3.777378598,0.1978040419,1.554848433,2.689422131,2.600844011
33.03190008,0.4687766832,3.841847006,-0.1958356926,0.4687766832,3.841847006,-0.1958356926,0.4697334737,3.841179122,-0.02663672204,1.578060865,2.552403212,2.646479568
33.06144069,0.4268596218,3.899593055,-1.964896861,0.4268596218,3.899593055,-1.964896861,0.4294629633,3.897625049,-0.07186263082,1.607347488,2.448459625,2.680869052
33.08948237,0.3961062214,3.947654579,0.002806380827,0.3961062214,3.947654579,0.002806380827,0.3979676795,3.946244327,0.2034544036,1.613029003,2.482443333,2.683987064
33.116391,0.3665954376,3.993774137,-0.07312024183,0.3665954376,3.993774137,-0.07312024183,0.3677449887,3.992899102,0.08152947538,1.614482522,2.540991545,2.681236354
33.14246373,0.3393846543,4.037392691,-0.7465019447,0.3393846543,4.037392691,-0.7465019447,0.3391281766,4.037588658,-1.002788105,1.611614466,2.548289537,2.685839883
33.1679167,0.3192073524,4.075041879,-0.1574332938,0.3192073524,4.075041879,-0.1574332938,0.3205542463,4.073974431,0.04820111012,1.605543852,2.506033421,2.697428756
33.19291477,0.299390661,4.112018198,-0.3285768582,0.299390661,4.112018198,-0.3285768582,0.3023122709,4.109709914,0.1380776828,1.578853846,2.425289631,2.71183618
33.21758963,0.2818543685,4.146917115,-0.6366180163,0.2818543685,4.146917115,-0.6366180163,0.2843061587,4.144983349,-0.007189703552,1.540513515,2.363518,2.72130973
33.24205036,0.2678216214,4.178865252,-0.3451093556,0.2678216214,4.178865252,-0.3451093556,0.2664563022,4.179950683,-1.461124295,1.521304369,2.351974726,2.724554695
33.26639011,0.2538582766,4.210655382,-0.7892584196,0.2538582766,4.210655382,-0.7892584196,0.2559991012,4.208928355,-0.08858587214,1.51525259,2.39431262,2.720295918
33.29069054,0.2426871693,4.240175033,-0.5803170717,0.2426871693,4.240175033,-0.5803170717,0.2457633044,4.23769635,0.07705716381,1.510350823,2.479973316,2.708950118
33.31502489,0.2325659137,4.268882241,-0.5566942151,0.2325659137,4.268882241,-0.5566942151,0.2355132171,4.266504508,0.06604491829,1.516597271,2.516192913,2.706738492
33.33946028,0.2228126095,4.297377123,-1.280645517,0.2228126095,4.297377123,-1.280645517,0.2252205687,4.295432286,-0.1121141818,1.536734343,2.481464148,2.717245047
33.3640594,0.2154454381,4.324080543,-0.6343930147,0.2154454381,4.324080543,-0.6343930147,0.2148589588,4.324553882,-1.23775975,1.558624864,2.490492344,2.720712344
33.38888179,0.2080113981,4.351026339,-0.9259615372,0.2080113981,4.351026339,-0.9259615372,0.2093679373,4.349915224,-0.2827676613,1.572182655,2.527069807,2.718862196
33.41398495,0.2018142196,4.377201641,-0.8827761402,0.2018142196,4.377201641,-0.8827761402,0.2041597194,4.375283829,-0.08463427718,1.565673113,2.615781307,2.706636704
33.43942519,0.1963956527,4.403026873,-0.799354671,0.1963956527,4.403026873,-0.799354671,0.1988815667,4.400993078,-0.05160962368,1.519484282,2.727811813,2.685580421
33.46525839,0.1910580389,4.429116287,-1.673954803,0.1910580389,4.429116287,-1.673954803,0.1935218859,4.427099441,-0.1308254861,1.474268794,2.850356102,2.662052288
33.49154066,0.1871442364,4.454418283,-0.8845329908,0.1871442364,4.454418283,-0.8845329908,0.1880690343,4.453659627,-0.3991267389,1.463515759,2.914731264,2.65221642
33.62548228,0.1726823108,4.578853094,-1.147293145,0.1726823108,4.578853094,-1.147293145,0.1740392147,4.577728871,-0.3410601841,1.433040261,3.200227499,2.610561158
33.77465681,0.1655275113,4.71003824,-1.453570121,0.1655275113,4.71003824,-1.453570121,0.1663110459,4.709375938,-0.596947282,1.357985497,3.318296432,2.590010866
33.80889762,0.164630287,4.739527777,-1.470769601,0.164630287,4.739527777,-1.470769601,0.1653549893,4.738913918,-0.6304777902,1.358724356,3.403663397,2.577481446
33.84514113,0.1638008841,4.770640051,-1.890842263,0.1638008841,4.770640051,-1.890842263,0.1643430141,4.770179537,-0.7906875315,1.367650032,3.460888624,2.571509884
33.88281731,0.1632511499,4.802717063,-1.52571017,0.1632511499,4.802717063,-1.52571017,0.1632910365,4.802681057,-1.387323734,1.342223763,3.585550547,2.547502821
33.92206504,0.1626784853,4.836132067,-2.21326073,0.1626784853,4.836132067,-2.21326073,0.1627978602,4.836023495,-1.403649694,1.355388522,3.615915775,2.547475032
33.96303366,0.1623539101,4.87077501,-1.698018535,0.1623539101,4.87077501,-1.698018535,0.1625042078,4.870639008,-1.210070144,1.378478885,3.50133872,2.575131909
34.00589143,0.1620568084,4.906978557,-1.837928764,0.1620568084,4.906978557,-1.837928764,0.1621970145,4.906850709,-1.274226474,1.370750189,3.518969536,2.574049992
34.05082908,0.1618486587,4.944845401,-2.007503622,0.1618486587,4.944845401,-2.007503622,0.1618749132,4.944819759,-1.763242857,1.323989391,3.578908205,2.559450213
34.09806438,0.1617507203,4.984538867,-1.849768259,0.1617507203,4.984538867,-1.849768259,0.1617607231,4.984524142,-1.75332161,1.306223392,3.836277962,2.512141656
34.14784779,0.1616595894,5.026361723,-2.773717119,0.1616595894,5.026361723,-2.773717119,0.1617426186,5.026276514,-1.596412212,1.293994665,3.843905926,2.512760027
34.20046973,0.1617053024,5.070429594,-1.980054036,0.1617053024,5.070429594,-1.980054036,0.1617234819,5.070409497,-1.800970947,1.291375041,3.882678986,2.509506465
34.25627082,0.1617537771,5.11715982,-2.341857848,0.1617537771,5.11715982,-2.341857848,0.1617601961,5.117145917,-2.125941829,1.277496815,4.031221867,2.483170282
34.315655,0.1618771262,5.166808066,-2.186556041,0.1618771262,5.166808066,-2.186556041,0.1619135559,5.166757373,-1.730778626,1.262221813,4.082889557,2.475502906
34.37910092,0.1620392989,5.219817146,-2.220885393,0.1620392989,5.219817146,-2.220885393,0.1620774052,5.219762132,-1.725113637,1.297280788,4.327884674,2.441750245
34.44718648,0.1622361182,5.276667362,-2.474067121,0.1622361182,5.276667362,-2.474067121,0.1622532363,5.27664299,-2.047176633,1.246658087,4.109032154,2.479921961
34.52061885,0.1624909387,5.337916213,-2.22199292,0.1624909387,5.337916213,-2.22199292,0.1624911629,5.337905837,-2.107196582,1.23705411,4.130099773,2.481164594
34.60027731,0.1627685308,5.404355201,-3.191509517,0.1627685308,5.404355201,-3.191509517,0.1627937884,5.404284649,-1.838813403,1.262712836,4.527032852,2.415461913
34.68727631,0.1631119458,5.476814964,-2.209682004,0.1631119458,5.476814964,-2.209682004,0.1631243009,5.476780279,-1.889977166,1.176537156,4.534397125,2.402504107
34.78306327,0.16349005,5.556594053,-2.537766003,0.16349005,5.556594053,-2.537766003,0.1634881993,5.556598857,-2.702100113,1.152740598,5.219632149,2.27425862
34.88958051,0.1639315041,5.645211226,-2.152229373,0.1639315041,5.645211226,-2.152229373,0.1639371432,5.645170903,-1.846066097,1.150597692,5.257058144,2.273664631
35.00956076,0.1644368817,5.744990677,-2.202843061,0.1644368817,5.744990677,-2.202843061,0.1644457935,5.744925246,-1.750543364,1.12767446,5.630467415,2.227418004
35.14715279,0.1650302226,5.859308902,-2.053620638,0.1650302226,5.859308902,-2.053620638,0.1650291081,5.859322417,-2.185388809,1.117645502,6.01467371,2.21669246
35.30960141,0.1657466051,5.99415527,-1.907109807,0.1657466051,5.99415527,-1.907109807,0.165752004,5.994098522,-1.659699854,1.115303755,6.153588295,2.205750276
35.51431457,0.1666688658,6.163900052,-1.7899592,0.1666688658,6.163900052,-1.7899592,0.1666754364,6.163834862,-1.571095981,1.070276141,6.412653446,2.181901537
35.59619983,0.1670499212,6.231682787,-1.57328633,0.1670499212,6.231682787,-1.57328633,0.1670448094,6.231729398,-1.716933985,1.053510904,6.360778809,2.157526818
35.75997036,0.1678120318,6.367248256,-1.512659155,0.1678120318,6.367248256,-1.512659155,0.1678045962,6.367318529,-1.707340522,1.027140737,6.482350826,2.133984419
35.99021014,0.1688844837,6.557825793,-2.945293707,0.1688844837,6.557825793,-2.945293707,0.1689308281,6.557387149,-1.165042173,0.9616738558,6.986629963,2.138053717
36.21877271,0.1700297539,6.746256359,-1.351643908,0.1700297539,6.746256359,-1.351643908,0.1700488558,6.746071197,-1.14214654,0.9402672052,7.261057854,2.137604465
36.44232189,0.1711499031,6.930553797,-1.356080723,0.1711499031,6.930553797,-1.356080723,0.1711423602,6.930616557,-1.456813348,0.7538255453,7.482877731,2.063686313
36.6624718,0.1722530195,7.112048833,-2.374059042,0.1722530195,7.112048833,-2.374059042,0.1722701341,7.111896749,-1.589358467,0.6840850115,7.908146858,2.124023579
36.87992995,0.173433552,7.290518724,-1.403810379,0.173433552,7.290518724,-1.403810379,0.1734389971,7.290465536,-1.329802011,0.5231120586,8.356455803,2.186989878
37.09492389,0.1746071293,7.466909268,-1.373405568,0.1746071293,7.466909268,-1.373405568,0.1745946146,7.467010801,-1.543224373,0.4769959748,9.072698593,2.339957991
37.30752452,0.1757676423,7.641336234,-2.121678996,0.1757676423,7.641336234,-2.121678996,0.1757832256,7.641208155,-1.611917323,0.2875167429,9.422908783,2.368412952
37.51775517,0.1770071534,7.813058945,-1.44811974,0.1770071534,7.813058945,-1.44811974,0.1770238741,7.812918908,-1.270162922,0.1444778591,9.826805115,2.411109633
37.72562453,0.1782467301,7.982737281,-1.395741635,0.1782467301,7.982737281,-1.395741635,0.1782505878,7.982701023,-1.349020499,0.00723630935,9.860767365,2.373198178
37.9311365,0.1794722492,8.150491345,-2.080608672,0.1794722492,8.150491345,-2.080608672,0.1794645976,8.15054837,-2.902969517,-0.03568737209,9.911519051,2.337726488
38.13429321,0.1807817331,8.315569653,-1.475465078,0.1807817331,8.315569653,-1.475465078,0.1807927017,8.315484438,-1.35861328,-0.06815133244,9.878403664,2.279318406
38.33509591,0.1820939325,8.478597695,-1.419215156,0.1820939325,8.478597695,-1.419215156,0.1821054169,8.478509365,-1.313437502,-0.1809246838,10.05107021,2.279380016
38.53354529,0.1833907535,8.639715125,-2.148293516,0.1833907535,8.639715125,-2.148293516,0.1834027476,8.639623715,-1.750143718,-0.2044526339,9.884964943,2.17878814
38.72964159,0.1847825161,8.798135729,-1.485873195,0.1847825161,8.798135729,-1.485873195,0.1847830466,8.798130432,-1.477911389,-0.2345675528,9.743920326,2.070195309
38.9233846,0.1861749196,8.954531549,-1.444253803,0.1861749196,8.954531549,-1.444253803,0.1861931064,8.954406544,-1.300520014,-0.2819271982,9.862451553,2.056997117
39.11477369,0.1875504059,9.109027207,-2.377602715,0.1875504059,9.109027207,-2.377602715,0.1875860344,9.108783949,-1.506141845,-0.2433718145,9.6580019,1.884252401
39.30380782,0.1890393842,9.260761891,-1.482094881,0.1890393842,9.260761891,-1.482094881,0.1890192121,9.260889291,-1.720619241,-0.1709072888,9.602713585,1.728982618
39.49048552,0.1905210109,9.410531196,-1.473391186,0.1905210109,9.410531196,-1.473391186,0.1905405369,9.410410414,-1.33142443,-0.1885792911,9.587949753,1.647901695
39.67480493,0.1919861216,9.558395083,-3.038977221,0.1919861216,9.558395083,-3.038977221,0.1920426428,9.558042642,-1.417329221,-0.1607100964,9.59647274,1.56948382
39.85676377,0.193588632,9.703415587,-1.468872973,0.193588632,9.703415587,-1.468872973,0.1935417983,9.703687716,-2.258066228,-0.09340792149,9.538705826,1.532865614
40.03635934,0.1951703292,9.846552579,-1.511895349,0.1951703292,9.846552579,-1.511895349,0.1951895569,9.84644606,-1.379247048,-0.07415833324,9.715522766,1.483194048
40.21358855,0.1967567279,9.987660808,-2.141507631,0.1967567279,9.987660808,-2.141507631,0.1968156047,9.987323419,-1.381883359,0.03940068185,9.314195633,1.840388804
40.38844793,0.1984750278,10.12602624,-1.451948949,0.1984750278,10.12602624,-1.451948949,0.1984199096,10.12631702,-2.21467995,-0.007893912494,9.859241486,1.52280904
40.5609336,0.2001700019,10.26251336,-1.569888799,0.2001700019,10.26251336,-1.569888799,0.2001903968,10.26241206,-1.431928698,0.1413755417,9.992388725,1.430707506
40.73104131,0.201903837,10.39680015,-1.840576245,0.201903837,10.39680015,-1.840576245,0.2019578601,10.39651573,-1.373893397,0.1385755837,10.1436224,1.399881801
40.89876641,0.2037547399,10.52848221,-1.437548861,0.2037547399,10.52848221,-1.437548861,0.2037005674,10.52874108,-1.943170885,0.2396681011,10.19236183,1.507028768
41.0641039,0.2055792946,10.65828974,-1.669504124,0.2055792946,10.65828974,-1.669504124,0.2056081813,10.6581587,-1.46863301,0.2956323624,10.32874966,1.506098965
41.22704839,0.2074949892,10.7856692,-1.654291418,0.2074949892,10.7856692,-1.654291418,0.2075378546,10.78546092,-1.378000138,0.394305706,10.67274094,1.306467252
41.38759414,0.2094995934,10.9106262,-1.432916731,0.2094995934,10.9106262,-1.432916731,0.2094391208,10.9108891,-1.914164941,0.4324243069,11.04450893,1.376920557
41.54573501,0.2114741697,11.03371142,-1.878586132,0.2114741697,11.03371142,-1.878586132,0.2115266124,11.03349197,-1.472736474,0.4254273176,11.16257,1.354677583
41.70146446,0.2136181624,11.15407224,-1.523855531,0.2136181624,11.15407224,-1.523855531,0.2136437936,11.15395414,-1.389734119,0.5189526081,10.93506813,1.527712635
41.8547755,0.2158033921,11.27224731,-1.448692499,0.2158033921,11.27224731,-1.448692499,0.2157280961,11.27254559,-2.080804318,0.5562042594,11.17514133,1.497160147
42.00566066,0.2179540442,11.38855247,-3.05331726,0.2179540442,11.38855247,-3.05331726,0.2180556491,11.38816303,-1.441047742,0.5030443668,11.62349224,1.511011084
42.15411185,0.220390662,11.50174843,-1.431260196,0.220390662,11.50174843,-1.431260196,0.2203915161,11.50173321,-1.416312073,0.5337927341,11.57188797,1.445923095
42.30012022,0.2227914737,11.61306521,-1.50653185,0.2227914737,11.61306521,-1.50653185,0.2227033231,11.61338317,-2.561768046,0.5056020617,11.93728924,1.568507513
42.44367593,0.2252627523,11.72212795,-1.794033358,0.2252627523,11.72212795,-1.794033358,0.2253420331,11.72185072,-1.390799218,0.6423786879,12.06397343,1.662721031
42.5847678,0.2279728059,11.82834393,-1.373007919,0.2279728059,11.82834393,-1.373007919,0.227935455,11.82845664,-1.490381947,0.6537229419,12.29844189,1.729095775
42.72338278,0.2306352839,11.93269528,-1.673795933,0.2306352839,11.93269528,-1.673795933,0.2306307824,11.93271795,-1.715185699,0.7222036123,12.18244171,1.664627662
42.85950518,0.2335458446,12.03424846,-1.484115676,0.2335458446,12.03424846,-1.484115676,0.2335848601,12.03411854,-1.35587975,0.7241871357,12.0359869,1.610407686
42.99311559,0.2365889461,12.13334754,-1.359424043,0.2365889461,12.13334754,-1.359424043,0.2364844233,12.13364789,-1.756846558,0.8023333549,12.20396233,1.672024087
43.12418919,0.2395742695,12.23056506,-2.877640761,0.2395742695,12.23056506,-2.877640761,0.2397240132,12.2301496,-1.426792416,0.8320758343,11.73686028,1.799711448
43.25269346,0.2429231026,12.32467628,-2.097665442,0.2429231026,12.32467628,-2.097665442,0.2430568575,12.32430817,-1.4005402,0.8409976363,11.6516552,1.86364698
43.27787172,0.2436001452,12.34305881,-2.139935474,0.2436001452,12.34305881,-2.139935474,0.2437098725,12.34275697,-1.47802822,0.8520003557,11.52669811,1.916380306
43.32822824,0.244975868,12.3797682,-2.469964302,0.244975868,12.3797682,-2.469964302,0.2450159027,12.37965456,-1.882074764,0.8828085661,11.51512527,1.938452641
43.42894129,0.2480448353,12.45236963,-1.444041647,0.2480448353,12.45236963,-1.444041647,0.2480517142,12.4523537,-1.427548391,0.9006916285,11.34874439,2.012790993
43.45341663,0.2487906576,12.47001327,-1.426737062,0.2487906576,12.47001327,-1.426737062,0.2488209119,12.46993979,-1.358474498,0.9058693051,11.54923344,1.957792247
43.50236732,0.2502823021,12.50530055,-1.488866754,0.2502823021,12.50530055,-1.488866754,0.2503593074,12.50511196,-1.312188915,0.944783926,11.7002182,1.929648164
43.60026869,0.2533256935,12.57572839,-2.721433983,0.2533256935,12.57572839,-2.721433983,0.2534360983,12.5754563,-1.597803152,1.034065962,11.34050274,2.065171807
43.62400406,0.2541325881,12.59263445,-2.711154235,0.2541325881,12.59263445,-2.711154235,0.2541820405,12.5925107,-1.902156382,1.050687909,11.3231554,2.075567464
43.6714748,0.2558164665,12.62628422,-2.137559211,0.2558164665,12.62628422,-2.137559211,0.2558806507,12.62613834,-1.701016552,1.067788005,11.30605412,2.089026729
43.76641627,0.2593131539,12.69329078,-2.218566142,0.2593131539,12.69329078,-2.218566142,0.2595524382,12.69275459,-1.281503164,1.106823921,11.15072918,2.141932682
43.78935663,0.2602796605,12.7092146,-1.679279649,0.2602796605,12.7092146,-1.679279649,0.2604396384,12.70885082,-1.282398154,1.132826328,11.16537094,2.144699667
43.83523733,0.2622126737,12.74106224,-1.389541394,0.2622126737,12.74106224,-1.389541394,0.2622140389,12.74104328,-1.374907092,1.186485291,11.06681347,2.176447497
43.92699873,0.2660787001,12.80475752,-1.415059873,0.2660787001,12.80475752,-1.415059873,0.2659728071,12.8049868,-1.72736188,1.238093138,10.76202011,2.247206812
43.94905234,0.2670078471,12.82006582,-1.537323443,0.2670078471,12.82006582,-1.537323443,0.2670399692,12.82001041,-1.468538443,1.244366169,10.82394981,2.238987815
43.99315956,0.2688726333,12.8506689,-3.486126201,0.2688726333,12.8506689,-3.486126201,0.2691742934,12.85005764,-1.272784031,1.223502159,10.75804138,2.252785678
44.081374,0.2732533801,12.91053525,-1.948188422,0.2732533801,12.91053525,-1.948188422,0.2734429417,12.91015209,-1.352855245,1.244552612,10.65428734,2.279348837
44.10239614,0.2743435769,12.92471039,-1.930704004,0.2743435769,12.92471039,-1.930704004,0.2744601915,12.92447303,-1.492297645,1.262429595,10.59769058,2.291362817
44.14444041,0.2765239704,12.95306065,-3.862968594,0.2765239704,12.95306065,-3.862968594,0.2765468876,12.9530144,-2.386358012,1.280959606,10.47695923,2.314442451
44.22852896,0.2817185334,13.00819597,-1.227425495,0.2817185334,13.00819597,-1.227425495,0.2815633873,13.00847339,-1.45834905,1.327271938,10.38533688,2.336643842
44.248315,0.2829409773,13.02116901,-1.209641031,0.2829409773,13.02116901,-1.209641031,0.2827437698,13.02152289,-1.514213068,1.310151339,10.39467049,2.335699283
44.28788708,0.2853858652,13.04711508,-1.279780444,0.2853858652,13.04711508,-1.279780444,0.2851045349,13.04762189,-2.092161813,1.300038695,10.37588406,2.340513325
44.30371591,0.2863638204,13.05749351,-1.363416612,0.2863638204,13.05749351,-1.363416612,0.2861339232,13.05790939,-2.159766379,1.290687561,10.32974529,2.347583748
44.33537358,0.2883197307,13.07825037,-1.825103242,0.2883197307,13.07825037,-1.825103242,0.2884170305,13.07808334,-1.526726334,1.260899305,10.1279583,2.375705024
44.3986889,0.2928108218,13.1187333,-2.24340864,0.2928108218,13.1187333,-2.24340864,0.292983245,13.11843125,-1.49188782,1.25644803,9.587215424,2.44563733
44.41700144,0.2942516553,13.13019689,-1.882867365,0.2942516553,13.13019689,-1.882867365,0.2943039204,13.13010098,-1.669356991,1.268211007,9.577240944,2.44803377
44.45362653,0.2971333224,13.15312406,-1.959083694,0.2971333224,13.15312406,-1.959083694,0.2971828295,13.15304269,-1.739257437,1.278185368,9.633937836,2.443644584
44.46827656,0.2982859893,13.16229493,-2.452015825,0.2982859893,13.16229493,-2.452015825,0.2984911961,13.16195683,-1.473970427,1.274242163,9.650678635,2.44230287
44.49757663,0.3007650946,13.18034683,-2.648827864,0.3007650946,13.18034683,-2.648827864,0.3011079293,13.17978511,-1.282589018,1.280652761,9.695448875,2.438756247
44.55617676,0.3061527418,13.21575043,-2.013723987,0.3061527418,13.21575043,-2.013723987,0.3063413957,13.21544167,-1.431029013,1.312899113,9.441823006,2.470606655
44.57219708,0.3076438406,13.22539964,-2.92925396,0.3076438406,13.22539964,-2.92925396,0.30777214,13.22518959,-1.703655625,1.324257493,9.432049751,2.472644107
44.60423772,0.3111840328,13.24382527,-1.358007288,0.3111840328,13.24382527,-1.358007288,0.3110734152,13.24399366,-1.54299646,1.304237604,9.478485107,2.468405401
44.61705398,0.3126112636,13.25117807,-1.258454466,0.3126112636,13.25117807,-1.258454466,0.3125256729,13.25130805,-1.362440334,1.296546459,9.463018417,2.47037463
44.64268649,0.315465725,13.26588367,-1.19128365,0.315465725,13.26588367,-1.19128365,0.3154301884,13.26593684,-1.225081277,1.296848774,9.268353462,2.49179249
44.69395151,0.321174648,13.29529488,-1.605871317,0.321174648,13.29529488,-1.605871317,0.3212392194,13.29519442,-1.471562508,1.256083727,8.965362549,2.522666237
44.70765345,0.3227014627,13.30315437,-4.027940532,0.3227014627,13.30315437,-4.027940532,0.3227918372,13.30301429,-1.89994168,1.253822088,8.99871254,2.519859981
44.73505733,0.3262752933,13.3180872,-2.788060028,0.3262752933,13.3180872,-2.788060028,0.3265761588,13.31764711,-1.380354452,1.273985386,9.100310326,2.511306042
44.74601888,0.3278117458,13.32390403,-2.063471615,0.3278117458,13.32390403,-2.063471615,0.3281757859,13.32337287,-1.244387159,1.289056301,9.113442421,2.510706044
44.76794199,0.330971184,13.33541118,-1.702629786,0.330971184,13.33541118,-1.702629786,0.3313750401,13.3348244,-1.135229176,1.309408188,9.13997364,2.50925646
44.81178819,0.3374723223,13.35816371,-2.43257619,0.3374723223,13.35816371,-2.43257619,0.3377735485,13.35772745,-1.362732624,1.323576212,8.997888565,2.524569425
44.82336798,0.3393120417,13.36399634,-3.454460897,0.3393120417,13.36399634,-3.454460897,0.339463396,13.36377615,-1.691725627,1.323714972,8.921900749,2.532029871
44.84652757,0.3433321345,13.37518225,-1.776424887,0.3433321345,13.37518225,-1.776424887,0.3435122669,13.37493222,-1.400437073,1.312424779,8.836884499,2.540256467
44.89284674,0.3521615069,13.3964733,-1.245803297,0.3521615069,13.3964733,-1.245803297,0.3523352074,13.39622422,-1.0999608,1.277404428,8.724411011,2.550882151
44.90284849,0.3542886653,13.40076874,-1.122941216,0.3542886653,13.40076874,-1.122941216,0.3542403557,13.40082182,-1.154769913,1.274470091,8.717472076,2.551671494
44.922852,0.3585429821,13.40935964,-1.039921489,0.3585429821,13.40935964,-1.039921489,0.3580506524,13.41001704,-1.523166916,1.277968884,8.712015152,2.552644204
44.96285902,0.3670516156,13.42654142,-1.537310227,0.3670516156,13.42654142,-1.537310227,0.3675034802,13.42594766,-1.072707339,1.308385253,8.559210777,2.567288737
44.97164478,0.3689515678,13.43027271,-3.141337543,0.3689515678,13.43027271,-3.141337543,0.3697072342,13.42927446,-1.027172032,1.310503244,8.509110451,2.571757908
44.98921631,0.3733961559,13.43687493,-2.704983068,0.3733961559,13.43687493,-2.704983068,0.3741147423,13.43592805,-1.043697246,1.29460001,8.506006241,2.572044083
45.02435936,0.3831805656,13.44891237,-1.804089831,0.3831805656,13.44891237,-1.804089831,0.3831422837,13.44896032,-1.953122717,1.236125469,8.472630501,2.574483764
45.03209069,0.3853461756,13.45154351,-3.047792559,0.3853461756,13.45154351,-3.047792559,0.3856262025,13.4511833,-1.458315807,1.223644257,8.438688278,2.5772707
45.04755337,0.3901169369,13.45623964,-2.878559296,0.3901169369,13.45623964,-2.878559296,0.3905940401,13.45562928,-1.2299661,1.193400621,8.363201141,2.583357553
45.07847873,0.4005580708,13.4644886,-2.119824676,0.4005580708,13.4644886,-2.119824676,0.4005297154,13.46452122,-2.357809593,1.135921359,8.302639008,2.587950937
45.08530585,0.4029825173,13.46615923,-2.543163508,0.4029825173,13.46615923,-2.543163508,0.4031674423,13.46592635,-1.603043286,1.129464269,8.32499218,2.586080736
45.09896009,0.4081642788,13.46908336,-2.06447804,0.4081642788,13.46908336,-2.06447804,0.4086087578,13.46852837,-1.211786609,1.120979786,8.347303391,2.584221866
45.10442179,0.4103571147,13.4701035,-1.808027791,0.4103571147,13.4701035,-1.808027791,0.410785284,13.46956918,-1.17792089,1.118399024,8.338290215,2.584972262
45.11534519,0.4147427864,13.47214379,-1.923414203,0.4147427864,13.47214379,-1.923414203,0.4151383364,13.47165079,-1.230320242,1.11881566,8.337792397,2.585069614
45.13719198,0.4242066004,13.47537097,-1.988967428,0.4242066004,13.47537097,-1.988967428,0.4242587557,13.47530471,-1.782136827,1.133009315,8.342085838,2.584930049
45.14309229,0.4269545669,13.47600693,-1.870680499,0.4269545669,13.47600693,-1.870680499,0.4270721644,13.47586105,-1.562695894,1.136494279,8.342867851,2.584907897
45.15489292,0.4326124661,13.47708288,-1.905526419,0.4326124661,13.47708288,-1.905526419,0.4326989819,13.47697375,-1.642789686,1.14357698,8.334026337,2.585711415
45.15961317,0.4351699717,13.4771571,-1.444335736,0.4351699717,13.4771571,-1.444335736,0.4349497089,13.47741882,-1.975873434,1.144758701,8.317464828,2.587084212
45.16905368,0.4402849829,13.47730554,-1.192974077,0.4402849829,13.47730554,-1.192974077,0.43993323,13.47772635,-1.6301291,1.146154761,8.268580437,2.591086988
45.17282988,0.4423309874,13.47736491,-1.167186893,0.4423309874,13.47736491,-1.167186893,0.4420163742,13.4777409,-1.499260621,1.146828771,8.258348465,2.59191397
45.18038228,0.4464229964,13.47748366,-1.203122068,0.4464229964,13.47748366,-1.203122068,0.4461826626,13.47777001,-1.457054537,1.146259189,8.245923996,2.592879555
45.19548709,0.4546591934,13.47765874,-2.910127268,0.4546591934,13.47765874,-2.910127268,0.4547980028,13.47749156,-1.760705937,1.15440464,8.163583755,2.599514597
45.20048146,0.4577614496,13.47726328,-2.159116123,0.4577614496,13.47726328,-2.159116123,0.4580769502,13.47688716,-1.362959986,1.159805179,8.145175934,2.600999472
45.2104702,0.4641879795,13.47620988,-1.821172321,0.4641879795,13.47620988,-1.821172321,0.4646348449,13.47567836,-1.176402562,1.168858886,8.117074013,2.603225822
45.21446569,0.4669358785,13.47557894,-1.56170951,0.4669358785,13.47557894,-1.56170951,0.4672580028,13.47519484,-1.189561369,1.171139717,8.10841465,2.603887466
45.22245668,0.4724316766,13.47431705,-1.500957667,0.4724316766,13.47431705,-1.500957667,0.4725043186,13.4742278,-1.396945975,1.172769904,8.094287872,2.604912556
45.23843866,0.4838988647,13.47123504,-2.287022927,0.4838988647,13.47123504,-2.287022927,0.4844345948,13.47060864,-1.178195856,1.181705952,8.054429054,2.607880615
45.24276682,0.4872673342,13.4700925,-2.228933028,0.4872673342,13.4700925,-2.228933028,0.4879278136,13.46932104,-1.089957474,1.183043242,8.047516823,2.608352091
45.25142314,0.4944575671,13.4672797,-1.550489363,0.4944575671,13.4672797,-1.550489363,0.4949142511,13.46674585,-1.095211503,1.182820559,8.035493851,2.609106053
45.26873576,0.5101841406,13.46010424,-1.04872862,0.5101841406,13.46010424,-1.04872862,0.5098467534,13.46048868,-1.289109573,1.175161839,8.047243118,2.607649124
45.27260819,0.5141006041,13.45804008,-0.9170288171,0.5141006041,13.45804008,-0.9170288171,0.5137621734,13.4584255,-1.081202289,1.172844768,8.03731823,2.608294014
45.28035303,0.5219335311,13.45391177,-0.8192758097,0.5219335311,13.45391177,-0.8192758097,0.5215930134,13.45429913,-0.9458398454,1.166595936,8.000576973,2.610878412
45.29584272,0.5375993852,13.44565515,-1.16295822,0.5375993852,13.44565515,-1.16295822,0.5372546933,13.44604638,-1.523758746,1.152089834,7.95323658,2.613887714
45.29932643,0.5411227159,13.44379819,-1.677489469,0.5411227159,13.44379819,-1.677489469,0.5410878485,13.44383735,-1.766638369,1.147138834,7.946557522,2.614224864
45.30629385,0.549207575,13.43890094,-2.120246757,0.549207575,13.43890094,-2.120246757,0.5500514665,13.43794588,-0.9896635037,1.138201237,7.919380665,2.615968055
45.32022869,0.5672520075,13.42698452,-1.42669677,0.5672520075,13.42698452,-1.42669677,0.5679787024,13.42616294,-0.9240204611,1.123955011,7.873208523,2.61876804
45.33593513,0.5911488562,13.40956946,-0.7334202869,0.5911488562,13.40956946,-0.7334202869,0.5904813921,13.41031123,-0.9572294947,1.110990524,7.781704426,2.624834402
45.35053289,0.6150661104,13.39147443,-0.7246362941,0.6150661104,13.39147443,-0.7246362941,0.6146375287,13.3919491,-0.8514697553,1.098365784,7.658047676,2.633182002
45.36414488,0.6387878148,13.37302723,-2.055050562,0.6387878148,13.37302723,-2.055050562,0.6398740367,13.37183079,-0.887270144,1.082841277,7.562005997,2.639258691
45.37684509,0.6658352383,13.35038406,-1.537639378,0.6658352383,13.35038406,-1.537639378,0.6671554538,13.34893275,-0.7546306128,1.079427242,7.4548316,2.64607731
45.38870528,0.696362785,13.32347944,-0.5956921792,0.696362785,13.32347944,-0.5956921792,0.6952525692,13.3246883,-0.8842726399,1.080092072,7.384925365,2.650046195
45.39979052,0.7259662177,13.29716326,-0.7381651469,0.7259662177,13.29716326,-0.7381651469,0.7263909649,13.29670261,-0.6385508168,1.083832502,7.334252357,2.652525959
45.41016,0.7587876439,13.26699879,-0.5820629333,0.7587876439,13.26699879,-0.5820629333,0.7572465315,13.26865734,-1.040125275,1.087311149,7.317041874,2.652480828
45.41986769,0.7941320536,13.23376543,-0.3957674336,0.7941320536,13.23376543,-0.3957674336,0.7931406247,13.23483107,-0.5345254923,1.090174556,7.317714691,2.651029502
45.42896287,0.8272464006,13.20262893,-1.22049147,0.8272464006,13.20262893,-1.22049147,0.8267699729,13.20313907,-2.135160354,1.08871305,7.392972946,2.643922586
45.43749062,0.8690354965,13.16194392,-0.365877795,0.8690354965,13.16194392,-0.365877795,0.8682806372,13.16274464,-0.4595793521,1.083223581,7.49339962,2.634619434
45.44549225,0.9094288672,13.1225039,-0.4196453678,0.9094288672,13.1225039,-0.4196453678,0.9074539387,13.12460301,-0.7933193145,1.075939298,7.545783043,2.628693306
45.45300565,0.9513324035,13.08125801,-0.6739776732,0.9513324035,13.08125801,-0.6739776732,0.9526235916,13.07988868,-0.4489281488,1.066745281,7.573084354,2.624515214
45.46006567,1.000589399,13.0320284,-0.2532954338,1.000589399,13.0320284,-0.2532954338,0.9986482445,13.03407267,-0.4661300155,1.05581367,7.574757099,2.622200799
45.46670435,1.046906816,12.98573673,-0.6013035516,1.046906816,12.98573673,-0.6013035516,1.04693588,12.98571387,-0.5964455869,1.045943975,7.557703495,2.621252369
45.47295125,1.101274283,12.93084002,-0.3077626229,1.101274283,12.93084002,-0.3077626229,1.101469603,12.93062779,-0.2885291973,1.035907269,7.541814804,2.620094136
45.47883364,1.157841746,12.87349844,-0.2158821487,1.157841746,12.87349844,-0.2158821487,1.152821257,12.878756,-1.357565252,1.024940848,7.528572083,2.618603766
45.48437673,1.211942481,12.81863301,-1.366971749,1.211942481,12.81863301,-1.366971749,1.216899506,12.8134581,-0.220456296,1.014833331,7.513959885,2.617100515
45.48960385,1.281047177,12.74800665,-0.1314871011,1.281047177,12.74800665,-0.1314871011,1.278370278,12.7507886,-0.3603996431,1.008607626,7.498431206,2.61553335
45.4945366,1.346260356,12.6813575,-0.2739691368,1.346260356,12.6813575,-0.2739691368,1.345638406,12.68201422,-0.3364336303,1.004446983,7.482663155,2.613843725
45.49919507,1.41732728,12.6085711,-0.3107373998,1.41732728,12.6085711,-0.3107373998,1.419925391,12.60586893,-0.104508984,1.000666499,7.470482349,2.61171531
45.50359789,1.497164109,12.52662352,-0.04034651979,1.497164109,12.52662352,-0.04034651979,1.490135753,12.53390224,-0.9823677555,0.9960699677,7.451962471,2.609990872
45.50776244,1.572680183,12.44911094,-0.5962738031,1.572680183,12.44911094,-0.5962738031,1.578359162,12.44324791,-0.04150903308,0.9912031889,7.422189713,2.609107747
45.51170489,1.665172056,12.35402852,-0.03347860433,1.665172056,12.35402852,-0.03347860433,1.664261417,12.35496027,-0.08595916748,0.9857299328,7.395469666,2.607875133
45.51544037,1.757883303,12.25869345,-0.02394530275,1.757883303,12.25869345,-0.02394530275,1.753439718,12.26328236,-0.3709240277,0.9792040586,7.376483917,2.605907826
45.51898303,1.851505234,12.16241689,-0.4860559614,1.851505234,12.16241689,-0.4860559614,1.859855411,12.15382438,0.117721978,0.9720616937,7.349380016,2.604597907
45.52234615,1.965532015,12.04513601,0.1171759766,1.965532015,12.04513601,0.1171759766,1.960877973,12.04991371,-0.1211669703,0.9653439522,7.315708637,2.603844723
45.52554222,2.073894789,11.93368077,-0.1294126773,2.073894789,11.93368077,-0.1294126773,2.076184304,11.9313444,0.007002869002,0.9594587088,7.284911156,2.602860409
45.52858301,2.197752861,11.80634664,0.02853651953,2.197752861,11.80634664,0.02853651953,2.203399687,11.80055432,0.2436587204,0.9546101093,7.253200531,2.60202825
45.53147968,2.331676321,11.6687021,0.1947618153,2.331676321,11.6687021,0.1947618153,2.324585422,11.67596332,-0.1566666763,0.9495135546,7.221788406,2.601350974
45.53424282,2.459426509,11.53740234,-0.8793530522,2.459426509,11.53740234,-0.8793530522,2.471520209,11.52504232,0.2123380029,0.9444881082,7.194392204,2.600602062
45.53688257,2.622752115,11.36974209,0.2613719593,2.622752115,11.36974209,0.2613719593,2.62697858,11.36542051,0.3722435757,0.9393803477,7.171364307,2.599905582
45.53940866,2.781726382,11.20655852,0.1943037251,2.781726382,11.20655852,0.1943037251,2.775743722,11.21267119,-0.09586224836,0.9353635311,7.151060581,2.599569514
45.54183054,2.951068332,11.0328328,0.00780182571,2.951068332,11.0328328,0.00780182571,2.960795758,11.02291483,0.3572204675,0.9316405058,7.129688263,2.600226612
45.5441574,3.150005417,10.82893858,0.4036214524,3.150005417,10.82893858,0.4036214524,3.155337522,10.82350408,0.5098276345,0.9279667139,7.107863426,2.602187211
45.54639834,3.341596207,10.63257372,0.0278305102,3.341596207,10.63257372,0.0278305102,3.342695299,10.63145711,0.08400783818,0.924729228,7.086600304,2.605803753
45.5485624,3.571591574,10.39712067,0.3915547951,3.571591574,10.39712067,0.3915547951,3.574846824,10.39381267,0.4637534357,0.9218789339,7.067480564,2.611537125
45.55065868,3.814427045,10.14862082,0.4842328121,3.814427045,10.14862082,0.4842328121,3.823970476,10.1389116,0.6422627497,0.9194560647,7.050929546,2.62010484
45.55269636,4.055421057,9.902032906,-0.5111611452,4.055421057,9.902032906,-0.5111611452,4.066129906,9.891136249,0.2673179266,0.9171176553,7.038036346,2.63238047
45.5546846,4.365894314,9.584763336,0.6146701149,4.365894314,9.584763336,0.6146701149,4.362158517,9.588570972,0.5518162879,0.9150668383,7.02636385,2.649600751
45.55663208,4.670003184,9.273997471,0.4792252068,4.670003184,9.273997471,0.4792252068,4.68651402,9.257204275,0.7441546463,0.9135565758,7.012628555,2.673042984
45.55854579,5.011217622,8.925493591,0.4622867667,5.011217622,8.925493591,0.4622867667,5.005245228,8.931583447,0.2890725299,0.9121235609,6.999405861,2.703610604
45.56042822,5.401565058,8.527010358,0.741553555,5.401565058,8.527010358,0.741553555,5.394844353,8.53384729,0.6429926184,0.9109708071,6.989897251,2.741950216
45.56227261,5.784022361,8.136581709,0.1304811742,5.784022361,8.136581709,0.1304811742,5.80772257,8.112439583,0.7406658704,0.9099242687,6.983086586,2.788320472
45.56405908,6.23602663,7.675280575,0.66380089,6.23602663,7.675280575,0.66380089,6.209444849,7.70241868,-0.4930172784,0.9089562893,6.980148792,2.841847064
45.56576058,6.683314812,7.218813442,0.6148132292,6.683314812,7.218813442,0.6148132292,6.683280763,7.218814435,0.6144561252,0.9082593918,6.978733063,2.900625635
45.56735943,7.124819336,6.768149156,0.1048229196,7.124819336,6.768149156,0.1048229196,7.128530129,6.764386061,0.3043371935,0.9077000618,6.978351593,2.94093159
45.56885581,7.584259792,6.298970282,0.4017206075,7.584259792,6.298970282,0.4017206075,7.576574944,6.306841759,0.02900477119,0.9073007107,6.979053497,2.946665277
45.57026218,8.01606113,5.858016371,-0.8018935845,8.01606113,5.858016371,-0.8018935845,8.021202161,5.852603864,0.03704120786,0.9070178866,6.979473591,2.953120235
45.57159581,8.451288208,5.412840944,-0.3653820792,8.451288208,5.412840944,-0.3653820792,8.446102979,5.41834815,-0.33288377,0.9068722725,6.979902267,2.959782893
45.57287507,8.871604573,4.982842208,-1.091484834,8.871604573,4.982842208,-1.091484834,8.868279419,4.986120368,-0.3486916268,0.9068553448,6.981033802,2.966366692
45.57411833,9.280931673,4.563736858,-0.7364643097,9.280931673,4.563736858,-0.7364643097,9.278575678,4.566055616,-0.2679868393,0.9069072604,6.982723236,2.972717346
45.57534441,9.680833826,4.153433829,-0.745763958,9.680833826,4.153433829,-0.745763958,9.670953668,4.163068494,0.2053971189,0.9068527222,6.984923363,2.978769991
45.57657393,10.06248613,3.760636497,0.1201894035,10.06248613,3.760636497,0.1201894035,10.06195774,3.761228185,0.1453261555,0.9065983295,6.98753643,2.98450545
45.57682549,10.14051496,3.680325401,0.1103707203,10.14051496,3.680325401,0.1103707203,10.1419555,3.679013378,0.04042293532,0.9065217972,6.987753391,2.98562361
45.5773286,10.29657261,3.51970321,-0.0360930072,10.29657261,3.51970321,-0.0360930072,10.29822495,3.518220119,-0.1517683083,0.9063555598,6.988293648,2.98780472
45.57833482,10.59720658,3.209676462,-0.45184477,10.59720658,3.209676462,-0.45184477,10.58294125,3.223786342,0.351417111,0.9060872197,6.989614487,2.991927444
45.57858562,10.66945247,3.135027711,-0.5950091079,10.66945247,3.135027711,-0.5950091079,10.65390655,3.150398969,0.3622104995,0.9060171843,6.990026474,2.992904792
45.57908722,10.80553408,2.994006082,-0.1275717439,10.80553408,2.994006082,-0.1275717439,10.79583715,3.003624223,0.3029057984,0.9058913589,6.991248131,2.99480196
45.58009041,11.07075681,2.718792471,-0.05619519995,11.07075681,2.718792471,-0.05619519995,11.0703185,2.719323574,-0.02664117862,0.9056600928,6.992950916,2.998330502
45.58033859,11.13636865,2.650709047,-0.2636819787,11.13636865,2.650709047,-0.2636819787,11.12799295,2.659077143,0.2061638284,0.9056056142,6.993258476,2.999149474
45.58083494,11.26095831,2.521088143,-0.5740535938,11.26095831,2.521088143,-0.5740535938,11.24334185,2.53858428,0.3928489796,0.9055023193,6.993839264,3
45.58182764,11.48714798,2.284556103,-0.1393763285,11.48714798,2.284556103,-0.1393763285,11.47403965,2.297598555,0.3681493884,0.9054169059,6.995411396,3
45.58205492,11.53655733,2.232752356,-0.1122933037,11.53655733,2.232752356,-0.1122933037,11.52685823,2.242424543,0.2919737782,0.905446887,6.995802879,3
45.58250948,11.63537604,2.129144862,-0.3213005066,11.63537604,2.129144862,-0.3213005066,11.63249539,2.132076519,-0.08077388381,0.9055244923,6.996538639,3
45.5834186,11.80359188,1.951074557,0.2733985827,11.80359188,1.951074557,0.2733985827,11.80546482,1.949297814,0.2196839638,0.9056910276,6.996553421,3
45.58442748,11.97758907,1.766022179,0.4058594758,11.97758907,1.766022179,0.4058594758,11.98705616,1.756715922,0.158298298,0.9058914185,6.995932102,3
45.58539114,12.14378615,1.589265491,-0.009615148667,12.14378615,1.589265491,-0.009615148667,12.14229821,1.590829371,0.06283363346,0.9062232375,6.995177269,3
45.58630177,12.26802353,1.454793376,0.156627303,12.26802353,1.454793376,0.156627303,12.2605804,1.462259648,0.360340399,0.9065694809,6.994638443,3
45.58717263,12.37105562,1.341850153,0.3172996354,12.37105562,1.341850153,0.3172996354,12.37369826,1.339303421,0.2504652421,0.9069334865,6.994318485,3
45.58801436,12.4706413,1.232684862,0.1224466231,12.4706413,1.232684862,0.1224466231,12.47992154,1.223549764,-0.548748884,0.9072762728,6.994296074,3
45.58883442,12.55909801,1.134838613,-0.4219982899,12.55909801,1.134838613,-0.4219982899,12.54841897,1.145529995,0.1989954728,0.9076015353,6.993976593,3
45.58963832,12.62306679,1.061514942,-0.01990003445,12.62306679,1.061514942,-0.01990003445,12.61556653,1.06904776,0.2544720812,0.9079947472,6.993216038,3
45.59043036,12.68609204,0.9892727758,-0.2250015371,12.68609204,0.9892727758,-0.2250015371,12.68172367,0.9936936179,0.03555790885,0.9084339738,6.990805626,3
45.59121403,12.7399978,0.9261982702,-0.444783467,12.7399978,0.9261982702,-0.444783467,12.73908816,0.927182688,-0.3332734944,0.9087867737,6.987977028,3
45.59199229,12.78262916,0.8743983121,-0.2240832507,12.78262916,0.8743983121,-0.2240832507,12.77581747,0.8812538968,0.1311660738,0.9092227221,6.9852705,3
45.59276764,12.82510201,0.8227909465,-0.7490732327,12.82510201,0.8227909465,-0.7490732327,12.81241022,0.835495869,0.1981491658,0.9096406698,6.982822418,3
45.59354235,12.85654824,0.7821609731,-0.4198276458,12.85654824,0.7821609731,-0.4198276458,12.84897218,0.7897763531,0.08478338365,0.9099427462,6.980709553,3
45.59431843,12.8852459,0.7442487602,-0.4431264785,12.8852459,0.7442487602,-0.4431264785,12.88559899,0.7439757361,-0.4865478921,0.9102524519,6.978940964,3
45.59509775,12.9117559,0.708475235,-0.9336513208,12.9117559,0.708475235,-0.9336513208,12.90678966,0.7135000271,-0.1781093199,0.9105927944,6.977002621,3
45.59588208,12.93035921,0.6805123766,-0.4911238697,12.93035921,0.6805123766,-0.4911238697,12.92321381,0.6877083422,0.04406607128,0.9109525681,6.974450588,3
45.59667308,12.94912094,0.6523113989,-0.8499115402,12.94912094,0.6523113989,-0.8499115402,12.93977782,0.6616970267,0.06588148913,0.9113191962,6.970990181,3
45.59747239,12.96263119,0.6292423391,-0.7002868021,12.96263119,0.6292423391,-0.7002868021,12.95651573,0.6354126071,-0.06076277987,0.9117078781,6.967699051,3
45.5982816,12.97378388,0.6084029389,-0.6700970985,12.97378388,0.6084029389,-0.6700970985,12.97346101,0.6088025616,-0.5965641322,0.912113905,6.964595318,3
45.5991023,12.98403681,0.5883228671,-1.266174363,12.98403681,0.5883228671,-1.266174363,12.98090205,0.5915303794,-0.3984423945,0.9125827551,6.961567879,3
45.59993609,12.98933154,0.5730302718,-0.7291394127,12.98933154,0.5730302718,-0.7291394127,12.98447347,0.5779591378,-0.1431161616,0.9130588174,6.958877087,3
45.60078458,12.99471964,0.5574679823,-1.079302896,12.99471964,0.5574679823,-1.079302896,12.98810787,0.5641485589,-0.09339204803,0.9135472178,6.955409527,3
45.60510884,12.99225254,0.5080592118,-1.18479053,12.99225254,0.5080592118,-1.18479053,12.98869882,0.5117062955,-0.3398756124,0.9150176644,6.940950394,3
45.60607029,12.98761864,0.5011662622,-1.241011211,12.98761864,0.5011662622,-1.241011211,12.98387777,0.5050017913,-0.3280269105,0.9153558016,6.938444138,3
45.60706601,12.98146191,0.4953906245,-1.11433313,12.98146191,0.4953906245,-1.11433313,12.9788849,0.4980583424,-0.4406503621,0.9157403708,6.936175346,3
45.60809152,12.97493937,0.4896252552,-2.085970542,12.97493937,0.4896252552,-2.085970542,12.97374259,0.4909070703,-0.8444025426,0.9161447883,6.933907986,3
45.60914939,12.96617859,0.4857284688,-1.211236024,12.96617859,0.4857284688,-1.211236024,12.96596787,0.4860251097,-1.048676584,0.9163591266,6.929879189,3
45.61024235,12.95712721,0.4817024281,-1.533133849,12.95712721,0.4817024281,-1.533133849,12.95557738,0.4833627487,-0.6892237297,0.9163895249,6.926092625,3
45.61137338,12.9466846,0.478630493,-1.442747346,12.9466846,0.478630493,-1.442747346,12.94482498,0.4806076576,-0.6096366136,0.9164210558,6.922664165,3
45.61254573,12.93526628,0.4760505466,-1.410416963,12.93526628,0.4760505466,-1.410416963,12.93367967,0.4777518909,-0.6602090593,0.9164668918,6.919597626,3
45.61376301,12.92313689,0.4736538399,-1.97855084,12.92313689,0.4736538399,-1.97855084,12.92210731,0.4747867008,-0.8902216352,0.9164275527,6.916365147,3
45.61502918,12.90956212,0.4721489539,-1.488455465,12.90956212,0.4721489539,-1.488455465,12.90987368,0.4719059522,-2.149225189,0.9163331985,6.913899422,3
45.61634868,12.89541568,0.4705806928,-2.105457505,12.89541568,0.4705806928,-2.105457505,12.89504058,0.4710637458,-1.258671354,0.9163141251,6.912835121,3
45.61772645,12.87993152,0.4696969881,-1.696451897,12.87993152,0.4696969881,-1.696451897,12.87955234,0.4701843417,-1.167197405,0.9162527919,6.911989212,3
45.61916809,12.86356351,0.4689480146,-1.807702823,12.86356351,0.4689480146,-1.807702823,12.86334622,0.4692641771,-1.343038808,0.9157984257,6.911614418,3
45.62067991,12.8461544,0.4684336802,-2.09763503,12.8461544,0.4684336802,-2.09763503,12.84628622,0.4683719252,-2.119367033,0.9153493643,6.911770821,3
45.62226914,12.82750195,0.4682837522,-1.863093841,12.82750195,0.4682837522,-1.863093841,12.82744985,0.4684461116,-1.571198086,0.914789021,6.911426544,3
45.62394407,12.80783266,0.4681392831,-2.518333284,12.80783266,0.4681392831,-2.518333284,12.80759771,0.4685242986,-1.466933153,0.9141962528,6.908108711,3
45.6257143,12.78668609,0.468428196,-2.068191693,12.78668609,0.468428196,-2.068191693,12.786616,0.4686069343,-1.62799352,0.9136537313,6.904986382,3
45.62759118,12.76426549,0.4687345151,-2.40717777,12.76426549,0.4687345151,-2.40717777,12.7643702,0.4686945486,-2.053929344,0.9133348465,6.902685165,3
45.62958791,12.74029223,0.4692565759,-2.34828438,12.74029223,0.4692565759,-2.34828438,12.74034004,0.4693380108,-1.927050648,0.9131706357,6.899893284,3
45.63172016,12.71462757,0.46991822,-2.344981159,12.71462757,0.46991822,-2.344981159,12.71466803,0.4700415198,-1.832173921,0.9130095243,6.894952774,3
45.63400677,12.68709608,0.4706844809,-2.403659787,12.68709608,0.4706844809,-2.403659787,12.68713761,0.4707959562,-1.908317395,0.9131098986,6.889181137,3
45.6364706,12.6574099,0.4716418675,-2.269894532,12.6574099,0.4716418675,-2.269894532,12.65747338,0.4716088668,-2.02294407,0.9129882455,6.884675026,3
45.63913982,12.62524916,0.4726790589,-2.458335154,12.62524916,0.4726790589,-2.458335154,12.62540736,0.472726806,-1.783877167,0.9115232229,6.878771782,3
45.64204956,12.59030456,0.4739195857,-2.115503652,12.59030456,0.4739195857,-2.115503652,12.59045542,0.4739576564,-1.698540437,0.9100543261,6.869985104,3
45.64524447,12.55193774,0.4752840753,-2.236651959,12.55193774,0.4752840753,-2.236651959,12.55207806,0.4753091346,-1.765754182,0.9076807499,6.862924576,3
45.64878232,12.50964393,0.4768388709,-1.994553054,12.50964393,0.4768388709,-1.994553054,12.5097125,0.4768330411,-1.807440907,0.9039334059,6.862056255,3
45.6527396,12.46243178,0.4785999247,-1.982956526,12.46243178,0.4785999247,-1.982956526,12.46267274,0.4786102412,-1.526512522,0.9006256461,6.859389305,3
45.65722024,12.40919702,0.4806117301,-1.919350923,12.40919702,0.4806117301,-1.919350923,12.40941179,0.4806224831,-1.532147901,0.8975999951,6.853402138,3
45.66237002,12.34834257,0.4829506103,-1.734830245,12.34834257,0.4829506103,-1.734830245,12.34828282,0.4829400712,-1.867566691,0.8932259679,6.84056282,3
45.66840133,12.27729232,0.4856997567,-1.882388407,12.27729232,0.4856997567,-1.882388407,12.27769027,0.4857106381,-1.341670549,0.8884403706,6.835589886,3
45.67563846,12.19292448,0.4890382792,-1.453909704,12.19292448,0.4890382792,-1.453909704,12.19298434,0.4890351168,-1.397247719,0.884450078,6.844340324,3
45.68460701,12.08860524,0.493184623,-1.829868608,12.08860524,0.493184623,-1.829868608,12.08903521,0.4931953732,-1.297808638,0.8800602555,6.861118793,3
45.69623268,11.95586251,0.498656522,-1.073853421,11.95586251,0.498656522,-1.073853421,11.95581329,0.4986484811,-1.095689701,0.8751131296,6.868408203,3
45.69947801,11.91880712,0.5001840131,-1.08768396,11.91880712,0.5001840131,-1.08768396,11.91862413,0.5001707267,-1.178244478,0.8743567467,6.868166924,3
45.70596866,11.84469635,0.5032389955,-1.326465202,11.84469635,0.5032389955,-1.326465202,11.84426396,0.5032159464,-1.973364455,0.87370646,6.864411354,3
45.71894997,11.69824805,0.5094194246,-1.958899162,11.69824805,0.5094194246,-1.958899162,11.70004714,0.5094872698,-0.7828333223,0.8644320965,6.825211525,3
45.72414249,11.64057637,0.5119284908,-1.514057143,11.64057637,0.5119284908,-1.514057143,11.64236041,0.5119957991,-0.7352367198,0.8574575186,6.802182198,3
45.73452754,11.52587152,0.516972932,-1.292438793,11.52587152,0.516972932,-1.292438793,11.52698696,0.5170128578,-0.830224889,0.842444241,6.737928867,3
45.73868156,11.47998959,0.5189907084,-1.503303724,11.47998959,0.5189907084,-1.503303724,11.48083758,0.5190196813,-0.9776165514,0.8368413448,6.708244801,3
45.7469896,11.38985589,0.5230967285,-1.059805076,11.38985589,0.5230967285,-1.059805076,11.38937624,0.5230692824,-1.347120059,0.8251776695,6.649520874,3
45.75031281,11.35425313,0.5247586193,-0.8807003937,11.35425313,0.5247586193,-0.8807003937,11.35384474,0.5247343344,-1.019596608,0.8198623061,6.626423359,3
45.75695925,11.2830476,0.5280824009,-0.719213039,11.2830476,0.5280824009,-0.719213039,11.28278174,0.5280644383,-0.7765521793,0.8089693189,6.587039948,3
45.77025211,11.14063653,0.534729964,-0.7234588661,11.14063653,0.534729964,-0.7234588661,11.14065574,0.5347246461,-0.719563253,0.7890705466,6.530464649,3
45.77556925,11.08367211,0.5373889893,-0.8457603387,11.08367211,0.5373889893,-0.8457603387,11.08380534,0.5373887293,-0.8106495924,0.7812978625,6.526249886,3
45.78620354,10.97018222,0.5427269657,-1.989568692,10.97018222,0.5427269657,-1.989568692,10.97025377,0.5427238478,-1.77562096,0.7643149495,6.541451931,3
45.79045725,10.92576115,0.5449064087,-1.776891625,10.92576115,0.5449064087,-1.776891625,10.9266237,0.5449413159,-1.019001365,0.7569332123,6.538054943,3
45.79896469,10.83749044,0.5492925082,-1.48567985,10.83749044,0.5492925082,-1.48567985,10.83936356,0.5493762521,-0.6868032688,0.7458783388,6.540472031,3
45.80236766,10.80249953,0.5510620626,-1.301364526,10.80249953,0.5510620626,-1.301364526,10.80445951,0.5511502266,-0.6353095327,0.7421175241,6.548136234,3
45.8091736,10.73251772,0.5546011714,-1.275870925,10.73251772,0.5546011714,-1.275870925,10.7346514,0.5546981756,-0.5986266757,0.7337976098,6.561505318,3
45.82278549,10.59434736,0.5617691409,-0.9978070263,10.59434736,0.5617691409,-0.9978070263,10.59503518,0.5617940736,-0.7812818019,0.7270454764,6.60969305,3
45.82823025,10.54006358,0.5646855953,-0.7806007778,10.54006358,0.5646855953,-0.7806007778,10.53918869,0.5646324328,-1.083147289,0.7296370864,6.631288528,3
45.83911976,10.43149601,0.570518504,-0.6644767134,10.43149601,0.570518504,-0.6644767134,10.43070452,0.5704724018,-0.8522508312,0.7370272875,6.671300888,3
45.84347557,10.38806898,0.5728516676,-0.6845686228,10.38806898,0.5728516676,-0.6845686228,10.38797897,0.5728423808,-0.70323811,0.7416815162,6.694992065,3
45.85218717,10.30121493,0.5775179946,-0.8703426971,10.30121493,0.5775179946,-0.8703426971,10.30252788,0.5775823388,-0.5810302713,0.7475591302,6.754525185,3
45.85567182,10.2664733,0.5793845254,-1.064198206,10.2664733,0.5793845254,-1.064198206,10.26834744,0.579478322,-0.5701929695,0.7490572929,6.767209053,3
45.86264111,10.19757698,0.5831484771,-1.900431889,10.19757698,0.5831484771,-1.900431889,10.19998657,0.5832702884,-0.603548736,0.7519251704,6.773344517,3
45.87657968,10.06294562,0.5908448644,-1.36590689,10.06294562,0.5908448644,-1.36590689,10.06326482,0.5908542212,-1.126151009,0.7579071522,6.784822464,3
45.88215511,10.0096237,0.5939527674,-1.230344891,10.0096237,0.5939527674,-1.230344891,10.00964621,0.5939476459,-1.214231187,0.7597001195,6.779891968,3
45.89330597,9.902979861,0.6001685734,-2.248289991,9.902979861,0.6001685734,-2.248289991,9.905233568,0.6002924764,-0.6316517025,0.7603708506,6.7856493,3
45.89776631,9.861572085,0.6027276578,-1.101052862,9.861572085,0.6027276578,-1.101052862,9.863468509,0.6028304087,-0.5657142596,0.7599443793,6.782316208,3
45.906687,9.778886733,0.6078534069,-0.7274804439,9.778886733,0.6078534069,-0.7274804439,9.779938392,0.6079062731,-0.5302085869,0.7596732378,6.774146557,3
45.91025528,9.745812592,0.6099037065,-0.6761873435,9.745812592,0.6099037065,-0.6761873435,9.746526345,0.6099366189,-0.546542745,0.7592273355,6.763475418,3
45.91739183,9.679664311,0.6140043058,-0.6507552847,9.679664311,0.6140043058,-0.6507552847,9.679702252,0.6139973104,-0.6432922089,0.7589921355,6.712617874,3
45.93166493,9.547367747,0.6222055043,-0.9593210729,9.547367747,0.6222055043,-0.9593210729,9.546748452,0.6221615833,-1.348656668,0.7545258403,6.63523674,3
45.93724986,9.495601354,0.6254145556,-1.852615639,9.495601354,0.6254145556,-1.852615639,9.496904813,0.625490832,-0.8195092264,0.7540026307,6.60720396,3
45.94841972,9.394623169,0.6319893261,-2.175860272,9.394623169,0.6319893261,-2.175860272,9.397217534,0.6321493294,-0.5477417937,0.749368012,6.569149017,3
45.95288766,9.354824284,0.6346573216,-1.450563317,9.354824284,0.6346573216,-1.450563317,9.357342623,0.6348127283,-0.5155166159,0.7471359372,6.549405098,3
45.96182355,9.27541809,0.6400056834,-1.220923734,9.27541809,0.6400056834,-1.220923734,9.277592799,0.6401395262,-0.5301493397,0.7405225635,6.511425972,3
45.97969532,9.118819607,0.6508531719,-0.8677311179,9.118819607,0.6508531719,-0.8677311179,9.118093153,0.6507931219,-1.254218149,0.7347280979,6.479452133,3
45.98488482,9.07414419,0.6540572566,-0.7172284833,9.07414419,0.6540572566,-0.7172284833,9.073127381,0.653979066,-1.100272585,0.7333643436,6.477571964,3
45.99526382,8.984793355,0.660465426,-0.6332840302,8.984793355,0.660465426,-0.6332840302,8.984930153,0.6604697865,-0.605753888,0.7325513959,6.452785492,3
45.99941542,8.949053021,0.6630286938,-0.6536011213,8.949053021,0.6630286938,-0.6536011213,8.949651261,0.6630660747,-0.5390871999,0.7327312827,6.44853878,3
46.00771862,8.877572353,0.6681552293,-0.8129149153,8.877572353,0.6681552293,-0.8129149153,8.879093479,0.668258651,-0.487324949,0.7414373159,6.436957359,3
46.02432501,8.736273299,0.6785277718,-1.762515635,8.736273299,0.6785277718,-1.762515635,8.737977914,0.6786438038,-0.6719778533,0.7503222823,6.451158047,3
46.02966607,8.691651531,0.6819236624,-1.837100255,8.691651531,0.6819236624,-1.837100255,8.692591442,0.6819839417,-0.9104544089,0.750012517,6.448532104,3
46.04034817,8.60353362,0.6888008128,-1.199997867,8.60353362,0.6888008128,-1.199997867,8.604082833,0.6888369911,-0.8959686739,0.7460518479,6.428801537,3
46.04462102,8.568286456,0.691551673,-1.266825541,8.568286456,0.691551673,-1.266825541,8.569540681,0.6916439292,-0.6971009696,0.7451791167,6.417880058,3
46.0531667,8.498185285,0.6970849067,-1.480297176,8.498185285,0.6970849067,-1.480297176,8.500456377,0.6972578056,-0.5213130469,0.7445489764,6.393161297,3
46.07025807,8.361645447,0.708444939,-0.6353005424,8.361645447,0.708444939,-0.6353005424,8.362287769,0.7084855583,-0.5106732876,0.7359979153,6.370096684,3
46.07559765,8.318988497,0.7119939716,-0.6177174111,8.318988497,0.7119939716,-0.6177174111,8.319121969,0.7119932649,-0.5898322997,0.7348820567,6.365305424,3
46.08627682,8.233674596,0.7190920367,-0.7354957247,8.233674596,0.7190920367,-0.7354957247,8.232790368,0.719008678,-1.119082758,0.7283573747,6.363401413,3
46.09054849,8.199549036,0.7219312628,-0.8791778089,8.199549036,0.7219312628,-0.8791778089,8.198821577,0.7218629459,-1.36658869,0.7266223431,6.354724884,3
46.09909182,8.131741384,0.7276485559,-1.481233234,8.131741384,0.7276485559,-1.481233234,8.133158564,0.727765527,-0.6822042184,0.7242439985,6.338044167,3
46.11617848,8.001688122,0.7395702897,-0.4801106196,8.001688122,0.7395702897,-0.4801106196,8.001832536,0.7395706892,-0.4571318952,0.7097572088,6.323227882,3
46.12155682,7.960751505,0.7433228711,-0.4284030376,7.960751505,0.7433228711,-0.4284030376,7.960495293,0.7432865775,-0.4679642895,0.7057187557,6.316430092,3
46.13231349,7.878878271,0.7508280338,-0.4196756377,7.878878271,0.7508280338,-0.4196756377,7.877820808,0.7507183541,-0.6099106089,0.6977446079,6.315603256,3
46.13661616,7.846128978,0.7538300989,-0.4501130141,7.846128978,0.7538300989,-0.4501130141,7.844751014,0.7536910648,-0.7491338674,0.6926130652,6.325237274,3
46.1452215,7.780630391,0.7598342291,-0.5965859762,7.780630391,0.7598342291,-0.5965859762,7.778872576,0.7596614957,-1.581810449,0.6838858128,6.325130463,3
46.16243218,7.65179637,0.7720551429,-0.8850937168,7.65179637,0.7720551429,-0.8850937168,7.653173495,0.7721824957,-0.5071984046,0.6668211818,6.347289085,3
46.16784097,7.61279595,0.7760420953,-0.6328726923,7.61279595,0.7760420953,-0.6328726923,7.613670144,0.7761174606,-0.4582463499,0.6612751484,6.363704205,3
46.17865854,7.534795108,0.784016,-0.4396398206,7.534795108,0.784016,-0.4396398206,7.534663441,0.7839873902,-0.4614119655,0.6504395604,6.40989399,3
46.18298557,7.503594772,0.7872055619,-0.411894819,7.503594772,0.7872055619,-0.411894819,7.50306076,0.7871353621,-0.500877168,0.6426119804,6.437612534,3
46.19163963,7.441194099,0.7935846857,-0.4131846241,7.441194099,0.7935846857,-0.4131846241,7.439855398,0.7934313058,-0.6880372439,0.6248038411,6.495973587,3
46.20894774,7.316392753,0.8063429333,-0.735395668,7.316392753,0.8063429333,-0.735395668,7.316363877,0.8063383814,-0.7449203582,0.5953720808,6.545039177,3
46.21439104,7.277143439,0.8103553296,-1.19298424,7.277143439,0.8103553296,-1.19298424,7.278599417,0.8105134272,-0.5761721659,0.592781961,6.524047852,3
46.22527765,7.201885175,0.8187421165,-0.7099120943,7.201885175,0.8187421165,-0.7099120943,7.203070497,0.8188635188,-0.4431260947,0.5956447721,6.488279343,3
46.2296323,7.172142519,0.8221371211,-0.5693266546,7.172142519,0.8221371211,-0.5693266546,7.172858928,0.8222035555,-0.4319355054,0.5982109308,6.466519833,3
46.23834158,7.112657209,0.8289271302,-0.4311909603,7.112657209,0.8289271302,-0.4311909603,7.112435792,0.8288836287,-0.4699388845,0.6029564142,6.410108089,3
46.25576015,6.993686587,0.8425071483,-0.4245511469,6.993686587,0.8425071483,-0.4245511469,6.991589519,0.8422437753,-1.130792589,0.6184715629,6.345288277,3
46.26124073,6.956253688,0.8467799633,-0.4909578721,6.956253688,0.8467799633,-0.4909578721,6.954555886,0.8465684111,-1.11404653,0.6277932525,6.337033749,3
46.27220189,6.881387889,0.8553255933,-0.8684505794,6.881387889,0.8553255933,-0.8684505794,6.882333985,0.8554433618,-0.5623744013,0.644269228,6.306163311,3
46.27658635,6.851441569,0.8587438453,-1.525245338,6.851441569,0.8587438453,-1.525245338,6.853445225,0.8589933421,-0.4887983506,0.6492058635,6.284902096,3
46.28535527,6.794355821,0.8659384119,-0.7397649159,6.794355821,0.8659384119,-0.7397649159,6.795667704,0.8660933027,-0.4242406962,0.6555696726,6.238945007,3
46.30289312,6.680902058,0.8804191031,-0.3980426326,6.680902058,0.8804191031,-0.3980426326,6.680112663,0.8802932238,-0.5524059874,0.6524890661,6.179715633,3
46.30841515,6.645179569,0.8849785494,-0.3825837241,6.645179569,0.8849785494,-0.3825837241,6.643728558,0.8847642657,-0.7129666831,0.6506897807,6.165465832,3
46.31945922,6.57373459,0.894097442,-0.4388590482,6.57373459,0.894097442,-0.4388590482,6.571844027,0.8938293809,-1.133505085,0.6493312716,6.153158188,3
46.34154736,6.431630669,0.9124503653,-1.20817697,6.431630669,0.9124503653,-1.20817697,6.433633481,0.9127335006,-0.4243672785,0.6558044553,6.228309155,3
46.34695313,6.398504076,0.9171838932,-0.7396369532,6.398504076,0.9171838932,-0.7396369532,6.399808322,0.9173600279,-0.4113862454,0.6588355899,6.241868496,3
46.35776467,6.332250889,0.9266509491,-0.4555327903,6.332250889,0.9266509491,-0.4555327903,6.332158004,0.9266130824,-0.4750371721,0.6651391387,6.29521513,3
46.37938776,6.199744514,0.945585061,-0.4076892009,6.199744514,0.945585061,-0.4076892009,6.197890683,0.9452838913,-1.054794306,0.6645826697,6.369916439,3
46.38485883,6.166217788,0.9503757647,-0.4717079543,6.166217788,0.9503757647,-0.4717079543,6.165375798,0.9502402681,-0.7007368281,0.6645492315,6.380313396,3
46.39580097,6.099164336,0.9599571722,-0.8208877948,6.099164336,0.9599571722,-0.8208877948,6.100346029,0.9601530216,-0.4591365866,0.6686733365,6.391073704,3
46.41768524,5.97016532,0.979984465,-0.4927982431,5.97016532,0.979984465,-0.4927982431,5.970286491,0.9799785288,-0.4667820039,0.6747671962,6.336024761,3
46.4232039,5.938121125,0.9851171082,-0.4161458089,5.938121125,0.9851171082,-0.4161458089,5.937488771,0.9849780193,-0.5612256769,0.6764525771,6.297084332,3
46.43424121,5.874032737,0.9953823944,-0.3652118391,5.874032737,0.9953823944,-0.3652118391,5.871893332,0.9949770002,-1.217200268,0.6828318238,6.211073399,3
46.45631585,5.745855961,1.015912967,-0.6698043138,5.745855961,1.015912967,-0.6698043138,5.74664677,1.016066388,-0.450890492,0.7007427216,6.041896343,3
46.46188833,5.713499256,1.021095666,-1.038595327,5.713499256,1.021095666,-1.038595327,5.715180829,1.02141789,-0.4076803173,0.7035506964,5.99540472,3
46.47303329,5.651128587,1.031922483,-0.73138841,5.651128587,1.031922483,-0.73138841,5.652248946,1.032120895,-0.4123689226,0.7066820264,5.928844929,3
46.49532321,5.528436436,1.053979717,-0.3587267007,5.528436436,1.053979717,-0.3587267007,5.52638518,1.053526905,-1.237241218,0.7163270712,5.912015438,3
46.5009537,5.497444063,1.059551434,-0.3601863614,5.497444063,1.059551434,-0.3601863614,5.495630789,1.059155429,-1.005774415,0.718503654,5.922344685,3
46.51221469,5.435459317,1.07069487,-0.4526947988,5.435459317,1.07069487,-0.4526947988,5.435178145,1.070637403,-0.5231495761,0.715479672,5.944353104,3
46.53473667,5.312902521,1.093308266,-0.8960241815,5.312902521,1.093308266,-0.8960241815,5.314272858,1.093601352,-0.408067105,0.6860419512,5.980224133,3
46.54043034,5.283173527,1.099314901,-0.6125615168,5.283173527,1.099314901,-0.6125615168,5.283707361,1.09940676,-0.4604078308,0.6757410169,5.980268955,3
46.55181769,5.223715539,1.111328171,-0.3979304533,5.223715539,1.111328171,-0.3979304533,5.222576367,1.111017576,-0.7591782542,0.6603546143,5.970065594,3
46.57459239,5.104799563,1.13535471,-0.406472138,5.104799563,1.13535471,-0.406472138,5.104391922,1.135254283,-0.5086923509,0.6245590448,5.871781349,3
46.58035518,5.074709727,1.141434252,-0.4935466656,5.074709727,1.141434252,-0.4935466656,5.07495389,1.141503187,-0.4306946463,0.6162458658,5.844094753,3
46.59188074,5.014530055,1.153593335,-1.034368367,5.014530055,1.153593335,-1.034368367,5.016077826,1.154000994,-0.3856101628,0.6020655036,5.803341389,3
46.61493188,4.899362145,1.179333604,-0.4190589307,4.899362145,1.179333604,-0.4190589307,4.898325698,1.178996608,-0.7991387609,0.5762939453,5.773746967,3
46.62077063,4.870416331,1.185915335,-0.3627036299,4.870416331,1.185915335,-0.3627036299,4.868499592,1.185327889,-1.64232213,0.569647193,5.789822578,3
46.63244814,4.812524702,1.199078798,-0.3409999237,4.812524702,1.199078798,-0.3409999237,4.811548659,1.198783341,-0.6124402799,0.5593329072,5.812795639,3
46.65580315,4.696741444,1.225405722,-0.8005755826,4.696741444,1.225405722,-0.8005755826,4.69788302,1.225763581,-0.3840858446,0.5278861523,5.853856564,3
46.66172585,4.667379446,1.232082086,-2.067942094,4.667379446,1.232082086,-2.067942094,4.669058038,1.232605622,-0.4145889645,0.5224691033,5.838827133,3
46.67357125,4.611510533,1.246372579,-0.5729523748,4.611510533,1.246372579,-0.5729523748,4.611408076,1.246289703,-0.6185773837,0.514396131,5.81083107,3
46.69726206,4.499859843,1.274982186,-0.3246758788,4.499859843,1.274982186,-0.3246758788,4.499017228,1.274674543,-0.5620480061,0.4934816062,5.721883774,3
46.70327807,4.47150744,1.282247266,-0.3434025885,4.47150744,1.282247266,-0.3434025885,4.471077246,1.282092368,-0.4543883902,0.4877956212,5.710670471,3
46.71531008,4.414802633,1.296777424,-0.4905086761,4.414802633,1.296777424,-0.4905086761,4.415197282,1.296928016,-0.3779025117,0.4758525789,5.700242043,3
46.73937411,4.30355271,1.326700165,-0.6357406707,4.30355271,1.326700165,-0.6357406707,4.303437353,1.326599314,-0.7035579571,0.4556974471,5.729594231,3
46.74549451,4.276087337,1.334641969,-0.4683791213,4.276087337,1.334641969,-0.4683791213,4.275012574,1.334145848,-1.194075025,0.4512715936,5.723875999,3
46.75773529,4.221156592,1.350525577,-0.3282734523,4.221156592,1.350525577,-0.3282734523,4.220217655,1.350103369,-0.6464421941,0.447550565,5.713776112,3
46.78221687,4.111295102,1.382292794,-0.4367756768,4.111295102,1.382292794,-0.4367756768,4.111500261,1.382385476,-0.3761884676,0.4509604871,5.644848347,3
46.78845494,4.083301634,1.390387301,-0.5856003472,4.083301634,1.390387301,-0.5856003472,4.083798317,1.390611181,-0.4055234295,0.454926908,5.656202316,3
46.80093109,4.027701464,1.406767224,-1.26497527,4.027701464,1.406767224,-1.26497527,4.028394429,1.407062589,-0.6174461874,0.4606745839,5.65984726,3
46.82588339,3.920855151,1.441676239,-0.319987273,3.920855151,1.441676239,-0.319987273,3.920229618,1.441320864,-0.5298783911,0.4592887163,5.680469036,3
46.83225535,3.893570271,1.450590803,-0.2935176155,3.893570271,1.450590803,-0.2935176155,3.893106557,1.450324918,-0.4300821975,0.4565854073,5.663434505,3
46.84499927,3.839000511,1.46841993,-0.3277751719,3.839000511,1.46841993,-0.3277751719,3.838860435,1.468333025,-0.3693094904,0.4426874816,5.640876293,3
46.87048711,3.729976399,1.50415001,-1.683013805,3.729976399,1.50415001,-1.683013805,3.730368192,1.504349241,-0.8584369514,0.4314675331,5.580780029,3
46.87701309,3.703239785,1.514031725,-0.7213361056,3.703239785,1.514031725,-0.7213361056,3.70278549,1.513695173,-1.412760183,0.4325906336,5.59186697,3
46.89006505,3.649766557,1.533795156,-0.3654908275,3.649766557,1.533795156,-0.3654908275,3.649377152,1.533500903,-0.5264424883,0.4336238503,5.593549728,3
46.91616898,3.542820101,1.573322017,-0.2954381859,3.542820101,1.573322017,-0.2954381859,3.542560477,1.573112364,-0.3845286891,0.4338419139,5.552057743,3
46.9228746,3.515347498,1.583475751,-0.3616501353,3.515347498,1.583475751,-0.3616501353,3.515121211,1.583287829,-0.4540631355,0.4307802916,5.535462856,3
46.93628585,3.46040229,1.603783217,-0.7557036366,3.46040229,1.603783217,-0.7557036366,3.46024268,1.60363876,-0.9427229591,0.4239667356,5.495228291,3
46.96310835,3.353894744,1.647115409,-0.3308600986,3.353894744,1.647115409,-0.3308600986,3.353768276,1.646952599,-0.3908705514,0.4204068184,5.424283981,3
46.97002721,3.326682728,1.658503064,-0.2620707517,3.326682728,1.658503064,-0.2620707517,3.326460347,1.658250425,-0.3500532793,0.4210061729,5.419325352,3
46.98386493,3.272258696,1.681278373,-0.2302896521,3.272258696,1.681278373,-0.2302896521,3.271844489,1.680846077,-0.3913862953,0.4234872162,5.462734699,3
47.01154037,3.163410633,1.726828991,-0.7619721615,3.163410633,1.726828991,-0.7619721615,3.163369515,1.726805175,-0.8004100048,0.4250151813,5.429366112,3
47.01871825,3.135394559,1.738871384,-1.29339006,3.135394559,1.738871384,-1.29339006,3.135941941,1.739441791,-0.5186588601,0.4253679812,5.435183525,3
47.033074,3.080974171,1.764671342,-0.3678214389,3.080974171,1.764671342,-0.3678214389,3.081086794,1.764715025,-0.3338367808,0.4225846529,5.44266367,3
47.0617855,2.972133395,1.816271257,-0.178343428,2.972133395,1.816271257,-0.178343428,2.971376499,1.815261492,-0.6205147463,0.4195099473,5.415194035,3
47.06928811,2.943692177,1.829754848,-0.2197258548,2.943692177,1.829754848,-0.2197258548,2.942708067,1.828469806,-1.257077106,0.4189330041,5.43608284,3
47.08429334,2.886809741,1.856722029,-0.4924302469,2.886809741,1.856722029,-0.4924302469,2.88679568,1.856754471,-0.4845881465,0.4093143642,5.424744606,3
47.11430379,2.77466076,1.912832992,-1.298178512,2.77466076,1.912832992,-1.298178512,2.775337697,1.913804802,-0.3215299727,0.4185416698,5.442589283,3
47.12223262,2.745478555,1.928311523,-0.9316878013,2.745478555,1.928311523,-0.9316878013,2.745890217,1.928877643,-0.4295994363,0.4212240875,5.427389622,3
47.13809029,2.687114144,1.959268585,-1.171271706,2.687114144,1.959268585,-1.171271706,2.687088409,1.959181786,-1.427277313,0.4261962175,5.38437748,3
47.14443336,2.663857922,1.971813866,-1.341252187,2.663857922,1.971813866,-1.341252187,2.664103038,1.972214142,-0.6543642986,0.4251793623,5.367120266,3
47.1571195,2.617962369,1.998023641,-0.4372214776,2.617962369,1.998023641,-0.4372214776,2.618132298,1.998278855,-0.3168362894,0.4171493649,5.300312042,3
47.18249177,2.526171262,2.05044319,-0.2777737588,2.526171262,2.05044319,-0.2777737588,2.526190817,2.050408281,-0.284853515,0.3989095986,5.126058102,3
47.19196584,2.491896255,2.070016768,-0.3842099221,2.491896255,2.070016768,-0.3842099221,2.491859661,2.069873526,-0.4493878838,0.4018068612,5.069865227,3
47.21091397,2.423507267,2.109499031,-1.551621335,2.423507267,2.109499031,-1.551621335,2.423730809,2.109951024,-0.6277909223,0.4067463875,5.086214066,3
47.21849322,2.396455469,2.125924167,-1.328558323,2.396455469,2.125924167,-1.328558323,2.396848901,2.12677678,-0.358235111,0.408424139,5.098175526,3
47.23365172,2.34257258,2.159291056,-0.8964232961,2.34257258,2.159291056,-0.8964232961,2.343085086,2.160428294,-0.1809889754,0.4125857353,5.111311913,3
47.26396873,2.235294224,2.227169785,-1.658781848,2.235294224,2.227169785,-1.658781848,2.235557455,2.227731321,-0.5249078276,0.4411251545,5.072610855,3
47.27554136,2.194984203,2.254670583,-0.3490228205,2.194984203,2.254670583,-0.3490228205,2.194741828,2.253988631,-0.8918887455,0.4521641433,5.063432693,3
47.29868662,2.11436416,2.30967218,-0.09616221088,2.11436416,2.30967218,-0.09616221088,2.114280664,2.309385715,-0.1719931632,0.4734269977,5.049418926,3
47.30794472,2.082116143,2.331672818,-0.116281852,2.082116143,2.331672818,-0.116281852,2.082096198,2.331544548,-0.1480955785,0.4800621271,5.014033794,3
47.32646093,2.017620109,2.375674096,-0.3922055609,2.017620109,2.375674096,-0.3922055609,2.017727266,2.375862215,-0.3045918554,0.4989631176,4.985100269,3
47.33386741,1.991821696,2.393274606,-0.7992639515,1.991821696,2.393274606,-0.7992639515,1.991979694,2.393589282,-0.5145919775,0.5116049647,4.978838921,3
47.34868038,1.940750436,2.429751942,-1.176155798,1.940750436,2.429751942,-1.176155798,1.940929328,2.430041575,-0.6847251748,0.5492986441,4.947038651,3
47.37830631,1.839676108,2.505067834,-0.6139082732,1.839676108,2.505067834,-0.6139082732,1.840222603,2.50607455,-0.1546213481,0.5994530916,4.973125935,3
47.38847398,1.805138935,2.531231923,-0.627059456,1.805138935,2.531231923,-0.627059456,1.80565987,2.532169207,-0.1807383812,0.6058701277,4.968859196,3
47.40880933,1.736371988,2.583992676,-0.8860015291,1.736371988,2.583992676,-0.8860015291,1.736534405,2.58435852,-0.5506606164,0.5938701034,4.951228142,3
47.41694347,1.709506671,2.605999651,-0.3913297808,1.709506671,2.605999651,-0.3913297808,1.708884219,2.605234246,-1.52343529,0.5877639055,4.929770947,2.995742338
47.43321175,1.655776039,2.6500136,-0.116038559,1.655776039,2.6500136,-0.116038559,1.655263132,2.649344112,-0.347829754,0.5745624304,4.871988773,2.96985439
47.46574831,1.548314773,2.738041499,-0.1153111436,1.548314773,2.738041499,-0.1153111436,1.548190862,2.737802461,-0.1713262498,0.5509844422,4.779270172,2.919140723
47.47579577,1.51513016,2.765224985,-0.2309791175,1.51513016,2.765224985,-0.2309791175,1.515126372,2.765118872,-0.2511088411,0.5448223948,4.802471638,2.911821048
47.4958907,1.448786734,2.81961192,-2.154723731,1.448786734,2.81961192,-2.154723731,1.448997393,2.819751695,-1.027517378,0.5493511558,4.88297081,2.902004102
47.50392867,1.423099986,2.842024809,-1.181349103,1.423099986,2.842024809,-1.181349103,1.42344423,2.842068047,-0.7287003317,0.556740284,4.909275532,2.896757149
47.52000461,1.37172649,2.886850588,-1.628967333,1.37172649,2.886850588,-1.628967333,1.37329713,2.887195321,-0.2363378766,0.571590364,4.928533077,2.880437763
47.55215649,1.271962375,2.977265302,-0.4928483976,1.271962375,2.977265302,-0.4928483976,1.27300293,2.97744987,-0.1700989284,0.6099629402,4.877644539,2.829715379
47.56304394,1.238247109,3.007899287,-0.6399501381,1.238247109,3.007899287,-0.6399501381,1.239040747,3.00801237,-0.3051343103,0.6267361045,4.845342159,2.808586749
47.58481885,1.171924351,3.069193669,-1.195475025,1.171924351,3.069193669,-1.195475025,1.172477287,3.069045735,-0.6023231501,0.6385043859,4.790526867,2.76858635
47.59352881,1.145910338,3.093723703,-1.559797575,1.145910338,3.093723703,-1.559797575,1.147553927,3.093344477,-0.2421497761,0.637434423,4.771334171,2.753141143
47.61094873,1.095591683,3.142472523,-0.5922258736,1.095591683,3.142472523,-0.5922258736,1.097707209,3.14194196,-0.02249921576,0.6394201517,4.768505573,2.730042831
47.64578857,0.9976021516,3.239089447,-0.3383799418,0.9976021516,3.239089447,-0.3383799418,0.9980137716,3.239136928,-0.2414640237,0.6455836296,4.810956955,2.696174279
47.65571022,0.971807858,3.26582338,-0.04067752258,0.971807858,3.26582338,-0.04067752258,0.9696231886,3.266815999,-0.7518833822,0.6522727013,4.796548843,2.679402261
47.67555352,0.9202192707,3.319291246,0.1362151872,0.9202192707,3.319291246,0.1362151872,0.9185846205,3.319936035,-0.07554558335,0.659840703,4.727860451,2.633873828
47.68349084,0.8995838358,3.340678393,0.140444242,0.8995838358,3.340678393,0.140444242,0.8986440337,3.340998986,0.03607591781,0.6612116098,4.712418556,2.618708203
47.69936548,0.8583129661,3.383452685,0.04598818679,0.8583129661,3.383452685,0.04598818679,0.8587628602,3.383124888,0.1049828873,0.6651226282,4.69047308,2.590600826
47.73111476,0.778033266,3.467874049,-1.052752676,0.778033266,3.467874049,-1.052752676,0.7790005131,3.467376691,-0.3957698533,0.6808049679,4.668448448,2.54053784
47.73951392,0.75837765,3.489419031,-1.355151513,0.75837765,3.489419031,-1.355151513,0.7586580874,3.48923475,-0.853086321,0.6868504882,4.666684151,2.528754861
47.75631224,0.7213527797,3.531165343,-0.4776630953,0.7213527797,3.531165343,-0.4776630953,0.7235577217,3.529781273,0.02930638137,0.711145103,4.690128803,2.515737911
47.78990888,0.650879336,3.612396449,-0.2655645693,0.650879336,3.612396449,-0.2655645693,0.6533569901,3.610874318,0.1293094027,0.7262561321,4.763139725,2.503493231
47.7974735,0.6369427705,3.629437032,-0.02871407933,0.6369427705,3.629437032,-0.02871407933,0.6375505818,3.629133242,0.04993754891,0.7259785533,4.782517433,2.502340555
47.81260275,0.6090696395,3.663518199,0.1442084047,0.6090696395,3.663518199,0.1442084047,0.6059377652,3.665651089,-0.4428903211,0.7324745655,4.796686172,2.49159551
47.84286125,0.5533233776,3.731680532,0.0111507113,0.5533233776,3.731680532,0.0111507113,0.5545920366,3.730713485,0.1621790103,0.7526609898,4.668284416,2.408246427
47.8755256,0.4974576646,3.802269937,-0.7575291038,0.4974576646,3.802269937,-0.7575291038,0.5017979228,3.799181079,0.197365364,0.7704331875,4.5259161,2.308115991
47.90643781,0.4536233417,3.862661096,-0.2558147385,0.4536233417,3.862661096,-0.2558147385,0.451971253,3.863877037,-1.616285494,0.7818112373,4.492444992,2.264012802
47.93544531,0.4153140535,3.91726609,-0.4453007681,0.4153140535,3.91726609,-0.4453007681,0.417269952,3.91578126,-0.006452100362,0.804639101,4.543721676,2.274550312
47.96304713,0.384381847,3.965054135,-0.1488489309,0.384381847,3.965054135,-0.1488489309,0.3842502509,3.965170242,-0.1767180788,0.7950285673,4.594554901,2.277318993
47.98963041,0.3574285532,4.008935041,-0.05114577775,0.3574285532,4.008935041,-0.05114577775,0.356032286,4.009993231,-0.3446098157,0.841612339,4.651726246,2.302269323
48.01546182,0.331237593,4.051574842,-0.797874465,0.331237593,4.051574842,-0.797874465,0.3334467779,4.049847106,-0.06994630104,0.8700708151,4.717164993,2.324889087
48.04073664,0.3116975992,4.088563924,-0.2549140579,0.3116975992,4.088563924,-0.2549140579,0.3113479217,4.088842245,-0.3499155708,0.8814300299,4.737753391,2.324617026
48.06560639,0.2934051891,4.12423374,-0.2732968695,0.2934051891,4.12423374,-0.2732968695,0.2933255365,4.124281321,-0.291846775,0.8866696358,4.703315258,2.303130048
48.09019379,0.2759035189,4.159036151,-1.118979679,0.2759035189,4.159036151,-1.118979679,0.2789462205,4.156610452,0.004916213494,0.8935220242,4.697213173,2.294300417
48.11460164,0.2628842021,4.190130786,-0.3869782474,0.2628842021,4.190130786,-0.3869782474,0.2646719043,4.188703512,-0.01958885854,0.9052039385,4.74520874,2.306590976
48.13891859,0.2499133686,4.221109627,-0.5976380959,0.2499133686,4.221109627,-0.5976380959,0.2504507449,4.220677059,-0.380988433,0.928190589,4.742775917,2.306843253
48.16322302,0.2386903579,4.250674113,-0.7250754568,0.2386903579,4.250674113,-0.7250754568,0.2393756663,4.250113923,-0.4017661524,0.9587384462,4.630674362,2.282270315
48.18758578,0.2292769892,4.278834506,-0.543058733,0.2292769892,4.278834506,-0.543058733,0.2311735774,4.277293271,-0.06687053097,0.9855400324,4.615046024,2.286623391
48.21207224,0.2198158255,4.307137879,-1.456884329,0.2198158255,4.307137879,-1.456884329,0.2229298437,4.304610618,-0.01510694962,0.9962720871,4.579467297,2.281050947
48.23674383,0.2127534059,4.333654303,-0.6888522582,0.2127534059,4.333654303,-0.6888522582,0.2146237821,4.332134502,-0.1188288149,1.003301859,4.540078163,2.275518222
48.26165927,0.2058380143,4.360257175,-0.8060378748,0.2058380143,4.360257175,-0.8060378748,0.2062356254,4.359930425,-0.56178465,1.017917156,4.507966995,2.277243839
48.28687554,0.1996377818,4.386530301,-1.050012152,0.1996377818,4.386530301,-1.050012152,0.2003462233,4.385944984,-0.5249705274,1.045459747,4.534825325,2.291736918
48.31244872,0.1946072672,4.412150379,-0.7931521417,0.1946072672,4.412150379,-0.7931521417,0.1961746393,4.410861214,-0.207033187,1.068612576,4.540590286,2.30159507
48.33843469,0.1894955514,4.438184009,-1.559272179,0.1894955514,4.438184009,-1.559272179,0.1919357188,4.436179635,-0.1313986696,1.086076021,4.509234905,2.306679632
48.3648898,0.1856971202,4.463536331,-0.9390244771,0.1856971202,4.463536331,-0.9390244771,0.1876202694,4.461955151,-0.1721820269,1.104035378,4.563544273,2.315922701
48.49979823,0.171924962,4.588215699,-1.224829544,0.171924962,4.588215699,-1.224829544,0.1732395377,4.587121349,-0.3642253014,1.12962389,4.502487183,2.321308019
48.65029755,0.1651679583,4.720182139,-1.576214864,0.1651679583,4.720182139,-1.576214864,0.1656238513,4.719790569,-0.812981919,1.193867683,4.47765255,2.350022182
48.68493802,0.1643659885,4.749926691,-1.442149898,0.1643659885,4.749926691,-1.442149898,0.1649541741,4.749421889,-0.7005533118,1.220548749,4.47431612,2.36131651
48.72165497,0.1635445519,4.78142988,-2.434954065,0.1635445519,4.78142988,-2.434954065,0.1642443538,4.780829429,-0.7067518441,1.225409508,4.503111362,2.360852805
48.75984801,0.1630651118,4.813880047,-1.556173572,0.1630651118,4.813880047,-1.556173572,0.1635059975,4.813499606,-0.827614062,1.21043694,4.554982185,2.350433539
48.79966131,0.1625653323,4.847706847,-1.875736736,0.1625653323,4.847706847,-1.875736736,0.162736318,4.847555749,-1.219187148,1.217398405,4.517357826,2.357893653
48.84125025,0.1622353778,4.882874235,-1.786767959,0.1622353778,4.882874235,-1.786767959,0.1622591044,4.882846945,-1.624903549,1.224660397,4.546029091,2.35835644
48.88479024,0.1619906797,4.919603304,-1.775243112,0.1619906797,4.919603304,-1.775243112,0.1620970308,4.919500607,-1.329537543,1.237456799,4.513010502,2.368612088
48.93048062,0.1617872959,4.958097315,-2.224197832,0.1617872959,4.958097315,-2.224197832,0.1619269525,4.957964554,-1.348636821,1.295028687,4.617387772,2.377718244
48.97854954,0.1617264963,4.998454493,-1.855414972,0.1617264963,4.998454493,-1.855414972,0.1617480203,4.998430847,-1.691581274,1.344362497,4.550824165,2.40301912
49.02926011,0.1616623554,5.041029514,-2.529957284,0.1616623554,5.041029514,-2.529957284,0.161690669,5.040993938,-1.921958895,1.367532492,4.437710285,2.427208791
49.08291823,0.1617179948,5.085954452,-2.028941321,0.1617179948,5.085954452,-2.028941321,0.1617523458,5.085912723,-1.699405048,1.407676458,4.508633614,2.431290345
49.13988514,0.1617944242,5.133632116,-2.188214702,0.1617944242,5.133632116,-2.188214702,0.161817826,5.133601389,-1.853727711,1.46503377,4.479997158,2.453245511
49.20058772,0.1619225622,5.184379631,-2.282366268,0.1619225622,5.184379631,-2.282366268,0.1619208901,5.184375212,-2.235563511,1.491147399,4.537348747,2.454998463
49.26553546,0.1621055275,5.238620455,-2.173842753,0.1621055275,5.238620455,-2.173842753,0.1621272971,5.23857832,-1.80300013,1.421685815,4.466441631,2.450214175
49.33534618,0.1623116436,5.296906519,-2.689081845,0.1623116436,5.296906519,-2.689081845,0.1623491589,5.296839907,-1.783927399,1.392655134,4.287563324,2.477673723
49.41077979,0.1625837403,5.359803295,-2.205031039,0.1625837403,5.359803295,-2.205031039,0.1625888905,5.359794151,-2.087065029,1.462432146,4.34758997,2.487594736
49.49278682,0.162879548,5.428181018,-2.699024632,0.162879548,5.428181018,-2.699024632,0.1628872694,5.428146259,-2.067813972,1.49016726,4.360686302,2.496558773
49.58258126,0.1632349581,5.502960772,-2.20696913,0.1632349581,5.502960772,-2.20696913,0.1632464187,5.50291342,-1.822157378,1.566706777,4.439342022,2.505080665
49.68175549,0.1636336206,5.585534189,-2.338236192,0.1636336206,5.585534189,-2.338236192,0.1636430841,5.585490646,-1.900822297,1.582290053,4.695780277,2.476768394
49.79247631,0.1640938299,5.677639638,-2.173350095,0.1640938299,5.677639638,-2.173350095,0.1640909077,5.677653348,-2.371424819,1.567711234,4.859424114,2.456529637
49.91785845,0.1646278105,5.781872091,-2.083167371,0.1646278105,5.781872091,-2.083167371,0.1646346825,5.781808071,-1.712415122,1.617024302,4.688694954,2.49741316
50.0628104,0.1652550663,5.902289907,-2.114879367,0.1652550663,5.902289907,-2.114879367,0.1652633302,5.902219389,-1.705480543,1.576820016,5.058783531,2.444914555
50.23658665,0.1660295134,6.04646479,-1.806610524,0.1660295134,6.04646479,-1.806610524,0.1660233251,6.04651674,-2.15733842,1.569031477,5.391366959,2.408318952
50.46698003,0.1670755292,6.237428616,-1.754987834,0.1670755292,6.237428616,-1.754987834,0.1670893329,6.237289925,-1.398799451,1.595670462,5.684346199,2.390167808
50.74862299,0.1684102646,6.470335754,-1.342239051,0.1684102646,6.470335754,-1.342239051,0.1683924675,6.470499424,-1.698211307,1.457371831,6.071180344,2.319148423
50.98876186,0.1695483078,6.668920719,-1.751531468,0.1695483078,6.668920719,-1.751531468,0.1695704775,6.668715166,-1.312327894,1.433071613,6.406030655,2.286669371
51.21524495,0.1706835774,6.855638604,-1.457155747,0.1706835774,6.855638604,-1.457155747,0.1707171662,6.855324893,-1.091974842,1.372420549,6.733959198,2.245915899
51.43677767,0.1718225802,7.038010603,-1.31252284,0.1718225802,7.038010603,-1.31252284,0.1718387911,7.037855782,-1.149918553,1.352932811,6.904715538,2.227533631
51.6553061,0.1729461365,7.217909385,-1.643926716,0.1729461365,7.217909385,-1.643926716,0.1729452052,7.217911299,-1.649266916,1.327872276,7.013848305,2.210765207
51.87129503,0.1741145132,7.395215182,-1.546781548,0.1741145132,7.395215182,-1.546781548,0.1741235484,7.395134069,-1.404199626,1.207063794,7.190006256,2.153489189
52.08486936,0.1753122664,7.570170466,-1.346220811,0.1753122664,7.570170466,-1.346220811,0.1753242697,7.570065207,-1.228774841,1.239503026,7.516527176,2.148411365
52.29606676,0.1764966894,7.743178617,-1.62689786,0.1764966894,7.743178617,-1.62689786,0.1765116278,7.743049481,-1.393657219,1.244657993,7.758448124,2.139703349
52.50490017,0.177724404,7.913793159,-1.606340179,0.177724404,7.913793159,-1.606340179,0.1777143503,7.913867895,-1.817356949,1.118424535,7.810042381,2.07764733
52.71137489,0.1789906611,8.082057073,-1.373934748,0.1789906611,8.082057073,-1.373934748,0.1790031906,8.081958141,-1.262728389,1.090079069,8.039570808,2.052466396
52.91549361,0.1802424694,8.248400995,-1.640935008,0.1802424694,8.248400995,-1.640935008,0.1802773245,8.248130375,-1.252321307,1.006290078,8.429452896,2.010752966
53.11725789,0.1815405203,8.412370471,-1.632031611,0.1815405203,8.412370471,-1.632031611,0.1815367616,8.412385864,-1.668350247,0.9599799514,8.492160797,1.968517785
53.31666862,0.1828821188,8.573986522,-1.396210352,0.1828821188,8.573986522,-1.396210352,0.1828749072,8.574038798,-1.468446158,0.9347761273,8.568400383,1.942946383
53.51372623,0.184207886,8.73369544,-1.679482051,0.184207886,8.73369544,-1.679482051,0.1842484497,8.7334079,-1.266303288,0.9403366446,8.797131538,1.938867534
53.70843069,0.1855888053,8.891003138,-1.62647109,0.1855888053,8.891003138,-1.62647109,0.1856055901,8.890873903,-1.416937331,0.8780001402,9.029120445,1.899820406
53.90078153,0.187013792,9.045986381,-1.414487445,0.187013792,9.045986381,-1.414487445,0.1869785228,9.046220141,-1.907451915,0.8432949185,9.39689827,1.915104745
54.09077789,0.188421336,9.19907254,-1.748145189,0.188421336,9.19907254,-1.748145189,0.1884622387,9.198807733,-1.328062766,0.8338903189,9.539951324,1.89946232
54.27841848,0.1899003792,9.34968839,-1.597335498,0.1899003792,9.34968839,-1.597335498,0.1899275579,9.349503384,-1.344190709,0.7627253532,9.717247009,1.861982315
54.46370158,0.1914183821,9.498041788,-1.431373433,0.1914183821,9.498041788,-1.431373433,0.1913744671,9.498305723,-2.051993964,0.750970602,10.13274097,1.949628359
54.64662508,0.1929170531,9.644505893,-1.869218374,0.1929170531,9.644505893,-1.869218374,0.1929553633,9.644279245,-1.427774719,0.7050375938,10.01526165,1.816510682
54.82718647,0.1945132183,9.788386177,-1.554688399,0.1945132183,9.788386177,-1.554688399,0.1945413531,9.788211507,-1.337688242,0.7210818529,10.47027302,1.944413003
55.00538282,0.1961358678,9.930101007,-1.451125162,0.1961358678,9.930101007,-1.451125162,0.1961065692,9.930258505,-1.715328762,0.7203482389,10.52666664,1.902774768
55.1812108,0.197736951,10.06993234,-2.124955179,0.197736951,10.06993234,-2.124955179,0.1977769586,10.06971523,-1.531361575,0.6365209818,10.69604969,1.880309081
55.3546667,0.1994743725,10.20701767,-1.507854892,0.1994743725,10.20701767,-1.507854892,0.1994977385,10.20688398,-1.353101974,0.6502540112,10.61569023,1.775154436
55.52574642,0.2012158925,10.34207323,-1.480508706,0.2012158925,10.34207323,-1.480508706,0.2011949453,10.34217364,-1.635257727,0.635710001,11.04725456,1.903386825
55.69444548,0.2029377315,10.47522675,-2.855045746,0.2029377315,10.47522675,-2.855045746,0.202986508,10.47498334,-1.600464575,0.6388704777,11.25931644,1.932642121
55.86075901,0.2048431592,10.60546197,-1.464321458,0.2048431592,10.60546197,-1.464321458,0.2048588061,10.60537796,-1.372783455,0.6486557722,11.20669079,1.847764153
56.02468179,0.2067211966,10.73382505,-1.531383637,0.2067211966,10.73382505,-1.531383637,0.20670419,10.73389816,-1.649194752,0.5845661163,10.91358471,1.59073411
56.18620823,0.2086277416,10.86005764,-1.93678871,0.2086277416,10.86005764,-1.93678871,0.2086591789,10.85991271,-1.598245342,0.5658334494,10.86584854,1.517129154
56.34533234,0.2106958459,10.98355085,-1.430516528,0.2106958459,10.98355085,-1.430516528,0.2107029608,10.98351214,-1.390514662,0.5806531906,10.8937273,1.539998981
56.50204775,0.2127326449,11.10517472,-1.629739658,0.2127326449,11.10517472,-1.629739658,0.2127158056,11.10524061,-1.761061222,0.6245974302,10.68464851,1.724425436
56.65634766,0.2148724044,11.22437038,-1.656107691,0.2148724044,11.22437038,-1.656107691,0.2148907389,11.22429088,-1.532509326,0.6161988974,10.9274931,1.648229473
56.80822481,0.2171326518,11.3410596,-1.413950395,0.2171326518,11.3410596,-1.413950395,0.217130163,11.34106223,-1.417094233,0.5671874285,10.67745018,1.820759513
56.95767138,0.2193567269,11.45588137,-1.862669028,0.2193567269,11.45588137,-1.862669028,0.2193337482,11.45596481,-2.20981595,0.5286072493,10.91348076,1.736473187
57.10467884,0.2217975217,11.56788658,-1.490052827,0.2217975217,11.56788658,-1.490052827,0.2218055593,11.56785067,-1.449378854,0.5400590301,11.01517105,1.741624071
57.24923781,0.2242883947,11.67768827,-1.427894442,0.2242883947,11.67768827,-1.427894442,0.2242701216,11.67774572,-1.492474232,0.5503566265,11.02996159,1.79328593
57.39133769,0.2267535417,11.78556629,-2.558971761,0.2267535417,11.78556629,-2.558971761,0.2267923883,11.78543391,-1.839667779,0.5667076707,11.04064274,1.841821475
57.53096629,0.2295762913,11.89022468,-1.382673321,0.2295762913,11.89022468,-1.382673321,0.2295676628,11.89024377,-1.401392006,0.6348922253,11.01454544,1.909473009
57.66810909,0.232348788,11.99301984,-1.506612733,0.232348788,11.99301984,-1.506612733,0.2322935295,11.99318771,-1.784800336,0.6073025465,10.81131172,2.014493554
57.80274838,0.2352692703,12.09334067,-1.625357147,0.2352692703,12.09334067,-1.625357147,0.2353053026,12.09322665,-1.473927848,0.615440309,10.45285797,2.143812762
57.93486177,0.2384528291,12.19082259,-1.325001443,0.2384528291,12.19082259,-1.325001443,0.2383959809,12.19097503,-1.468837494,0.602753818,10.53278828,2.143889867
58.06442024,0.2415748216,12.28641932,-1.806565117,0.2415748216,12.28641932,-1.806565117,0.2415869675,12.28639155,-1.742997783,0.6051791906,10.14204979,2.248025527
58.19138519,0.2449677684,12.37918327,-2.188196863,0.2449677684,12.37918327,-2.188196863,0.2451214193,12.37877448,-1.379261922,0.6887162328,10.09692192,2.273708222
58.21624901,0.2456789536,12.39722411,-2.080460353,0.2456789536,12.39722411,-2.080460353,0.2458135785,12.39686603,-1.407111941,0.6653493643,10.12155628,2.271027287
58.26597664,0.247101324,12.4333058,-2.34921308,0.247101324,12.4333058,-2.34921308,0.247197897,12.43304912,-1.576258447,0.629037261,10.02275658,2.29288639
58.36543191,0.2502623177,12.50468309,-1.477759007,0.2502623177,12.50468309,-1.477759007,0.2502192363,12.5047854,-1.612455522,0.6111935377,9.857963562,2.329653754
58.38960176,0.2510492276,12.52198284,-1.424999306,0.2510492276,12.52198284,-1.424999306,0.2510299126,12.52202841,-1.473252798,0.6042288542,9.836984634,2.335019087
58.43794146,0.2526230476,12.55658233,-1.421264429,0.2526230476,12.55658233,-1.421264429,0.2526512652,12.55651444,-1.358893281,0.6160229445,9.67956543,2.363527089
58.53462086,0.2557706875,12.62578133,-2.420230099,0.2557706875,12.62578133,-2.420230099,0.2558939705,12.6254865,-1.535998418,0.6125127673,9.739213943,2.362386019
58.55803072,nan,nan,nan,0.2566014718,12.64237535,-2.67684146,0.256679156,12.64218733,-1.740071149,0.6070882082,9.699603081,2.369955144
58.60485043,nan,nan,nan,0.2583284276,12.6754116,-2.585595661,0.2583819463,12.67528992,-1.883300217,0.6172221899,9.584282875,2.390031783
58.69848986,nan,nan,nan,0.2619876522,12.74102479,-2.381388748,0.2622187777,12.74052109,-1.321957285,0.6564013958,9.774626732,2.370802022
58.7210716,nan,nan,nan,0.2629350617,12.75671021,-2.087436852,0.263144054,12.756252,-1.321925566,0.6528854966,9.781870842,2.371401456
58.76623509,nan,nan,nan,0.2649928186,12.78773585,-1.44686597,0.2649946065,12.78771383,-1.427629501,0.6551634073,9.637408257,2.394878928
58.85656206,nan,nan,nan,0.2691083325,12.84978714,-1.332942151,0.2689830994,12.85004705,-1.61964868,0.6260508299,9.415986061,2.42923165
58.87820355,nan,nan,nan,0.2700943708,12.86465404,-1.40167373,0.2700825298,12.86468602,-1.431559379,0.6056265235,9.361231804,2.437086794
58.92148653,nan,nan,nan,0.2720664474,12.89438784,-1.840137117,0.2722813906,12.89396396,-1.289858822,0.602237761,9.221595764,2.456324615
59.00805249,nan,nan,nan,0.2765569787,12.95276534,-2.077299675,0.2766791123,12.95251985,-1.529643341,0.6612870097,8.905736923,2.49670137
59.0285834,nan,nan,nan,0.2777170627,12.96642631,-1.908814873,0.2777221229,12.96640758,-1.860066455,0.6739393473,8.891819,2.499286657
59.06964521,nan,nan,nan,0.2800372307,12.99374825,-2.151893085,0.2801611869,12.99351965,-1.567688613,0.7011694312,8.806921005,2.510309163
59.15176884,nan,nan,nan,0.2854219984,13.04703917,-1.238881204,0.2854119208,13.04704361,-1.243970391,0.6639936566,8.708896637,2.52345253
59.17096432,nan,nan,nan,0.2867219724,13.05942018,-1.193358429,0.2866392212,13.05955424,-1.2838381,0.6617812514,8.706283569,2.524502619
59.20935528,nan,nan,nan,0.2893219203,13.08418221,-1.20791404,0.289093822,13.0845755,-1.565135357,0.6531732082,8.723607063,2.524320311
59.22471166,nan,nan,nan,0.2903618995,13.09408703,-1.257189715,0.2900756623,13.094584,-1.938425932,0.6432661414,8.758544922,2.521413723
59.25542443,nan,nan,nan,0.2924418579,13.11389665,-1.501235436,0.2924181333,13.11394543,-1.562144283,0.6271912456,8.694684982,2.528847084
59.31684996,nan,nan,nan,0.297012638,13.15280381,-2.846839235,0.2974312777,13.15210025,-1.196144497,0.6466622353,8.295586586,2.568459493
59.33444531,nan,nan,nan,0.2985088419,13.16363249,-2.060561447,0.2988672929,13.1630297,-1.207817505,0.6471501589,8.209568977,2.576631329
59.369636,nan,nan,nan,0.3015649194,13.1851843,-1.821806935,0.3017393234,13.18488861,-1.386088309,0.6571293473,7.995799541,2.596022943
59.38371227,nan,nan,nan,0.3027873504,13.19380502,-1.969117479,0.3028881356,13.19363217,-1.586681454,0.665713191,7.909758568,2.603591964
59.41186483,nan,nan,nan,0.3053235552,13.21089843,-2.566897425,0.305426008,13.21073323,-1.758897431,0.6878752708,7.873684406,2.607463728
59.46816993,nan,nan,nan,0.310961684,13.24418055,-1.890169239,0.3113648418,13.24354846,-1.15814271,0.7642548084,7.886467934,2.608477871
59.48340926,nan,nan,nan,0.3125331244,13.25311681,-2.073718709,0.3129722245,13.25243011,-1.15530774,0.7772139907,7.873491287,2.610020311
59.51388792,nan,nan,nan,0.3160478264,13.27042257,-1.499883826,0.3161869901,13.2701934,-1.285463304,0.7732335329,7.837255478,2.613685629
59.52607939,nan,nan,nan,0.3175581192,13.27718572,-1.321181763,0.3174728963,13.27729872,-1.430617182,0.7645325661,7.790709972,2.617617712
59.55046232,nan,nan,nan,0.3205787047,13.29071204,-1.179170538,0.3201401291,13.29136577,-2.156295926,0.744572401,7.707946301,2.624552968
59.59922818,nan,nan,nan,0.3266198757,13.31776466,-1.362348273,0.3268560241,13.31742116,-1.126615345,0.7170550823,7.64800024,2.630151025
59.61219311,nan,nan,nan,0.3282259866,13.32495689,-1.642733107,0.3286415177,13.32434826,-1.10754555,0.7155806422,7.632795334,2.63159389
59.63812298,nan,nan,nan,0.3317612185,13.33886491,-2.349797036,0.3322125048,13.33820248,-1.190075421,0.7217546105,7.595483303,2.635017467
59.64849492,nan,nan,nan,0.3332705429,13.34428764,-2.71864546,0.3336408997,13.34374416,-1.290815535,0.7293161154,7.591650486,2.635566835
59.66923881,nan,nan,nan,0.3365568473,13.35475051,-1.764887155,0.3364976894,13.35482753,-2.003192734,0.7462024689,7.581487656,2.636852238
59.7107266,nan,nan,nan,0.3432584973,13.3754924,-3.016803896,0.3438528926,13.37466143,-1.111635042,0.7437298894,7.579482555,2.637821574
59.72166891,nan,nan,nan,0.3452010719,13.38071695,-2.417716793,0.3458365666,13.3798304,-1.068878723,0.7374812961,7.589245319,2.637273002
59.74355354,nan,nan,nan,0.3492793317,13.39089976,-1.889586755,0.3498039147,13.39016834,-1.096337847,0.7311105728,7.638668537,2.633955355
59.78732279,nan,nan,nan,0.3581955652,13.41023193,-1.486012755,0.358126229,13.41031992,-1.614227463,0.728028059,7.658159256,2.633267813
59.79678931,nan,nan,nan,0.360448667,13.41397687,-1.22779342,0.360399907,13.41403762,-1.27261045,0.7272619009,7.664417267,2.632956232
59.81572237,nan,nan,nan,0.3649548705,13.42146674,-1.042968039,0.3649472632,13.42147302,-1.046407675,0.7277532816,7.64493227,2.634734675
59.85358848,nan,nan,nan,0.3739672777,13.43644648,-1.238882251,0.3740419754,13.43634383,-1.173029304,0.7452286482,7.48335886,2.647295536
59.86191148,nan,nan,nan,0.375948211,13.43973904,-1.500791385,0.3760409994,13.43961244,-1.364093313,0.7449470758,7.445613861,2.650138663
59.87855748,nan,nan,nan,0.3803060118,13.44580455,-2.274910342,0.380419988,13.44565404,-1.713331939,0.7388198972,7.353920937,2.656885687
59.91184947,nan,nan,nan,0.3904297876,13.45610739,-1.612859454,0.3906884219,13.45577205,-1.252934855,0.7397201657,7.322227478,2.659497287
59.9191839,nan,nan,nan,0.3927301699,13.45828724,-1.763257668,0.3929506202,13.4580011,-1.355710465,0.740799427,7.332330704,2.658859373
59.93385275,nan,nan,nan,0.3975407525,13.46238056,-2.351275659,0.3975271746,13.46239343,-2.50970798,0.7363612652,7.360813618,2.656957819
59.96319046,nan,nan,nan,0.408376255,13.46903655,-1.715722194,0.4087944053,13.46851151,-1.160697201,0.7113116384,7.378028393,2.655865339
59.9696768,nan,nan,nan,0.4108374281,13.47042602,-2.022097335,0.4112855037,13.46986417,-1.2017027,0.7066555023,7.369307995,2.656509925
59.98264949,nan,nan,nan,0.4160791646,13.47280823,-2.540632876,0.4162677004,13.47256949,-1.594206917,0.6969336271,7.365046978,2.656851634
59.98783856,nan,nan,nan,0.4183001002,13.47360768,-2.295062496,0.418260579,13.47365162,-3.118528778,0.69270432,7.369840145,2.656522511
59.99821671,nan,nan,nan,0.4229628724,13.47493501,-1.7558635,0.4231388436,13.47471641,-1.416028845,0.683429122,7.376924038,2.656032707
60.01897301,nan,nan,nan,0.4325987214,13.4772109,-2.902041661,0.4329294244,13.47680405,-1.396335033,0.6734801531,7.340836048,2.658614548
60.02458747,nan,nan,nan,0.4354782581,13.4774947,-2.026568397,0.4355777244,13.47736875,-1.671349928,0.6730672121,7.332636356,2.659198867
60.03581641,nan,nan,nan,0.4413270376,13.47795371,-2.034627797,0.4415388718,13.47769597,-1.468722692,0.6751908064,7.298809052,2.661586885
60.04030798,nan,nan,nan,0.4437001003,13.47809713,-2.608755262,0.4441052953,13.47760721,-1.304281943,0.677842617,7.287390709,2.662390859
60.04929113,nan,nan,nan,0.449139006,13.4775544,-1.302657766,0.4492381423,13.47742969,-1.210212206,0.6834523678,7.261353493,2.664210522
60.06725743,nan,nan,nan,0.4600168173,13.47646894,-1.215091006,0.4595038362,13.47707465,-2.683211847,0.7067409754,7.195024967,2.668810509
60.07211712,nan,nan,nan,0.4629591526,13.47617533,-1.364939431,0.4628895996,13.47625701,-1.453472525,0.7144812346,7.181804657,2.669717278
60.08183652,nan,nan,nan,0.4690716956,13.47531815,-2.315219422,0.469772982,13.47448917,-1.068487681,0.7280027866,7.164568901,2.670876887
60.10127531,nan,nan,nan,0.4833296312,13.47120551,-1.467974354,0.4835397467,13.4709535,-1.233613385,0.7402635813,7.155713081,2.671341178
60.10560822,nan,nan,nan,0.4866557039,13.47011542,-1.494965511,0.4866083621,13.4701654,-1.570404033,0.7391145229,7.15745163,2.67116886
60.11427404,nan,nan,nan,0.4933370824,13.46790122,-3.238352326,0.4938204184,13.46733824,-1.254475115,0.7329574823,7.136767387,2.672460414
60.13160568,nan,nan,nan,0.5086839668,13.46116956,-1.541375067,0.5093921777,13.46034823,-0.9613534594,0.715210557,7.099031448,2.674727833
60.13549337,nan,nan,nan,0.5122848658,13.45947661,-1.585815922,0.5128850993,13.4587803,-1.025724711,0.7103325129,7.089148998,2.675321078
60.14326873,nan,nan,nan,0.5198152216,13.45571516,-1.607088613,0.5198709425,13.45564442,-1.503103305,0.6985590458,7.071892262,2.676321314
60.15881947,nan,nan,nan,0.5373300144,13.44538718,-0.8079094466,0.5371243657,13.44561855,-0.8774205966,0.6802680492,7.059493542,2.67678304
60.16231645,nan,nan,nan,0.5412686659,13.44306466,-0.8065236938,0.5411602984,13.44318545,-0.8414617756,0.6778593063,7.060308933,2.676635378
60.16931042,nan,nan,nan,0.5491459689,13.43841964,-0.9132735761,0.5492321639,13.43831926,-0.8796022319,0.6732506156,7.059968472,2.676462402
60.18329835,nan,nan,nan,0.5658617894,13.42804128,-2.076242991,0.56616626,13.42769688,-1.370380367,0.6610764265,7.052261829,2.676539818
60.19906333,nan,nan,nan,0.5885552698,13.41199812,-1.535975836,0.5898046465,13.41059813,-0.772112196,0.649533689,7.043148994,2.676565625
60.21371461,nan,nan,nan,0.614018305,13.39222106,-0.6716570248,0.6124156967,13.39399402,-1.461326829,0.6546971798,7.033117294,2.676596584
60.22737584,nan,nan,nan,0.6388849971,13.37253003,-0.7699859606,0.6392298165,13.3721503,-0.6815627057,0.6694752574,7.003220081,2.677912022
60.24012138,nan,nan,nan,0.6641546594,13.35187541,-2.980890728,0.6642466322,13.35177072,-1.940091103,0.6834465861,6.978147507,2.678821108
60.25202337,nan,nan,nan,0.6926402914,13.32721512,-2.047502899,0.6947488046,13.32491384,-0.6141439725,0.6936126947,6.942348957,2.680382961
60.26314719,nan,nan,nan,0.7252335493,13.29767249,-0.5533503276,0.7235313392,13.29951192,-1.039730397,0.7023415565,6.879024982,2.683733141
60.27355233,nan,nan,nan,0.756042905,13.26968841,-0.8315462758,0.7571092258,13.26854049,-0.5760430694,0.7127388716,6.81132412,2.687287873
60.283293,nan,nan,nan,0.7916011353,13.23625452,-0.492092133,0.7905224824,13.23740193,-0.6922898656,0.7257045507,6.758706093,2.689740051
60.29241873,nan,nan,nan,0.8283973111,13.20117864,-0.396116713,0.8269126574,13.20277335,-0.6258090133,0.7383358479,6.72407198,2.690906502
60.30097478,nan,nan,nan,0.8632950136,13.16786735,-1.683441174,0.8660389475,13.16493491,-0.4872009311,0.7474362254,6.697686672,2.691444182
60.30900267,nan,nan,nan,0.9081305051,13.12371597,-0.3210770194,0.9047886258,13.12726486,-0.9740408226,0.7532295585,6.687746048,2.690799679
60.31654045,nan,nan,nan,0.9502287711,13.08226006,-0.4598736933,0.9509795768,13.08146838,-0.3663180773,0.7554490566,6.685678482,2.689541226
60.3236231,nan,nan,nan,0.995899163,13.0368449,-0.5103096413,0.9943815787,13.03843704,-0.8534258464,0.7574023008,6.69500494,2.687411719
60.33028283,nan,nan,nan,1.047257547,12.98524707,-0.2354281696,1.046080876,12.98648891,-0.3469334143,0.7638027668,6.714362144,2.684467614
60.33654931,nan,nan,nan,1.095583254,12.93669606,-0.7782322419,1.097820052,12.93434593,-0.3794687351,0.768258512,6.731541634,2.681550209
60.34244992,nan,nan,nan,1.154622254,12.87678181,-0.2376988115,1.151907695,12.87962224,-0.5629994483,0.7722040415,6.752462864,2.678237987
60.34800998,nan,nan,nan,1.213672809,12.81673901,-0.2265265429,1.214114654,12.81628039,-0.1916304245,0.77605474,6.769352913,2.675069883
60.35325289,nan,nan,nan,1.272883153,12.75644379,-0.7116531781,1.272773394,12.75655148,-0.7394574417,0.7797590494,6.773688793,2.672665622
60.35820036,nan,nan,nan,1.345066567,12.68254671,-0.095701075,1.343946924,12.68371357,-0.1708223762,0.7840105891,6.768571854,2.670818611
60.36287255,nan,nan,nan,1.413233475,12.61276149,-0.3401808255,1.41523606,12.61068404,-0.1639412503,0.7884587049,6.767408371,2.668563582
60.36728816,nan,nan,nan,1.49071475,12.53327174,-0.1961614072,1.487309967,12.53679645,-0.6094887435,0.7920181751,6.764754295,2.666304942
60.37146462,nan,nan,nan,1.574235645,12.44747564,-0.0300163578,1.574846058,12.44684904,0.001492708763,0.795024693,6.757060051,2.664313735
60.37541818,nan,nan,nan,1.653298937,12.36625856,-1.077345276,1.657710249,12.36170222,-0.2244227095,0.7967110872,6.747714043,2.662361602
60.37916401,nan,nan,nan,1.753889995,12.2628057,0.02382678141,1.751395245,12.26538056,-0.1167486255,0.7983466387,6.739105225,2.660269704
60.38271632,nan,nan,nan,1.851062492,12.16286239,-0.04711006975,1.854511802,12.15931778,0.1151266013,0.7997916937,6.732506752,2.657957171
60.38608841,nan,nan,nan,1.953668678,12.05733542,-0.2440047898,1.952397259,12.05863555,-0.377357624,0.8010438681,6.728653908,2.655387307
60.38929282,nan,nan,nan,2.073346056,11.93426086,0.1464496557,2.072460066,11.93517916,0.1120125563,0.8023096919,6.7214818,2.653062021
60.39234137,nan,nan,nan,2.187202083,11.81717289,-0.240668663,2.196118633,11.80803532,0.2186427084,0.8029526472,6.71549511,2.650693329
60.39524522,nan,nan,nan,2.322674111,11.67795323,0.1182646096,2.313908219,11.68692588,-0.61988172,0.8039726019,6.710515499,2.648340806
60.39801502,nan,nan,nan,2.463656854,11.53310453,0.1987732409,2.466105131,11.53061332,0.2748294372,0.8045499325,6.709007263,2.645915733
60.40066091,nan,nan,nan,2.601620338,11.39137542,-0.7473865047,2.617390863,11.37525559,0.3340817921,0.8047965765,6.708767414,2.643719192
60.40319265,nan,nan,nan,2.776929881,11.21150642,0.3120307286,2.762149806,11.22660033,-0.7695804902,0.8046196699,6.711110115,2.641824868
60.40561969,nan,nan,nan,2.94498923,11.03907618,0.1571367731,2.953725402,11.03017765,0.4089717631,0.8041397333,6.713480949,2.640677043
60.40795124,nan,nan,nan,3.131841769,10.84751743,0.1658236532,3.142818228,10.83632201,0.4636953435,0.803601861,6.715164661,2.640645025
60.4101964,nan,nan,nan,3.342895859,10.63131,0.4312793244,3.324904356,10.64964955,-0.540899471,0.8033382297,6.716651917,2.642092648
60.41236422,nan,nan,nan,3.546679291,10.42255076,-0.1739037317,3.566215101,10.40266714,0.5241326158,0.8031624556,6.719510078,2.645451014
60.41446378,nan,nan,nan,3.800970048,10.1623919,0.4717561132,3.807684539,10.15555737,0.591495225,0.8031519055,6.722490311,2.651512455
60.41650427,nan,nan,nan,4.060561481,9.896867942,0.4868525855,4.042359538,9.915400754,-0.3474875064,0.8030004501,6.725502968,2.661165581
60.41849484,nan,nan,nan,4.330263406,9.621088902,0.04552545701,4.351454643,9.599534866,0.6283278477,0.8028969765,6.72797966,2.675457237
60.42044423,nan,nan,nan,4.663598236,9.280584504,0.6639127068,4.665222664,9.278939632,0.6866810703,0.8030375838,6.729838848,2.69550215
60.42235957,nan,nan,nan,4.991110191,8.946028224,0.4214581324,4.973509613,8.963944732,-0.7885485235,0.8031452894,6.73244381,2.722387938
60.42424369,nan,nan,nan,5.370534238,8.558649039,0.5690478473,5.379208058,8.549827968,0.7116963074,0.8034957051,6.735451221,2.757060108
60.42609042,nan,nan,nan,5.785749462,8.134860458,0.7375161826,5.780121549,8.140605198,0.6512244748,0.8038978577,6.736704826,2.799958359
60.42788054,nan,nan,nan,6.18823824,7.724061098,-1.946322529,6.195354999,7.716786207,0.123429897,0.8042515516,6.737278461,2.850369171
60.42958702,nan,nan,nan,6.661094904,7.241455092,0.6405256886,6.66076119,7.241807327,0.6338386476,0.8046376705,6.739246368,2.906491414
60.43119132,nan,nan,nan,7.108020433,6.785315176,0.4209572071,7.098300494,6.795268514,-0.1703706302,0.8050630093,6.741489887,2.947650302
60.43269277,nan,nan,nan,7.554223095,6.329676013,0.09255977639,7.555047499,6.32880227,0.1450944793,0.8055438399,6.744229794,2.951720026
60.43410338,nan,nan,nan,8.000542597,5.873701877,0.1654405662,7.996750898,5.877622222,-0.1071393571,0.8061453104,6.746321678,2.956888949
60.43544033,nan,nan,nan,8.42515641,5.439854902,-0.5725922696,8.423422663,5.441463367,-0.261203366,0.8066890836,6.749005795,2.962578678
60.43672196,nan,nan,nan,8.848097859,5.007080538,-0.6033884782,8.846052353,5.008883053,-0.2541088365,0.8071671724,6.751286507,2.968412849
60.43796663,nan,nan,nan,9.256674202,4.588317256,-0.17448346,9.256496716,4.588774965,-0.1441524782,0.8076690435,6.753492832,2.974174278
60.43919311,nan,nan,nan,9.657684136,4.177013843,-0.2446444454,9.653418721,4.181320377,0.07794085246,0.8080993891,6.755695343,2.979753151
60.44042189,nan,nan,nan,10.04938291,3.774541765,-0.4266203218,10.04348573,3.780446407,0.08082432826,0.8085961938,6.757808208,2.985089843
60.44067301,nan,nan,nan,10.12606448,3.695546416,-0.2641283982,10.11910948,3.702486871,0.1801824178,0.8086958528,6.758204937,2.986139335
60.44117525,nan,nan,nan,10.27942761,3.537555718,-0.2439654884,10.27035696,3.546567797,0.2585120334,0.8088998795,6.758978844,2.988190556
60.44217973,nan,nan,nan,10.56914409,3.238262152,0.1809889183,10.57285192,3.234729651,0.01417103863,0.809120059,6.759292126,2.992078421
60.44243023,nan,nan,nan,10.63787563,3.167075672,0.2780250565,10.64818085,3.157068857,-0.2607015854,0.8091712594,6.759337902,2.993002561
60.44293123,nan,nan,nan,10.77533872,3.024702712,0.3503498746,10.77802021,3.022206915,0.2790534955,0.8092727661,6.759599686,2.994797203
60.44393322,nan,nan,nan,11.05026489,2.739956792,0.0883024592,11.03769893,2.752483033,0.4517217521,0.8094633222,6.760138512,2.99815819
60.44418176,nan,nan,nan,11.11845821,2.669327752,-0.2098484927,11.10211024,2.685580094,0.4295951099,0.809512794,6.760251045,2.998943751
60.44467883,nan,nan,nan,11.24444046,2.538325329,-0.5696203549,11.23093287,2.551774217,0.2931555693,0.8096184134,6.76042223,3
60.44567298,nan,nan,nan,11.47362205,2.29881416,-0.2443901336,11.46511615,2.30735123,0.2093755684,0.8098264933,6.760643482,3
60.44590131,nan,nan,nan,11.52519365,2.244857822,-0.3775148722,11.51172789,2.258304182,0.3159221007,0.8098785877,6.760674,3
60.44635796,nan,nan,nan,11.61994021,2.145258084,-0.1263682572,11.60495138,2.160210086,0.4096630676,0.8100166917,6.760706902,3
60.44727128,nan,nan,nan,11.79247178,1.962851069,0.2710088225,11.79139835,1.964021894,0.3012022662,0.8103005886,6.76064682,3
60.44828452,nan,nan,nan,11.98388132,1.760485528,-0.142185729,11.9803874,1.764067289,0.05616738632,0.8106566668,6.760250092,3
60.44925183,nan,nan,nan,12.12784864,1.605737762,0.2870326829,12.12723225,1.606456055,0.3041176655,0.811021924,6.759649754,3
60.45016505,nan,nan,nan,12.25176034,1.471548853,0.4080479249,12.26586732,1.457656537,-0.02412057187,0.8113890886,6.759017944,3
60.45103779,nan,nan,nan,12.37017763,1.343310055,0.1902699258,12.37082623,1.342783075,0.1710435362,0.8117640018,6.758255482,3
60.4518809,nan,nan,nan,12.47301533,1.230903581,-0.2806170304,12.45816495,1.245763733,0.3439244989,0.8121525049,6.757171631,3
60.45270199,nan,nan,nan,12.54765813,1.146764199,0.08099627505,12.54322198,1.151279001,0.2327369118,0.8125423193,6.755889893,3
60.45350665,nan,nan,nan,12.62080761,1.064308117,-0.08919159552,12.62657734,1.05868454,-0.7528467587,0.8129383326,6.754799843,3
60.45429924,nan,nan,nan,12.68523055,0.9906719629,-0.4523111267,12.67624035,0.9997199173,0.1329308919,0.8133605719,6.753614902,3
60.4550833,nan,nan,nan,12.73423469,0.9324646303,-0.1516997046,12.72470595,0.9420487739,0.2469598014,0.8138376474,6.752541542,3
60.45586178,nan,nan,nan,12.78289035,0.8746712319,-0.4989929265,12.77282689,0.8847877517,0.1562206743,0.8143529296,6.751504421,3
60.45663723,nan,nan,nan,12.82119895,0.8272055769,-0.4071146235,12.82076091,0.8277491494,-0.3508352089,0.814855814,6.750371933,3
60.45741192,nan,nan,nan,12.85424057,0.7849877518,-0.3480458426,12.85101653,0.7883068855,-0.09230748165,0.8153210878,6.748837948,3
60.45818787,nan,nan,nan,12.88655291,0.7434804611,-1.221006311,12.87483202,0.7552561754,0.1300719091,0.8159017563,6.74720192,3
60.45896697,nan,nan,nan,12.90833885,0.7124115035,-0.4475836569,12.89874405,0.7220715015,0.149591984,0.8165456057,6.74557209,3
60.45975098,nan,nan,nan,12.93026201,0.6811468528,-0.6537888511,12.92280668,0.6886778085,0.01756930596,0.8173880577,6.743797779,3
60.46054158,nan,nan,nan,12.94784151,0.6541290288,-0.7242179141,12.94707154,0.6550034809,-0.5550126414,0.8182359934,6.741892815,3
60.46134039,nan,nan,nan,12.96139191,0.631025162,-0.5855452753,12.9589252,0.6335944094,-0.2721289183,0.8190891743,6.739814758,3
60.46214902,nan,nan,nan,12.9751088,0.6076374117,-1.95090781,12.96684036,0.6159909102,-0.03787793123,0.8199029565,6.73768425,3
60.46296905,nan,nan,nan,12.98227142,0.5906464241,-0.6957282905,12.97486713,0.5981391725,0.005492563606,0.8207217455,6.735527039,3
60.46380208,nan,nan,nan,12.98954002,0.5733936423,-0.8787367302,12.98302112,0.5800044827,-0.07220452813,0.8215616941,6.73319912,3
60.46464972,nan,nan,nan,12.99432169,0.558447717,-0.9715719388,12.99131818,0.5615516342,-0.3574401878,0.8224306107,6.730820656,3
60.46896928,nan,nan,nan,12.99265789,0.5082917995,-1.334733847,12.98855099,0.51251457,-0.3014534346,0.8266513348,6.719602108,3
60.46992947,nan,nan,nan,12.9876136,0.5018247098,-1.044005979,12.9862892,0.5032590164,-0.6185978964,0.8275671005,6.716607571,3
60.47092365,nan,nan,nan,12.98239078,0.4951287384,-1.816151917,12.98183074,0.4958044771,-1.082200515,0.8283619285,6.713637352,3
60.47194749,nan,nan,nan,12.97485028,0.4904094679,-1.192971542,12.97319735,0.4921921392,-0.5995297727,0.8291479349,6.710842609,3
60.47300355,nan,nan,nan,12.96679834,0.4858177799,-1.332462492,12.96429232,0.4884661474,-0.4846379201,0.8300936222,6.70761776,3
60.47409455,nan,nan,nan,12.95765579,0.4819096994,-1.512873666,12.95509271,0.4846168952,-0.4972155708,0.8310186267,6.704040051,3
60.47522345,nan,nan,nan,12.94717111,0.4789043822,-1.318604587,12.9455735,0.4806339223,-0.6386133123,0.8320392966,6.70005703,3
60.47639349,nan,nan,nan,12.93627291,0.475821692,-2.45372125,12.93570734,0.4765057782,-1.166174889,0.8331071138,6.695678234,3
60.47760825,nan,nan,nan,12.92361414,0.4739992053,-1.450870645,12.9235471,0.4741831808,-1.300928478,0.834228158,6.690696716,3
60.47887168,nan,nan,nan,12.91044818,0.4721036976,-1.743316349,12.90984681,0.4728457883,-1.036424326,0.8354537487,6.685026646,3
60.48018818,nan,nan,nan,12.89612947,0.4707559634,-1.728274128,12.89557104,0.471452218,-1.05643502,0.8367331028,6.678762436,3
60.48156268,nan,nan,nan,12.88078487,0.4697622156,-1.670169427,12.88066637,0.4699972565,-1.379590227,0.8380982876,6.671829224,3
60.48300072,nan,nan,nan,12.86459234,0.4688731211,-2.3231628,12.86458235,0.4690056331,-1.823267624,0.8395426869,6.664258003,3
60.48450859,nan,nan,nan,12.84706327,0.4685389333,-1.790475468,12.84690673,0.4688430563,-1.36837273,0.8409826756,6.656775475,3
60.48609344,nan,nan,nan,12.82863917,0.4681876817,-2.381986766,12.8283286,0.4686721781,-1.322858334,0.8425171375,6.648815632,3
60.48776353,nan,nan,nan,12.80886468,0.468240521,-2.046545126,12.80875145,0.4684921114,-1.516885177,0.844171524,6.639899731,3
60.48952835,nan,nan,nan,12.78788439,0.468395113,-2.173720826,12.78805421,0.4683143283,-1.889376406,0.8458144665,6.630043983,3
60.49139917,nan,nan,nan,12.76553775,0.4687099899,-2.339797585,12.76556689,0.4688481991,-1.812552157,0.8474897146,6.620196342,3
60.49338907,nan,nan,nan,12.74162895,0.4692435748,-2.224263002,12.74164827,0.4694160502,-1.709382789,0.8491720557,6.60955143,3
60.49551358,nan,nan,nan,12.71609634,0.4698308436,-2.313087469,12.71611167,0.4700223139,-1.779727188,0.8508857489,6.598924637,3
60.49779133,nan,nan,nan,12.68864611,0.4706662767,-2.220938665,12.68873304,0.4706723092,-1.908853874,0.8525087237,6.589866638,3
60.50024495,nan,nan,nan,12.65907632,0.4715662172,-2.28211323,12.65922893,0.4716003926,-1.755119472,0.8543277979,6.580581665,3
60.50290228,nan,nan,nan,12.62709906,0.4726404654,-2.116879495,12.62727072,0.4726978212,-1.658455373,0.855514884,6.568099499,3
60.50579803,nan,nan,nan,12.59226984,0.4738470135,-2.117629087,12.59244516,0.4738937135,-1.657149304,0.8559750915,6.552250385,3
60.50897625,nan,nan,nan,12.55413595,0.475204442,-2.057047764,12.55422254,0.4752062591,-1.805148383,0.8550626636,6.537459373,3
60.51249388,nan,nan,nan,12.51205805,0.4767528071,-1.936171804,12.51225558,0.4767560841,-1.562963196,0.8540205956,6.523093224,3
60.51642621,nan,nan,nan,12.46508452,0.4784909887,-2.107394626,12.46542737,0.4785134548,-1.451486658,0.8523356915,6.511868954,3
60.52087541,nan,nan,nan,12.41231136,0.4804995418,-1.757067834,12.41244409,0.4805018134,-1.549930813,0.8491588831,6.502933979,3
60.52598449,nan,nan,nan,12.3517112,0.4828059916,-2.170556543,12.35199413,0.4828098174,-1.527869129,0.8450376391,6.503955364,3
60.53196133,nan,nan,nan,12.28160577,0.4855449518,-1.554100858,12.28190674,0.4855496462,-1.280459388,0.837151885,6.508691311,3
60.5391225,nan,nan,nan,12.19767396,0.488830013,-1.808758533,12.1979314,0.4888323767,-1.436075982,0.8314203024,6.523281574,3
60.54797917,nan,nan,nan,12.09531476,0.4929502063,-1.269924166,12.09544491,0.4929470867,-1.19069919,0.8276000023,6.553844929,3
60.55942663,nan,nan,nan,11.96348834,0.4982945257,-1.447369249,11.96401597,0.4983068706,-1.097942988,0.8337148428,6.608637333,3
60.5626042,nan,nan,nan,11.92689608,0.4997779969,-2.039989023,11.92753404,0.4997946345,-1.203285888,0.8350598216,6.620400906,3
60.56895935,nan,nan,nan,11.85575843,0.5028264521,-0.9989907746,11.85495583,0.5027855949,-1.488535535,0.8358629942,6.644021034,3
60.58166965,nan,nan,nan,11.71376741,0.5089346835,-0.704338257,11.7134438,0.5089133628,-0.7698944509,0.8352429867,6.702784538,3
60.58675377,nan,nan,nan,11.656971,0.511377976,-0.7094130049,11.65683899,0.51136447,-0.7354479131,0.8332273364,6.723038673,3
60.596922,nan,nan,nan,11.54337818,0.5162645612,-0.9252579726,11.54362937,0.5162666843,-0.852219978,0.8272661567,6.762718201,3
60.6009893,nan,nan,nan,11.49794106,0.5182191952,-1.214381533,11.49834552,0.51822757,-1.016724259,0.823900342,6.773907661,3
60.60912389,nan,nan,nan,11.40843317,0.5221854197,-1.738850622,11.40893796,0.522198961,-1.204086972,0.8165379763,6.791788101,3
60.61237773,nan,nan,nan,11.37298086,0.5237865343,-1.83142043,11.37408281,0.5238263474,-0.951997812,0.8137352467,6.79995203,3
60.6188854,nan,nan,nan,11.30273274,0.5270174382,-1.437284236,11.3043725,0.5270811203,-0.7406145758,0.8137042522,6.818446159,3
60.63190074,nan,nan,nan,11.16310594,0.5335172218,-1.383990506,11.16495188,0.5335906659,-0.6844726295,0.8135837317,6.803455353,3
60.63710688,nan,nan,nan,11.10743011,0.5361251603,-1.816324618,11.10918363,0.5361944841,-0.7613477743,0.8156858087,6.792665958,3
60.64751916,nan,nan,nan,10.99913036,0.5414810783,-0.7820740792,10.99764714,0.5414021206,-1.520717686,0.8246202469,6.770251274,3
60.65168407,nan,nan,nan,10.95581046,0.5436234455,-0.7032259805,10.95449084,0.54355289,-1.111108837,0.8312408924,6.760117054,3
60.66001389,nan,nan,nan,10.86917067,0.5479081798,-0.6640785034,10.86894557,0.54789006,-0.707817933,0.8452153206,6.733849525,3
60.67667353,nan,nan,nan,10.69589107,0.5564776486,-1.204890842,10.69785505,0.5565644,-0.608744458,0.8728629351,6.685271263,3
60.68176637,nan,nan,nan,10.64344903,0.5591228648,-1.884186566,10.64555278,0.5592161405,-0.6759550393,0.877015233,6.671568871,3
60.69195206,nan,nan,nan,10.5404102,0.5645027752,-1.777494404,10.54094824,0.5645196214,-1.169037475,0.8813507557,6.630530834,3
60.69602633,nan,nan,nan,10.49975386,0.5666830607,-1.34802817,10.49973203,0.5666727759,-1.368910199,0.8828479052,6.611593246,3
60.70417488,nan,nan,nan,10.41844119,0.5710436317,-1.249668422,10.41973696,0.5711028303,-0.7428629585,0.8855654001,6.572698593,3
60.72047197,nan,nan,nan,10.25823892,0.5798938293,-0.8773449836,10.25974681,0.5799629393,-0.5531744009,0.8831520081,6.49590683,3
60.72567412,nan,nan,nan,10.20791451,0.5827621911,-0.7303712612,10.20867683,0.5827911486,-0.5837190185,0.8808413148,6.472779751,3
60.73607842,nan,nan,nan,10.10726569,0.5884989147,-0.6572727955,10.10653686,0.5884475672,-0.8301056664,0.8759944439,6.437506676,3
60.74024014,nan,nan,nan,10.06700616,0.5907936042,-0.6854660709,10.06568087,0.5907101347,-1.128336002,0.8714334965,6.428070068,3
60.74856357,nan,nan,nan,9.986487099,0.5953829831,-0.8831446536,9.986412452,0.5953717703,-0.9088457538,0.8616046906,6.412459373,3
60.76521045,nan,nan,nan,9.827688711,0.6046872681,-1.860960324,9.830487323,0.6048409355,-0.5244235391,0.8384568691,6.394382,3
60.77042603,nan,nan,nan,9.778982993,0.6076623536,-1.501977802,9.781634874,0.6078076922,-0.5184921201,0.83057338,6.390769958,3
60.7808572,nan,nan,nan,9.682208396,0.6136500615,-1.229754095,9.683929975,0.6137412054,-0.6253118524,0.8171875477,6.387486458,3
60.78502966,nan,nan,nan,9.643498557,0.6160451447,-1.373119193,9.644848016,0.6161146107,-0.7388241523,0.8124653101,6.386036873,3
60.7933746,nan,nan,nan,9.567136408,0.6209009747,-1.142142,9.566684098,0.6208614213,-1.607202284,0.8061654568,6.379876614,3
60.81006446,nan,nan,nan,9.417095951,0.6307792787,-0.6428829579,9.417537134,0.6307984962,-0.5615139275,0.8088239431,6.371473312,3
60.81532513,nan,nan,nan,9.369803055,0.6338929296,-0.6475927127,9.370592968,0.6339348153,-0.5092735627,0.811950922,6.376288414,3
60.82584645,nan,nan,nan,9.275217264,0.6401202313,-0.8394247431,9.276704635,0.6402074537,-0.5151643353,0.817933321,6.398230553,3
60.83005498,nan,nan,nan,9.237382948,0.642611152,-1.075381111,9.239149302,0.642716509,-0.5596913632,0.8218539953,6.406358719,3
60.83847204,nan,nan,nan,9.162677068,0.6476560109,-1.734090822,9.164038636,0.6477346197,-0.7765729649,0.832187891,6.417043686,3
60.85530616,nan,nan,nan,9.016605581,0.657969038,-1.209445123,9.017809517,0.6580445838,-0.7088124698,0.857399404,6.452008724,3
60.86059724,nan,nan,nan,8.971013386,0.6612325119,-1.234273403,8.972873604,0.6613553617,-0.5749458831,0.8635491133,6.460779667,3
60.87117942,nan,nan,nan,8.880523893,0.6678100539,-1.268688213,8.883001777,0.6679769174,-0.4768981519,0.8732159138,6.481241226,3
60.87541228,nan,nan,nan,8.845194136,0.670504126,-0.9137366141,8.847053046,0.6706255397,-0.478100435,0.8765155077,6.486206055,3
60.88387802,nan,nan,nan,8.774534624,0.67589227,-0.6748617124,8.775155585,0.6759227843,-0.5493442114,0.8852407932,6.494146347,3
60.9008095,nan,nan,nan,8.633215599,0.6866685582,-0.699400444,8.63185096,0.6865547498,-1.384858108,0.9028013349,6.488969803,3
60.90613307,nan,nan,nan,8.588782254,0.6900568248,-0.8456358794,8.588857756,0.6900554369,-0.8197584018,0.9080929756,6.47795105,3
60.91678022,nan,nan,nan,8.50089893,0.6969114199,-1.17918374,8.50287135,0.6970568111,-0.5245676704,0.9171282053,6.450144291,3
60.92103907,nan,nan,nan,8.467022877,0.6997546513,-0.8013004715,8.468476787,0.6998573608,-0.4812717483,0.9203047156,6.434139252,3
60.92955679,nan,nan,nan,8.399270773,0.7054411139,-0.530007128,8.399687662,0.7054584601,-0.4624696804,0.9271306992,6.396489143,3
60.94659222,nan,nan,nan,8.263766564,0.7168140393,-0.4205363825,8.262109411,0.7166606589,-0.748837124,0.9353369474,6.290747166,3
60.95194649,nan,nan,nan,8.221177341,0.7203885707,-0.4520873498,8.218868313,0.7201815306,-1.148118085,0.9369809628,6.25480938,3
60.96265503,nan,nan,nan,8.135998896,0.7275376335,-0.6535942514,8.135705563,0.7275072343,-0.7309827471,0.9360779524,6.217781067,3
60.96693844,nan,nan,nan,8.101927517,0.7303972586,-0.8533612657,8.102830634,0.7304708929,-0.5985898501,0.935388267,6.2137537,3
60.97550527,nan,nan,nan,8.034983649,0.7362230095,-1.124608229,8.037080778,0.73639821,-0.4724310187,0.933203578,6.203896523,3
60.99263893,nan,nan,nan,7.905849206,0.7482967593,-0.4588297338,7.905581064,0.7482528442,-0.5039095712,0.9263618588,6.169996738,3
60.99802446,nan,nan,nan,7.86525902,0.7520918409,-0.4189506382,7.864247415,0.7519790523,-0.5991156465,0.9199781418,6.161411285,3
61.00879554,nan,nan,nan,7.784078648,0.7596820041,-0.4300673255,7.781580117,0.7594314685,-1.310794389,0.9046424627,6.14256382,3
61.01310397,nan,nan,nan,7.751606499,0.7627180693,-0.4701738883,7.749616178,0.7625184618,-1.093455785,0.8988957405,6.126466751,3
61.02172083,nan,nan,nan,7.686662202,0.7687901999,-0.6519139723,7.686796963,0.7687990213,-0.618969325,0.8879817724,6.085751057,3
61.03895455,nan,nan,nan,7.559671839,0.781225995,-0.7650814654,7.561158533,0.7813601405,-0.4327115538,0.8727092743,6.003889084,3
61.04437264,nan,nan,nan,7.520987888,0.7852604516,-0.5740792022,7.521659169,0.7853092205,-0.4484151601,0.8702686429,5.982542992,3
61.05520883,nan,nan,nan,7.443619987,0.7933293647,-0.4187018785,7.44266044,0.7932073807,-0.5996316602,0.8683024645,5.939517975,3
61.05954331,nan,nan,nan,7.412672827,0.7965569299,-0.3992158258,7.411060949,0.7963666447,-0.7450759707,0.8686560392,5.919337273,3
61.06821226,nan,nan,nan,7.350778506,0.8030120604,-0.4151339612,7.348264635,0.8027288577,-1.394286697,0.8713760376,5.911359787,3
61.08555016,nan,nan,nan,7.226989864,0.8159223213,-0.8104746342,7.228241618,0.8160575215,-0.4829012639,0.8830658197,5.958846569,3
61.09100321,nan,nan,nan,7.188056346,0.819982806,-1.585093902,7.19049245,0.8202496005,-0.4354869096,0.8880165815,5.9669981,3
61.10190931,nan,nan,nan,7.114007458,0.828540623,-0.6458389426,7.114994113,0.8286337586,-0.4373152551,0.8985136151,5.977838039,3
61.10627175,nan,nan,nan,7.08450765,0.8319774506,-0.5301768046,7.084794778,0.8319874219,-0.4743822385,0.9014974833,5.981348515,3
61.11499663,nan,nan,nan,7.025508035,0.8388511057,-0.4150336947,7.024396108,0.8386947483,-0.648276476,0.9015903473,5.966619492,3
61.13244639,nan,nan,nan,6.907508804,0.852598416,-0.4358982185,6.906213345,0.8524310215,-0.7510547197,0.8990746737,5.928116798,3
61.13793779,nan,nan,nan,6.870374723,0.8569246623,-0.5151068356,6.870122644,0.8568892457,-0.571267499,0.8992771506,5.912653923,3
61.14892058,nan,nan,nan,6.796106561,0.8655771548,-0.991578342,6.797941241,0.8658056941,-0.4271437419,0.9044725895,5.881039619,3
61.1533137,nan,nan,nan,6.766597335,0.8690640541,-1.712362692,6.76906868,0.8693722735,-0.4118718917,0.9053877592,5.870019913,3
61.16209994,nan,nan,nan,6.710322256,0.8763966666,-0.6698861387,6.711323558,0.8765054323,-0.4389755593,0.9061996937,5.85017395,3
61.17967241,nan,nan,nan,6.597772099,0.8910618917,-0.3876326763,6.595833314,0.8907717498,-0.9488502429,0.9110389948,5.813128471,3
61.18520655,nan,nan,nan,6.562326433,0.895680443,-0.3800045494,6.559935736,0.8953311238,-1.312234344,0.9117106199,5.794010162,3
61.19627482,nan,nan,nan,6.491435101,0.9049175454,-0.4539661182,6.490874966,0.9048332022,-0.5778704555,0.9122875929,5.758244038,3
61.21841137,nan,nan,nan,6.350942859,0.9235857607,-1.001124712,6.352753426,0.923837359,-0.4116725148,0.9067411423,5.721233368,3
61.2238333,nan,nan,nan,6.318045586,0.9283857599,-0.6701582764,6.318923162,0.9284920685,-0.4514830387,0.9060044289,5.704886436,3
61.23467716,nan,nan,nan,6.252251042,0.9379857583,-0.4330201418,6.251262634,0.9378014875,-0.6814309929,0.8983421922,5.660040855,3
61.25636488,nan,nan,nan,6.120661954,0.9571857552,-0.4182110079,6.120003114,0.9570728666,-0.5645746201,0.8857147098,5.59743309,3
61.26185247,nan,nan,nan,6.087366264,0.962043887,-0.4940242976,6.087490476,0.9620614703,-0.4669682818,0.8856931925,5.585501671,3
61.27282766,nan,nan,nan,6.020774884,0.9717601507,-0.9263487547,6.022465199,0.9720386776,-0.394702948,0.8860582113,5.574895382,3
61.29477804,nan,nan,nan,5.89314591,0.9921586381,-0.4633494682,5.892414645,0.9919930921,-0.6634901343,0.8983736038,5.597283363,3
61.30031459,nan,nan,nan,5.861313316,0.9973662467,-0.3986519155,5.859611956,0.9970261998,-0.9852711845,0.9034212828,5.602185249,3
61.31138769,nan,nan,nan,5.797648129,1.007781464,-0.3635928131,5.796208712,1.007500413,-0.7448938266,0.9064872265,5.607108593,3
61.33353389,nan,nan,nan,5.670317755,1.028611898,-0.7332636773,5.671566111,1.028849752,-0.3883532881,0.8983393312,5.623785496,3
61.3391257,nan,nan,nan,5.63816746,1.033871481,-1.266519322,5.640094465,1.034240355,-0.3957218302,0.8995579481,5.632223129,3
61.35030932,nan,nan,nan,5.576656447,1.044956095,-0.6599234675,5.577151174,1.045021562,-0.5112452112,0.8968001008,5.648169518,3
61.37267654,nan,nan,nan,5.454734258,1.06734826,-0.3532891665,5.453339107,1.067030272,-0.7423827882,0.8865451813,5.638384819,3
61.37832804,nan,nan,nan,5.423928325,1.073006062,-0.3621827841,5.423103435,1.072816597,-0.5555340146,0.8818679452,5.631185055,3
61.38963105,nan,nan,nan,5.36231646,1.084321665,-0.4751003973,5.362632089,1.084389246,-0.4033026113,0.8816769719,5.630011082,3
61.41223705,nan,nan,nan,5.240942067,1.107393532,-0.7830769509,5.241689398,1.107534545,-0.5089078634,0.8948134184,5.63793087,3
61.41795366,nan,nan,nan,5.211378761,1.113497188,-0.5605945298,5.211105359,1.113387539,-0.6591179197,0.9011636376,5.630951881,3
61.4293869,nan,nan,nan,5.152252149,1.125704502,-0.3799765609,5.150516126,1.125239242,-1.165837053,0.9151008129,5.596603394,3
61.45225336,nan,nan,nan,5.033998924,1.15011913,-0.4226260889,5.034113313,1.150144862,-0.3966568931,0.9396161437,5.574751854,3
61.45804132,nan,nan,nan,5.004066669,1.15629896,-0.5256884024,5.004649435,1.156448972,-0.378480296,0.9457060099,5.597260952,3
61.46961724,nan,nan,nan,4.94420216,1.168658621,-1.288196606,4.945721678,1.169057192,-0.4328155886,0.9552853703,5.626812935,3
61.49276907,nan,nan,nan,4.830053867,1.194957078,-0.3952760537,4.828603945,1.194492852,-1.058020368,0.9540148973,5.765704155,3
61.49863559,nan,nan,nan,4.801242728,1.201652988,-0.3491673089,4.800151597,1.201301925,-0.6801673705,0.9557199478,5.801607609,3
61.51036864,nan,nan,nan,4.743620451,1.215044809,-0.3434852517,4.743246902,1.21492007,-0.4312921135,0.9563211203,5.842370987,3
61.53383472,nan,nan,nan,4.628375896,1.241828451,-0.9237762124,4.629437511,1.24215636,-0.4446479772,0.9528428316,5.858937263,3
61.53978823,nan,nan,nan,4.599520768,1.248753957,-1.328100237,4.600563308,1.249066389,-0.5473586783,0.9544116855,5.850816727,3
61.55169523,nan,nan,nan,4.54391568,1.263320908,-0.5208894353,4.542814902,1.262886447,-1.375896222,0.9634428024,5.833274364,3
61.57550925,nan,nan,nan,4.432705505,1.292454811,-0.3236029818,4.432351593,1.292309247,-0.410717511,0.9939837456,5.834984303,3
61.58155963,nan,nan,nan,4.404450528,1.299856812,-0.3512315452,4.404347757,1.299806388,-0.3771971744,1.003103495,5.858476639,3
61.5936604,nan,nan,nan,4.347940573,1.314660813,-0.5297226704,4.348340084,1.31480067,-0.4059870141,1.020480871,5.882534981,3
61.61786194,nan,nan,nan,4.237478312,1.345329317,-0.5662229102,4.236632205,1.344920472,-1.29412771,1.051359296,5.908442497,3
61.62402099,nan,nan,nan,4.210081399,1.353430433,-0.4293133926,4.209371096,1.353083938,-0.7335696504,1.05352819,5.905591965,3
61.63633907,nan,nan,nan,4.155287573,1.369632664,-0.3151948835,4.154848878,1.369410871,-0.436752217,1.0580374,5.902772903,3
61.66097524,nan,nan,nan,4.045699921,1.402037127,-0.4697999224,4.045804444,1.402064738,-0.4372645558,1.058538318,5.945868969,3
61.66725714,nan,nan,nan,4.017756514,1.410299838,-0.6556689364,4.01799955,1.410391043,-0.544433613,1.056658864,5.964169502,3
61.67982094,nan,nan,nan,3.962669643,1.427236647,-0.9595195124,3.962389763,1.427043654,-1.562074314,1.050208211,5.993240356,3
61.70494853,nan,nan,nan,3.855966545,1.462895112,-0.302565909,3.855673075,1.462694477,-0.390963355,1.055742621,6.024607658,3
61.7113707,nan,nan,nan,3.82869512,1.472008785,-0.2859541004,3.828421407,1.471818297,-0.3655085796,1.057952285,6.023967743,3
61.72421504,nan,nan,nan,3.774152271,1.490236131,-0.3414051704,3.773918069,1.490065937,-0.420842623,1.061039209,6.021437645,3
61.74990371,nan,nan,nan,3.665596318,1.527035701,-1.067098136,3.665763852,1.527110822,-0.8681177131,1.047288775,5.887699127,3
61.75648795,nan,nan,nan,3.638830007,1.537156269,-0.6082985728,3.638899529,1.537158031,-0.5805498762,1.040597081,5.858516216,3
61.76965643,nan,nan,nan,3.585297385,1.557397405,-0.3300240434,3.585170883,1.55725245,-0.3811812649,1.026762486,5.860754013,3
61.7959934,nan,nan,nan,3.47823214,1.597879678,-0.3075958876,3.477713591,1.597441286,-0.5256924444,0.9968327284,5.882822037,3
61.80276771,nan,nan,nan,3.450693123,1.608292413,-0.3924310926,3.450073732,1.607778545,-0.7622948849,0.996229589,5.880283356,3
61.81631635,nan,nan,nan,3.395615088,1.629117883,-0.9569225095,3.395783684,1.629255109,-0.7587113133,1.002308607,5.879648685,3
61.84341363,nan,nan,nan,3.289212069,1.673937045,-0.2895855486,3.289119561,1.673760981,-0.3403126374,1.024912834,5.870130539,3
61.85041519,nan,nan,nan,3.26186928,1.685644552,-0.236564632,3.261559032,1.685260681,-0.365932537,1.029421568,5.85772562,3
61.86441831,nan,nan,nan,3.207183703,1.709059567,-0.2293103228,3.206437973,1.708260081,-0.6017541284,1.036326766,5.823633194,3
61.89242455,nan,nan,nan,3.097812547,1.755889596,-1.048662431,3.09841484,1.756555636,-0.4217064053,1.045055747,5.713265419,3
61.89970481,nan,nan,nan,3.070013861,1.768773963,-0.826712758,3.070663569,1.769451198,-0.3423924275,1.048217058,5.698291779,3
61.91426534,nan,nan,nan,3.015163093,1.79538174,-0.2981263748,3.015161028,1.795242321,-0.3298922515,1.053596377,5.702047825,3
61.9433864,nan,nan,nan,2.905461557,1.848597295,-0.1787618231,2.904485136,1.847265619,-1.019832086,1.07201159,5.729375362,3
61.9510209,nan,nan,nan,2.876701737,1.862548511,-0.2400803102,2.876193029,1.86187315,-0.5506069347,1.074843526,5.716623306,3
61.96628991,nan,nan,nan,2.819182095,1.890450943,-0.6392539813,2.819608816,1.891088211,-0.3000785296,1.080482602,5.707236767,3
61.99682791,nan,nan,nan,2.706136097,1.949125166,-1.028636947,2.706440389,1.949518335,-0.5571682838,1.083445668,5.698650837,3
62.00493707,nan,nan,nan,2.676454691,1.965233376,-0.8761098251,2.676389275,1.965034062,-1.213754888,1.081753254,5.710557938,3
62.0211554,nan,nan,nan,2.61709188,1.997449795,-1.821210694,2.617582873,1.998318468,-0.4048965811,1.073022366,5.717876434,3
62.02764272,nan,nan,nan,2.593694189,2.011002605,-0.7543562217,2.594121814,2.011739158,-0.2973021803,1.071444511,5.727555752,3
62.04061738,nan,nan,nan,2.546992267,2.038287445,-0.3382692469,2.547199695,2.038580537,-0.2227235189,1.073231339,5.759502411,3
62.0665667,nan,nan,nan,2.453588424,2.092857124,-0.2983431342,2.453355458,2.092263297,-0.6103607155,1.064955831,5.755628586,3
62.07651666,nan,nan,nan,2.417773822,2.113781225,-0.4925404402,2.417560485,2.113259974,-1.038543837,1.060605764,5.711349487,3
62.09641658,nan,nan,nan,2.346584614,2.156590632,-1.29190137,2.347115585,2.157760112,-0.223610948,1.059222102,5.615115166,3
62.10437655,nan,nan,nan,2.318309403,2.174152342,-1.7423701,2.318937626,2.175560167,-0.1672707052,1.058880687,5.58439064,3
62.12029648,nan,nan,nan,2.262177024,2.210287909,-0.6994357174,2.262581706,2.211160276,-0.2043023671,1.057850599,5.522656441,3
62.15213635,nan,nan,nan,2.150475296,2.28395396,-0.4945717992,2.150515372,2.283955782,-0.4836637533,1.053576589,5.476228714,3
62.16452875,nan,nan,nan,2.107524812,2.313932445,-0.1855010876,2.107526334,2.313841269,-0.2100545375,1.060014248,5.471719742,3
62.18931354,nan,nan,nan,2.021623845,2.373889414,-0.1125065727,2.021548258,2.373612243,-0.1857445503,1.070778847,5.463594437,3
62.19922745,nan,nan,nan,1.987263459,2.397872202,-0.2026820584,1.987157027,2.397520632,-0.3232002758,1.072028279,5.45433569,3
62.21905528,nan,nan,nan,1.918542685,2.445837777,-1.510825926,1.918724434,2.446098358,-0.7942368543,1.073735833,5.46685791,3
62.22698642,nan,nan,nan,1.891422394,2.465878784,-1.225035876,1.891845194,2.466603436,-0.3984094223,1.071489096,5.512034893,3
62.24284868,nan,nan,nan,1.837262765,2.506148829,-2.014214259,1.838086714,2.507613591,-0.1707707745,1.061624289,5.57505846,3
62.27457321,nan,nan,nan,1.730249118,2.589117553,-0.6337081958,1.730569753,2.5896339,-0.330600109,1.049196482,5.598111629,3
62.28458079,nan,nan,nan,1.696497989,2.615302505,-0.9565430234,1.696653261,2.615507411,-0.6802814698,1.051210165,5.581645966,3
62.30459596,nan,nan,nan,1.629627172,2.66861208,-1.524025851,1.630398818,2.669283742,-0.384089509,1.058232546,5.554192543,3
62.31260202,nan,nan,nan,1.603137053,2.690252955,-1.281760306,1.604193622,2.691175549,-0.241687324,1.063657284,5.545005798,3
62.32861415,nan,nan,nan,1.550571311,2.733972504,-0.8200187316,1.551783232,2.734959162,-0.1409781074,1.08017385,5.561230659,3
62.36063842,nan,nan,nan,1.447054223,2.822315791,-0.4297560353,1.446962451,2.822526389,-0.4235321741,1.124943256,5.517818928,2.983058795
62.37095213,nan,nan,nan,1.414397148,2.851149308,-0.2698863833,1.413203936,2.850728235,-1.028918925,1.137290597,5.484115601,2.967805366
62.39157956,nan,nan,nan,1.349082997,2.908816343,-0.2269258239,1.349024631,2.908521048,-0.2583942899,1.156671882,5.471351624,2.94616558
62.39983053,nan,nan,nan,1.322957337,2.931883157,-0.2900087117,1.323548698,2.931719659,-0.1548200831,1.16135931,5.46942234,2.938111925
62.41633247,nan,nan,nan,1.270706016,2.978016785,-0.7561206973,1.272596832,2.97811688,-0.09193351421,1.165553927,5.415443897,2.913294149
62.44933635,nan,nan,nan,1.170102449,3.070883164,-1.217802169,1.170693101,3.070911322,-0.5999978762,1.162835836,5.339388371,2.86832265
62.46000452,nan,nan,nan,1.139134475,3.100773457,-0.5369468587,1.138914258,3.100752719,-0.651356829,1.156946421,5.326977253,2.855909877
62.48134084,nan,nan,nan,1.077198528,3.160554042,-0.4539008652,1.078993595,3.159954621,-0.02263672756,1.140100718,5.320819855,2.834711932
62.48987537,nan,nan,nan,1.052424148,3.184466276,-0.6533446011,1.05502533,3.183635382,0.03301080301,1.138275146,5.331833839,2.829027632
62.50694443,nan,nan,nan,1.004080164,3.23196233,-1.121792688,1.007088799,3.230996903,0.02232389127,1.143444419,5.350509167,2.817348286
62.54108255,nan,nan,nan,0.9128013529,3.325091993,-0.4949637332,0.912562665,3.325139941,-0.6036903771,1.158329725,5.337757111,2.784921025
62.55051035,nan,nan,nan,0.8880340978,3.350635308,-0.6535416263,0.8896287584,3.349773601,-0.117770211,1.165480018,5.291819096,2.767113863
62.56936596,nan,nan,nan,0.8416060264,3.400122583,-0.196183229,0.8437609453,3.399040921,0.1287152379,1.183251739,5.162580013,2.722211625
62.57690821,nan,nan,nan,0.8241249795,3.419356212,-0.002427311871,0.8254138201,3.418747849,0.1493019936,1.190368891,5.103349686,2.701847917
62.5919927,nan,nan,nan,0.7891628857,3.45782347,0.1491909608,0.7887195696,3.458161704,0.09709929578,1.204559565,4.994764805,2.662411107
62.62216168,nan,nan,nan,0.719238698,3.534757987,0.01434486812,0.7169035853,3.53605381,-0.5540716965,1.226297379,4.963299274,2.631760095
62.62999518,nan,nan,nan,0.7010825898,3.554734357,-0.1723400547,0.7013940927,3.554411897,-0.09986943594,1.230285525,4.988995552,2.633148492
62.64566219,nan,nan,nan,0.6661453175,3.59386544,-1.145733033,0.6703751075,3.591128071,0.1681896852,1.234386325,5.041273117,2.636003034
62.6769962,nan,nan,nan,0.6049878643,3.666752735,-0.4540319758,0.608337137,3.664560417,0.1591742146,1.231920719,5.105496407,2.631184599
62.6840217,nan,nan,nan,0.5918161698,3.68273989,-0.4694274713,0.5944274009,3.681024924,0.07451237375,1.230065703,5.108865261,2.627369611
62.6980727,nan,nan,nan,0.5654727808,3.714714201,-1.379926544,0.5666079286,3.713953937,-0.3879034215,1.22829628,5.137280941,2.625674083
62.7261747,nan,nan,nan,0.5216042849,3.772517135,0.09044499143,0.5206940325,3.773158649,-0.02842624188,1.238033652,5.118624687,2.606007583
62.7572317,nan,nan,nan,0.4735151287,3.836124846,0.002879725245,0.472564396,3.836801758,-0.1532397057,1.256250739,5.109424591,2.590194475
62.78692486,nan,nan,nan,0.4316928875,3.893869489,-0.2221011579,0.4318898061,3.893720592,-0.1784778097,1.277593374,5.176895142,2.595920172
62.81507613,nan,nan,nan,0.4000227933,3.942719684,0.1582020192,0.3984094207,3.943945155,-0.03330351487,1.279351592,5.170184135,2.58263037
62.84206443,nan,nan,nan,0.3696610344,3.98955181,0.04838051689,0.3663121563,3.992094873,-1.188043562,1.265710592,5.143528938,2.563340922
62.86819611,nan,nan,nan,0.3410299118,4.034306183,-1.013260653,0.3438762369,4.032083945,-0.003573090412,1.257558465,5.22338438,2.57056587
62.89369271,nan,nan,nan,0.3209134998,4.071944882,-0.1489963974,0.3223694421,4.070806588,0.06563013936,1.267501354,5.357871532,2.593116452
62.91872245,nan,nan,nan,0.3011654375,4.108894382,-0.2459695064,0.3012564562,4.108820184,-0.2246494478,1.286536932,5.334738255,2.582692802
62.94341923,nan,nan,nan,0.2828488568,4.144428615,-0.8459875576,0.2839020219,4.143580925,-0.3291393197,1.296800375,5.276268005,2.564127401
62.9678937,nan,nan,nan,0.2689438989,4.176286563,-0.3468618188,0.2710166301,4.174621875,0.03589047966,1.303115129,5.350260735,2.573389933
62.99224009,nan,nan,nan,0.2551116984,4.207977814,-0.618772509,0.2581986608,4.205500403,0.07218571665,1.313794255,5.5136199,2.601307437
63.01654089,nan,nan,nan,0.2434310701,4.237906007,-0.6547380362,0.245404704,4.236321085,-0.08697934081,1.32171011,5.518185616,2.59640881
63.04086991,nan,nan,nan,0.2334148071,4.266524125,-0.5249257803,0.2325958829,4.267177575,-1.274279651,1.327526569,5.492996216,2.585545904
63.06529471,nan,nan,nan,0.2233591123,4.295254907,-2.021879739,0.2254159847,4.293578396,-0.2026497605,1.343668103,5.437446594,2.571001237
63.08987827,nan,nan,nan,0.2160224842,4.321920279,-0.6531749004,0.2185010891,4.319899636,-0.01687517394,1.362870216,5.373814583,2.556263835
63.11468037,nan,nan,nan,0.2086724215,4.348780803,-0.811099203,0.2115247253,4.346454852,0.0002295010035,1.37751472,5.301546097,2.539919256
63.13975862,nan,nan,nan,0.2022022527,4.375157389,-0.9800314034,0.204470684,4.373305745,-0.1113801557,1.380100965,5.292681694,2.53299063
63.1651694,nan,nan,nan,0.1968492241,4.400904332,-0.7741703856,0.1973231073,4.400512676,-0.5116613913,1.372192979,5.339233875,2.533593267
63.1909686,nan,nan,nan,0.191414371,4.427044833,-1.777036454,0.1921489823,4.426434323,-0.6337498781,1.371612906,5.37313652,2.5335106
63.2172123,nan,nan,nan,0.1874501559,4.452355562,-0.9052968683,0.188861672,4.451188605,-0.2711736275,1.370895624,5.371746063,2.527000371
63.24395737,nan,nan,nan,0.1835134768,4.478065329,-1.054863823,0.1855115589,4.476415809,-0.176156871,1.368070722,5.328742027,2.512683421
63.38048105,nan,nan,nan,0.1708579397,4.603181413,-1.225686647,0.1715467419,4.602600435,-0.5931568181,1.416254044,5.23159647,2.481426102
63.41102187,nan,nan,nan,0.1690437143,4.630330023,-1.601908975,0.1701678365,4.629386761,-0.4661682009,1.401551008,5.258668423,2.475258114
63.44282809,nan,nan,nan,0.167688233,4.658159985,-1.256030404,0.168731799,4.657282922,-0.4583867189,1.408965826,5.333620548,2.481895856
63.47567427,nan,nan,nan,0.166288432,4.686899894,-1.913989886,0.1672488079,4.686091196,-0.55285879,1.419100761,5.377211094,2.484483401
63.50965249,nan,nan,nan,0.1653337194,4.716217121,-1.416672879,0.1657147055,4.715892346,-0.8403300081,1.43859005,5.417710781,2.488799609
63.54486381,nan,nan,nan,0.1644265883,4.746529418,-1.535506443,0.1644041484,4.746540153,-1.617126932,1.462249756,5.447896481,2.492393346
63.58141934,nan,nan,nan,0.1636684875,4.777843,-1.732947534,0.163886133,4.777649288,-1.099844071,1.465339422,5.375429153,2.476713211
63.61944207,nan,nan,nan,0.1631249252,4.81020543,-1.539594575,0.1633473265,4.810007021,-1.041851427,1.454906821,5.34569931,2.463380042
63.65906892,nan,nan,nan,0.16256457,4.84392784,-2.822994342,0.1627857887,4.84372987,-1.20334132,1.435860753,5.366909504,2.4534929
63.70045329,nan,nan,nan,0.1622855811,4.878879767,-1.672190288,0.16221842,4.878931651,-2.36412522,1.419423461,5.351828098,2.439726644
63.74376823,nan,nan,nan,0.1619935776,4.915462188,-1.939566639,0.1620677115,4.915386528,-1.480990867,1.416809201,5.264819622,2.423144371
63.78921021,nan,nan,nan,0.1618232715,4.953717558,-1.915611262,0.1619096022,4.95363157,-1.434923591,1.384145021,5.182424545,2.399646533
63.83700391,nan,nan,nan,0.1617298222,4.993874965,-1.879302918,0.1617433104,4.993855875,-1.748478995,1.362612963,5.134173393,2.383930092
63.88740822,nan,nan,nan,0.1616660242,5.036191586,-2.355410126,0.1617004224,5.036147454,-1.809175991,1.366006851,5.205532551,2.382814391
63.94072388,nan,nan,nan,0.161716044,5.080836499,-1.968447673,0.1617743214,5.08076487,-1.538752072,1.364406824,5.204292297,2.376416873
63.99730522,nan,nan,nan,0.1617691276,5.128216,-2.546715584,0.1618527468,5.128115189,-1.547557138,1.359876752,5.246553421,2.370554123
64.05757144,nan,nan,nan,0.1619122053,5.178580786,-2.127026863,0.1619362798,5.178549214,-1.820442747,1.36084044,5.370020866,2.369968635
64.12202168,nan,nan,nan,0.1620794303,5.232425697,-2.268052556,0.1620816653,5.232409647,-2.079122779,1.353550196,5.399857998,2.361545589
64.19126033,nan,nan,nan,0.1622914025,5.290220426,-2.32390847,0.1623190983,5.290162999,-1.77496777,1.316568375,5.431641579,2.341990256
64.26602953,nan,nan,nan,0.16255238,5.352581327,-2.21731718,0.1625754967,5.35252949,-1.778228542,1.295195103,5.489104748,2.328581673
64.34725573,nan,nan,nan,0.1628431532,5.420308989,-2.603625019,0.1628540373,5.420281888,-2.105128346,1.277937889,5.589137554,2.318128245
64.43611911,nan,nan,nan,0.1631948759,5.494318229,-2.170606459,0.1631967675,5.494295844,-1.966258859,1.272557259,5.574734688,2.306218222
64.53416257,nan,nan,nan,0.1635829336,5.57597304,-2.709912692,0.1635993288,5.575885941,-1.748586731,1.266037941,5.651670933,2.29698319
64.64347565,nan,nan,nan,0.164041122,5.666890994,-2.082135749,0.1640481626,5.666854415,-1.828431391,1.279580712,5.526446819,2.297479568
64.76703987,nan,nan,nan,0.1645624185,5.769645705,-2.268600547,0.1645611262,5.769643376,-2.23907273,1.272146821,5.584177494,2.289158645
64.90949283,nan,nan,nan,0.1651820735,5.887960503,-1.942707098,0.1651897059,5.887886408,-1.61872784,1.216451764,5.750547409,2.255355682
65.07934163,nan,nan,nan,0.1659321676,6.028939924,-1.947148395,0.1659391711,6.028869351,-1.637229758,1.21057725,5.938426495,2.240280278
65.3000462,nan,nan,nan,0.1669376944,6.211838257,-1.626224703,0.1669352962,6.211854506,-1.67764551,1.213257313,6.143446922,2.227299895
65.59833764,nan,nan,nan,0.1683289225,6.458727081,-1.599961138,0.1683504737,6.458514882,-1.235533188,1.224608302,6.131804943,2.233442803
65.84196119,nan,nan,nan,0.1695019553,6.6600231,-1.588881983,0.1695062916,6.659969796,-1.471120906,1.184183478,6.582866669,2.184042824
66.06906658,nan,nan,nan,0.1706432628,6.847221724,-1.305762133,0.1706288757,6.847349833,-1.5137822,1.19984448,6.985015869,2.180755392
66.29079254,nan,nan,nan,0.1717575362,7.029986184,-1.504184151,0.1717840286,7.029746335,-1.182837719,1.14780724,7.429520607,2.176056192
66.50944542,nan,nan,nan,0.1728931066,7.209892559,-1.68334173,0.1729231712,7.209614851,-1.2257078,1.054056525,7.385111809,2.095473281
66.72554526,nan,nan,nan,0.1740761779,7.387160843,-1.339860303,0.1740490131,7.387383188,-1.81224079,1.015937328,8.340418816,2.235779655
66.93922716,nan,nan,nan,0.1752460118,7.562445675,-1.500521086,0.175257965,7.562346266,-1.348505442,0.94108814,8.650618553,2.245272937
67.15053111,nan,nan,nan,0.1764361191,7.735505367,-1.775658622,0.1764788045,7.735146157,-1.197096664,0.9838564992,8.661923409,2.200931309
67.35947069,nan,nan,nan,0.177685813,7.906027539,-1.371184979,0.1776859835,7.906012519,-1.3523231,0.9712830186,8.745095253,2.164438317
67.56605143,nan,nan,nan,0.1789213984,8.074624583,-1.514668886,0.17890234,8.074771356,-1.911995388,0.9116086364,9.155550957,2.208640717
67.77027608,nan,nan,nan,0.180176941,8.241037716,-1.820623917,0.1802176325,8.240722486,-1.27021025,0.8657326698,9.279977798,2.179005395
67.97214622,nan,nan,nan,0.1815002079,8.404902115,-1.394827491,0.181517761,8.404760368,-1.242011728,0.7735885382,9.643157959,2.212831314
68.17166279,nan,nan,nan,0.1828080472,8.566856048,-1.541575056,0.1828027315,8.566885761,-1.598309895,0.8205748796,9.91298008,2.240113972
68.36882623,nan,nan,nan,0.1841405444,8.726614862,-1.811090701,0.1841598208,8.726474149,-1.49863359,0.8209777474,9.904732704,2.185916073
68.56363652,nan,nan,nan,0.185545139,8.883841241,-1.410977275,0.1855645596,8.883700718,-1.261356873,0.8562188745,9.968042374,2.156709693
68.75609323,nan,nan,nan,0.1869327641,9.039168105,-1.582423136,0.1869523273,9.03902777,-1.378518221,0.7746497989,10.49010849,2.238395287
68.94619551,nan,nan,nan,0.1883561906,9.192247668,-1.759166791,0.1883410685,9.192337364,-2.123776054,0.8106678128,10.25194263,2.126000503
69.13394208,nan,nan,nan,0.1898513322,9.342842649,-1.421545827,0.1898617044,9.342773268,-1.343027391,0.7649834752,10.52191067,2.147249778
69.31933125,nan,nan,nan,0.1913277004,9.491546719,-1.643965381,0.1913632467,9.491320259,-1.329302629,0.6504532099,10.4889164,2.063127778
69.50236093,nan,nan,nan,0.1928593751,9.637908821,-1.685305749,0.1928456785,9.637976657,-1.870756945,0.7227806449,10.94853497,2.166269467
69.68302861,nan,nan,nan,0.1944561593,9.78186737,-1.429987131,0.1944522272,9.781888387,-1.456312883,0.6638810635,11.03575134,2.136155815
69.86133139,nan,nan,nan,0.196032042,9.923941531,-1.743622057,0.1960795869,9.923667468,-1.336569481,0.6240257621,11.16693497,2.122010785
70.03726597,nan,nan,nan,0.1976938411,10.06353306,-1.606316311,0.197685332,10.06356345,-1.664812494,0.5512384176,11.22251701,2.080514589
70.21082863,nan,nan,nan,0.1994057883,10.20083822,-1.441339165,0.1993893753,10.20092464,-1.559506724,0.6381929517,11.75136471,2.198424969
70.38201531,nan,nan,nan,0.2010942997,10.33626373,-1.933126448,0.2011561888,10.33593976,-1.360805,0.612598896,11.477314,2.069407395
70.55082154,nan,nan,nan,0.2029144232,10.46901423,-1.532440768,0.2028984337,10.46907742,-1.635793121,0.5761987567,11.91174412,2.153215398
70.71724247,nan,nan,nan,0.2047582402,10.59963663,-1.462986307,0.2047380719,10.59973456,-1.601968837,0.5999177694,11.91755772,2.113134793
70.88127289,nan,nan,nan,0.2065755722,10.72838275,-2.558905782,0.2066602596,10.72797971,-1.385688651,0.6094866991,12.00267887,2.095376696
71.04290723,nan,nan,nan,0.2085911852,10.85420079,-1.469620705,0.2085543688,10.8543515,-1.707106751,0.603802979,11.9314518,2.023967523
71.20213951,nan,nan,nan,0.2105878399,10.97809783,-1.507472159,0.2105789962,10.97813855,-1.564025132,0.6166003942,12.21621704,2.074263785
71.3589634,nan,nan,nan,0.2126046339,11.09990777,-2.006081745,0.2126754138,11.09959713,-1.413851324,0.5985179543,12.00799274,1.948777008
71.5133721,nan,nan,nan,0.2148155719,11.21888826,-1.422546721,0.2147395452,11.21918519,-1.97941063,0.6103392243,12.16124725,1.959300601
71.66535838,nan,nan,nan,0.2169918239,11.33600213,-1.60259482,0.2170139993,11.33591764,-1.485800121,0.6147500873,11.63963223,1.64471286
71.81491443,nan,nan,nan,0.2192786998,11.45068607,-1.653215874,0.2193072333,11.45056102,-1.476021653,0.7363469601,11.6873312,1.695932062
71.96203179,nan,nan,nan,0.2217097327,11.56280456,-1.39794711,0.2216130651,11.56315234,-2.056135455,0.7207311392,11.43148518,1.649735697
72.10670109,nan,nan,nan,0.2241003128,11.67305738,-1.846513313,0.2241738861,11.67279834,-1.428235601,0.7316759825,11.18565559,1.780247607
72.24891182,nan,nan,nan,0.2267422068,11.78042786,-1.465288248,0.2266911873,11.78058097,-1.686817166,0.8083180189,11.05723953,1.89652271
72.38865185,nan,nan,nan,0.2294408213,11.8855784,-1.410754918,0.2294034066,11.88570195,-1.553198872,0.8754076958,11.01856804,1.959004991
72.5259068,nan,nan,nan,0.2321257871,11.98875242,-2.294957848,0.2322291125,11.98841879,-1.465974777,0.8625850677,10.91916561,2.015179409
72.66065912,nan,nan,nan,0.2352131875,12.08864452,-1.349771769,0.2350780751,12.08903896,-1.991021907,0.8346996307,10.69376087,2.099065493
72.79288668,nan,nan,nan,0.2382427414,12.18666501,-1.506416794,0.238271678,12.18658271,-1.416615254,0.834451139,10.35994148,2.197805881
72.92256081,nan,nan,nan,0.2413648655,12.28235916,-2.961170605,0.2414036096,12.2822428,-1.95567043,0.8366046548,9.916646004,2.297976439
73.0496434,nan,nan,nan,0.2447923558,12.37511463,-2.554014623,0.2449427072,12.37471761,-1.430717601,0.8360216618,9.902892113,2.312584941
73.07453129,nan,nan,nan,0.2455158675,12.3931455,-2.120233304,0.2456550027,12.39277586,-1.403978842,0.8674882054,9.884402275,2.319205113
73.12430707,nan,nan,nan,0.2470432561,12.42900114,-1.561095553,0.2470795936,12.42889236,-1.435454226,0.9116517305,9.817891121,2.336028681
73.22385863,nan,nan,nan,0.2500980333,12.50071242,-1.447760977,0.2499363053,12.50110683,-2.795291144,0.8687771559,9.531129837,2.385000848
73.24805192,nan,nan,nan,0.2508404135,12.51813988,-1.50857553,0.2507662621,12.51832277,-1.816965373,0.8862133622,9.481669426,2.394140981
73.2964385,nan,nan,nan,0.252325174,12.55299482,-1.869315101,0.2524261757,12.55275465,-1.46517351,0.9191547036,9.611205101,2.380728513
73.39321165,nan,nan,nan,0.2555843124,12.62200437,-2.375480975,0.255746003,12.6216184,-1.427557216,0.898139596,9.426702499,2.41196268
73.41664664,nan,nan,nan,0.2564425287,12.63855418,-2.069094006,0.256549946,12.63829473,-1.512216345,0.9206541181,9.391559601,2.41866193
73.4635166,nan,nan,nan,0.2581589612,12.6716538,-2.097129422,0.2581578318,12.67164738,-2.074042919,0.9076757431,9.298418999,2.433093532
73.55725653,nan,nan,nan,0.2619515605,12.737067,-1.443217257,0.2619737949,12.73700963,-1.388690585,0.9126276374,9.386263847,2.428125444
73.57986617,nan,nan,nan,0.2629120124,12.75274452,-1.365293898,0.2629154725,12.75272708,-1.35185121,0.8944922686,9.386380196,2.429085987
73.62508545,nan,nan,nan,0.2648329161,12.78409955,-1.328139187,0.2647988277,12.78416196,-1.382740446,0.8959318995,9.348077774,2.436610187
73.715524,nan,nan,nan,0.2686747236,12.84680962,-1.96669916,0.2686685955,12.84682113,-2.009489984,0.8819957972,8.912169456,2.491299325
73.73719781,nan,nan,nan,0.2696448248,12.86173579,-2.767399475,0.2697797543,12.86146204,-1.594643255,0.8870172501,8.78461647,2.505944412
73.78054542,nan,nan,nan,0.2717462431,12.89125425,-3.127765015,0.2720020719,12.89074384,-1.346625354,0.8922833204,8.653599739,2.521404395
73.86724066,nan,nan,nan,0.2762830078,12.949633,-2.231955106,0.2764467071,12.94930745,-1.468541182,0.8957567215,8.712749481,2.519353678
73.88781027,nan,nan,nan,0.2774308544,12.96335051,-2.086324107,0.2775012567,12.96320246,-1.681104869,0.8790192604,8.725621223,2.518722045
73.92894949,nan,nan,nan,0.2799972928,12.99027904,-1.357331998,0.2798358977,12.99056941,-1.736262711,0.8799341917,8.78831768,2.514220124
74.01122794,nan,nan,nan,0.2851301697,13.04413611,-1.236805972,0.2851016221,13.04418454,-1.270338526,0.8689765334,8.858206749,2.510577709
74.03046982,nan,nan,nan,0.2863305593,13.05673128,-1.307041011,0.2863330799,13.05672314,-1.301444312,0.8744122982,8.81363678,2.515988874
74.06895358,nan,nan,nan,0.2887313386,13.08192162,-1.762568193,0.2887959953,13.08180032,-1.556243708,0.8395433426,8.732578278,2.525188264
74.08434708,nan,nan,nan,0.2897033424,13.09197692,-3.254284866,0.2897811615,13.0918312,-1.880833433,0.8257992268,8.71276474,2.527588143
74.11513409,nan,nan,nan,0.2919419066,13.11156266,-2.591821175,0.2920863583,13.11131269,-1.609540053,0.8035348058,8.706600189,2.529166151
74.1767081,nan,nan,nan,0.2967715082,13.15013428,-1.841982721,0.2970717918,13.14962581,-1.227016953,0.8577418923,8.414895058,2.559415486
74.19435927,nan,nan,nan,0.2981748764,13.1611593,-2.06526596,0.2985009452,13.16060887,-1.24253109,0.8750771284,8.419341087,2.559814619
74.2296616,nan,nan,nan,0.3011383129,13.18294881,-2.572099052,0.301359252,13.182575,-1.448410537,0.8677974939,8.425858498,2.560357359
74.24378253,nan,nan,nan,0.3023812471,13.1915697,-2.728831985,0.3025025747,13.19136145,-1.696087553,0.8627558947,8.395699501,2.563483993
74.27202439,nan,nan,nan,0.3050385649,13.20853404,-1.905673194,0.3051083417,13.20841972,-1.64656853,0.8523934484,8.289714813,2.57365418
74.32850812,nan,nan,nan,0.3107344526,13.24186806,-1.487031021,0.3109629204,13.24149928,-1.184839864,0.8482476473,8.275990486,2.576564967
74.34380673,nan,nan,nan,0.3124575111,13.25061531,-1.303850343,0.3125486327,13.25045887,-1.19841677,0.8593589067,8.221305847,2.58182463
74.37440396,nan,nan,nan,0.3159036283,13.2681098,-1.18833315,0.3157200575,13.26837806,-1.394384002,0.8796508312,8.068948746,2.595669756
74.38664286,nan,nan,nan,0.3172820752,13.2751076,-1.198063768,0.3169886274,13.27554574,-1.6258294,0.887529254,8.03867054,2.598563991
74.41112064,nan,nan,nan,0.3200389689,13.28910319,-1.329334274,0.3198637092,13.28936989,-1.6414173,0.9023208618,8.016820908,2.601131378
74.46007621,nan,nan,nan,0.3259190501,13.3165423,-2.381401776,0.3264238072,13.31579299,-1.142714467,0.8843221664,7.910829544,2.610736145
74.47309613,nan,nan,nan,0.3276589191,13.32357559,-2.683104731,0.3281684905,13.32282032,-1.152143436,0.8850266337,7.870967388,2.614209327
74.49913597,nan,nan,nan,0.3314560116,13.33717936,-1.703399085,0.3316578572,13.33687497,-1.326259826,0.8915657997,7.835587025,2.617642135
74.50955191,nan,nan,nan,0.3329748486,13.34262087,-1.723066542,0.3330536038,13.34249683,-1.523927064,0.8928979635,7.818321228,2.619233503
74.53038378,nan,nan,nan,0.3360125226,13.35350388,-2.581302652,0.3361404806,13.3533181,-1.709737734,0.8888396621,7.745408058,2.625289038
74.57204753,nan,nan,nan,0.3429170469,13.37408861,-1.836335957,0.3434152236,13.37338601,-1.102531151,0.8781732321,7.580180168,2.638527803
74.58303698,nan,nan,nan,0.3448515127,13.37935886,-1.771489714,0.3453340472,13.37867922,-1.101180948,0.8782978654,7.516741753,2.643422684
74.60501587,nan,nan,nan,0.3487204445,13.38989936,-3.339594496,0.3491716943,13.38926565,-1.232678916,0.8899198174,7.446339607,2.649030139
74.64897364,nan,nan,nan,0.358172309,13.40863921,-1.045801801,0.3579139724,13.40898502,-1.238039428,0.8813086748,7.413144112,2.652097768
74.65847967,nan,nan,nan,0.3602184939,13.41268879,-1.039302084,0.3600902497,13.41286018,-1.122679928,0.8808184862,7.422085285,2.651599642
74.67749172,nan,nan,nan,0.3643108637,13.42078794,-1.139788078,0.3644428044,13.42061049,-1.050837955,0.8721010089,7.472090244,2.648222991
74.71551583,nan,nan,nan,0.3730240365,13.43628231,-2.312823957,0.3731479137,13.43611111,-1.686297137,0.8476347923,7.748416901,2.628147118
74.72387292,nan,nan,nan,0.375189087,13.43935544,-2.680422245,0.3752848805,13.43922568,-1.85125314,0.8394877315,7.744314671,2.628525721
74.74058711,nan,nan,nan,0.3799278803,13.44496984,-1.623067134,0.3803272678,13.44445105,-1.139597447,0.821424365,7.625647545,2.637538332
74.77401548,nan,nan,nan,0.3897090453,13.45580823,-2.378369447,0.3904120425,13.4549018,-1.048545682,0.8031266928,7.29371357,2.661763403
74.78137915,nan,nan,nan,0.3920541712,13.45795143,-2.507972184,0.3926335363,13.45720392,-1.134476343,0.8041658401,7.30410862,2.661108255
74.79610648,nan,nan,nan,0.3971064344,13.46177861,-1.68399745,0.3970765241,13.46180814,-1.754230739,0.7989699244,7.340991974,2.658615806
74.82556115,nan,nan,nan,0.4076196448,13.46891942,-3.738012324,0.4081325575,13.46827441,-1.212890257,0.7728112936,7.304496288,2.661288285
74.83207261,nan,nan,nan,0.4102604399,13.47010285,-1.908993918,0.4106400699,13.4696238,-1.238790274,0.7706063986,7.300930023,2.661568766
74.84509553,nan,nan,nan,0.4155524591,13.47245674,-1.880396654,0.4156550947,13.47232256,-1.589934828,0.7730585933,7.271606445,2.6636985
74.85030469,nan,nan,nan,0.4176692668,13.47339829,-2.430159824,0.4176611046,13.47340207,-2.502273131,0.7759683728,7.261186123,2.664459688
74.86072303,nan,nan,nan,0.4221952706,13.47492075,-2.852200485,0.4224401304,13.47461538,-1.516517754,0.7817361355,7.265677929,2.664207689
74.8815597,nan,nan,nan,0.4319670046,13.47708453,-2.427551089,0.432108199,13.47690635,-1.686076533,0.8086354136,7.284854889,2.663022528
74.88719524,nan,nan,nan,0.434934485,13.47727726,-1.64077988,0.4347383949,13.4775074,-3.202499254,0.8215119839,7.287838936,2.662872126
74.89846634,nan,nan,nan,0.4411145162,13.47736653,-1.202279231,0.4409337572,13.47757792,-1.375356551,0.8444321156,7.313932419,2.661140547
74.90297478,nan,nan,nan,0.4435865287,13.47740224,-1.166497027,0.4434119021,13.47760612,-1.316556281,0.8524180651,7.326410294,2.660293604
74.91199165,nan,nan,nan,0.4485305536,13.47747365,-1.224124789,0.4483681919,13.47766253,-1.38497126,0.8622037172,7.344431877,2.659047024
74.9300254,nan,nan,nan,0.4588285505,13.4771266,-2.17407652,0.4592065143,13.47667405,-1.297199826,0.8650487661,7.342376709,2.65912031
74.93490266,nan,nan,nan,0.4618941269,13.47669759,-2.394079011,0.4624783995,13.47600148,-1.145915391,0.8607957959,7.326510429,2.660185999
74.94465718,nan,nan,nan,0.4685316691,13.47524151,-1.553695749,0.4690221698,13.47465634,-1.072613277,0.8463087082,7.279966354,2.663309627
74.96416622,nan,nan,nan,0.4822936523,13.47175586,-2.35797896,0.4823876457,13.47164111,-1.81263015,0.8187521696,7.150576591,2.671957816
74.96851431,nan,nan,nan,0.4856322171,13.47066077,-2.324069028,0.4860531835,13.47016626,-1.276164553,0.8118055463,7.128556252,2.673387798
74.97721047,nan,nan,nan,0.4927335721,13.46797716,-1.634955155,0.4933842591,13.46721656,-1.011037886,0.801514864,7.097129822,2.675381265
74.99460281,nan,nan,nan,0.5080225252,13.461355,-1.310811984,0.5080464104,13.46131715,-1.282533537,0.7896848917,7.053108215,2.678056166
74.99850378,nan,nan,nan,0.512013678,13.45922319,-1.039777929,0.5113350176,13.45999396,-1.824906648,0.7892313004,7.043822289,2.678611698
75.00630571,nan,nan,nan,0.5199959838,13.45495957,-0.8436011144,0.5193878743,13.45565185,-1.125629125,0.7899762392,7.024022102,2.679796671
75.02190958,nan,nan,nan,0.5359605953,13.44643234,-0.9820507026,0.5361600515,13.44620177,-0.8965774891,0.7919094563,6.990644455,2.681690209
75.02541824,nan,nan,nan,0.5395503668,13.44451492,-1.177131039,0.5399314107,13.44407685,-0.9598439692,0.7940046787,6.985007286,2.681983702
75.03243555,nan,nan,nan,0.5471774455,13.44017036,-2.182855861,0.5474741291,13.43982699,-1.394436609,0.8008432388,6.9827528,2.681959116
75.04647017,nan,nan,nan,0.5651642074,13.42837971,-1.387929622,0.5660527777,13.42737647,-0.8516343064,0.8225319386,6.990730286,2.68103357
75.06228664,nan,nan,nan,0.588560266,13.41158968,-0.8344294723,0.5879974169,13.41220604,-1.074736496,0.8433228731,7.038122177,2.67726553
75.07698497,nan,nan,nan,0.6129157017,13.39306579,-0.6693139168,0.6124960022,13.39353206,-0.7764910704,0.8469464183,7.061825752,2.674954688
75.09068949,nan,nan,nan,0.636255174,13.37509529,-2.105291053,0.6372351842,13.37400614,-0.9304038088,0.8385588527,7.079441071,2.672938653
75.10347488,nan,nan,nan,0.6633055686,13.35249682,-1.343019441,0.664524299,13.35115891,-0.7425227434,0.8300372362,7.081949234,2.671881163
75.11541362,nan,nan,nan,0.6932275362,13.32629677,-0.655743751,0.6927629977,13.32679174,-0.7695285414,0.8291501999,7.083034515,2.670855592
75.12657136,nan,nan,nan,0.7233563853,13.29944743,-0.6427895459,0.7228763348,13.29997123,-0.7589290862,0.8314339519,7.104921341,2.668293897
75.13700784,nan,nan,nan,0.7548755778,13.27072517,-0.7378759178,0.7554057266,13.27014036,-0.6155978287,0.8290212154,7.082458496,2.668740848
75.1467775,nan,nan,nan,0.7908371658,13.23685848,-0.3837404752,0.7881710224,13.23972473,-0.9293147464,0.8285955191,7.027116299,2.671414297
75.15593006,nan,nan,nan,0.824527249,13.20513097,-0.7986047662,0.825970292,13.20358516,-0.4960600274,0.8309644461,6.962609291,2.674641212
75.164511,nan,nan,nan,0.8647377124,13.16616114,-0.4213392474,0.8614087801,13.16970271,-2.000526706,0.8305574059,6.912506104,2.676779705
75.17256196,nan,nan,nan,0.9058229544,13.12600652,-0.3641282382,0.905316554,13.126547,-0.4248324551,0.8315716982,6.885736465,2.677216266
75.18012115,nan,nan,nan,0.9457709416,13.08685072,-1.125558137,0.9468979514,13.08564811,-0.6972003567,0.8317232132,6.85992384,2.677503447
75.18722371,nan,nan,nan,0.9958597057,13.03675989,-0.2645466137,0.9942169152,13.03849338,-0.4428413899,0.8317219019,6.809169292,2.679446282
75.19390193,nan,nan,nan,1.042956026,12.98966162,-0.4485021231,1.043411448,12.98918133,-0.3904308949,0.8329870701,6.782390594,2.67963265
75.20018561,nan,nan,nan,1.095120555,12.93709432,-0.4131047098,1.093299674,12.93900138,-0.7386590165,0.8322583437,6.776037216,2.678302622
75.20610223,nan,nan,nan,1.152626238,12.87878099,-0.1905841099,1.151998266,12.87943811,-0.2408994192,0.8310149908,6.746098518,2.678538989
75.21167719,nan,nan,nan,1.206811168,12.82383506,-0.886596678,1.207307219,12.8233144,-0.7307051717,0.8314853907,6.715052605,2.678760566
75.21693398,nan,nan,nan,1.274222469,12.75498744,-0.1693105348,1.273471498,12.75576852,-0.2274904289,0.8326061964,6.679255486,2.679228909
75.22189439,nan,nan,nan,1.340497887,12.68723932,-0.1953335251,1.340161883,12.68758809,-0.2221220975,0.8320086002,6.646443367,2.679409322
75.22657863,nan,nan,nan,1.408455453,12.61768611,-0.5369578974,1.40813903,12.61801348,-0.5945570945,0.8300667405,6.619520664,2.67909494
75.23100548,nan,nan,nan,1.489574633,12.5344144,-0.03963294555,1.489344802,12.53465208,-0.05235858109,0.828559339,6.600376606,2.678135803
75.23519241,nan,nan,nan,1.56629759,12.45565558,-0.3435095127,1.566149658,12.45580842,-0.3601761471,0.8274128437,6.589679718,2.676475573
75.23915573,nan,nan,nan,1.655242841,12.36424134,-0.1089464635,1.655195461,12.3642911,-0.1120569665,0.8254625797,6.581876755,2.674524469
75.24291066,nan,nan,nan,1.749413489,12.26740276,0.01587876919,1.749879265,12.26692371,0.03808722698,0.8228399754,6.588326454,2.671444478
75.24647143,nan,nan,nan,1.838714969,12.17557129,-1.813677648,1.839667369,12.17459079,-1.013670804,0.8207051158,6.596981049,2.668109294
75.24985141,nan,nan,nan,1.954366883,12.05662036,0.09296798412,1.954668223,12.05631421,0.1052715731,0.8188283443,6.600557327,2.66509227
75.25306316,nan,nan,nan,2.064395874,11.94345268,-0.01759233253,2.066870003,11.94091525,0.09926726215,0.8167818785,6.598677158,2.662475181
75.25611851,nan,nan,nan,2.183096509,11.8214069,-0.1185251098,2.178825119,11.82578677,-0.6126787945,0.8140955567,6.608123779,2.659022768
75.25902869,nan,nan,nan,2.319038401,11.68169281,0.2067490743,2.320740509,11.67995696,0.2594915172,0.8129755855,6.623653412,2.655139608
75.26180433,nan,nan,nan,2.448696048,11.54843735,-0.2731663948,2.456095516,11.54086849,0.1611481894,0.8116402626,6.638641357,2.651464483
75.26445562,nan,nan,nan,2.605996368,11.38693861,0.2055255136,2.599016446,11.39407762,-0.1370009852,0.8093130589,6.654513359,2.648040167
75.26699233,nan,nan,nan,2.767282232,11.2213902,0.2507903297,2.772690623,11.21587779,0.3924818984,0.8069018126,6.672366619,2.644937819
75.2694239,nan,nan,nan,2.928872208,11.05557106,-0.395735853,2.939167385,11.04506293,0.2385898998,0.8049824238,6.692184448,2.642384317
75.27175958,nan,nan,nan,3.130604941,10.84882234,0.3900359804,3.121265021,10.85835624,0.08882883333,0.8022438288,6.711610794,2.640957214
75.27400846,nan,nan,nan,3.324840402,10.64975732,0.1909321099,3.337764771,10.63659845,0.5161344854,0.7990921736,6.731559753,2.641027073
75.27617958,nan,nan,nan,3.545513243,10.42379885,0.2832582266,3.546779094,10.42250789,0.3207707623,0.7959917188,6.750006199,2.643322262
75.27828204,nan,nan,nan,3.791526207,10.17206005,0.5063953016,3.781856102,10.18191796,0.2683170445,0.793004632,6.768271446,2.648479942
75.28032501,nan,nan,nan,4.030577653,9.927444792,-0.2871871826,4.056592226,9.900978411,0.6286612553,0.7898699641,6.785869598,2.657469058
75.28231764,nan,nan,nan,4.334549837,9.616789523,0.5712647859,4.324560698,9.626959322,0.3517900785,0.7867656946,6.803235054,2.671323955
75.28426873,nan,nan,nan,4.642219751,9.302397818,0.5543848811,4.637718487,9.306985362,0.4616601813,0.7843340039,6.821586132,2.691111259
75.2861855,nan,nan,nan,4.968863514,8.968719656,0.2212751881,4.990187055,8.94703342,0.703389161,0.7822597623,6.843156338,2.717950968
75.28807108,nan,nan,nan,5.363358262,8.566012311,0.7352616106,5.336918779,8.592940123,0.02028981618,0.7804404497,6.86530447,2.752957029
75.28991982,nan,nan,nan,5.750145496,8.171172936,0.4090351293,5.759090208,8.162047126,0.6154746388,0.7788558006,6.8852911,2.796513481
75.29171308,nan,nan,nan,6.188517136,7.723763142,0.5765798308,6.189260717,7.72303872,0.5917391272,0.7770346999,6.901114464,2.847867516
75.29342388,nan,nan,nan,6.641232202,7.261755261,0.6533431605,6.622140453,7.281236684,-0.1204798978,0.7753908038,6.911211967,2.905015533
75.29503295,nan,nan,nan,7.075675891,6.81835031,-0.5579901503,7.08888127,6.804803445,0.4698993552,0.7740297318,6.920320034,2.949669791
75.29653886,nan,nan,nan,7.539716753,6.344454379,0.372011328,7.525697494,6.358916217,-0.49440094,0.7729520798,6.928553581,2.954435353
75.29795323,nan,nan,nan,7.975552517,5.899362551,-0.2611807693,7.974888282,5.899897705,-0.3543941718,0.7719311118,6.937101364,2.960155114
75.29929312,nan,nan,nan,8.408260184,5.45687169,-0.7308358884,8.406246681,5.459033436,-0.7764933998,0.7709226608,6.946032047,2.966270584
75.30057685,nan,nan,nan,8.830398377,5.024973128,-1.37486446,8.824239365,5.031303135,0.01543311354,0.7700306177,6.954723358,2.972429991
75.3018228,nan,nan,nan,9.240429083,4.605239115,-0.4458181089,9.234742973,4.610704851,0.08328016101,0.769216001,6.961687088,2.978423404
75.30304968,nan,nan,nan,9.640817587,4.194469474,-0.3714420051,9.636596335,4.198772791,0.02126065347,0.7684729099,6.969165802,2.984181032
75.30427787,nan,nan,nan,10.02433018,3.799915709,0.1549455895,10.0240489,3.800364381,0.1702910201,0.7677728534,6.976840973,2.989662298
75.30452863,nan,nan,nan,10.10180705,3.720155533,0.1724303078,10.10315304,3.719023451,0.1186296252,0.7676368952,6.978444576,2.990737604
75.30503013,nan,nan,nan,10.2567608,3.560635181,0.1141620602,10.26029484,3.557383379,-0.07917389301,0.7673697472,6.981564999,2.992836828
75.30603315,nan,nan,nan,10.56042992,3.247692739,-0.3641810296,10.54652485,3.261507723,0.3593936408,0.7667983174,6.987279892,2.996815849
75.30628338,nan,nan,nan,10.63218529,3.173533908,-0.3546378921,10.61793412,3.187692039,0.3674612651,0.76665169,6.988632202,2.997761165
75.30678385,nan,nan,nan,10.77194777,3.028905084,-0.2590265752,10.76075266,3.04006067,0.3047575313,0.766371727,6.991240025,2.99959247
75.30778478,nan,nan,nan,11.03648661,2.754396016,-0.001353226305,11.03340954,2.757590435,0.1456301786,0.7657803893,6.996335983,3
75.30803361,nan,nan,nan,11.10224906,2.686155039,-0.1300512263,11.09288823,2.695552182,0.2867246668,0.7656229734,6.997670174,3
75.30853126,nan,nan,nan,11.2294897,2.553900289,-0.487815101,11.21184559,2.571475675,0.405214996,0.7652512789,7.000169754,3
75.30952656,nan,nan,nan,11.45919285,2.313859988,-0.1310261677,11.44976033,2.323322661,0.2798512235,0.7645435333,7.003665447,3
75.3097558,nan,nan,nan,11.509635,2.261009221,-0.1056317641,11.50455662,2.266168295,0.1500352913,0.7643882632,7.004600525,3
75.31021427,nan,nan,nan,11.61051931,2.155307687,-0.3206084335,11.60804995,2.157894611,-0.1046750862,0.7640715837,7.006585121,3
75.31113122,nan,nan,nan,11.78207376,1.973829495,0.2849282731,11.78205353,1.973983067,0.2872694288,0.7634700537,7.010397911,3
75.31214832,nan,nan,nan,11.96261491,1.782187216,0.3540891424,11.97506401,1.769982337,-0.0941420058,0.762834847,7.014468193,3
75.31311888,nan,nan,nan,12.13489328,1.599315778,-0.4758175522,12.11971121,1.614517443,0.3230952375,0.7625439167,7.018696785,3
75.31403442,nan,nan,nan,12.25165226,1.472200532,0.2829721889,12.24770546,1.476248009,0.3764444524,0.7623460293,7.022979259,3
75.31490882,nan,nan,nan,12.35962366,1.354310215,0.3423804337,12.3699467,1.344193439,0.01382787259,0.762158215,7.027130127,3
75.31575315,nan,nan,nan,12.46388393,1.240471958,0.03570250744,12.46159135,1.242887887,0.1311702834,0.7619848251,7.030896187,3
75.31657515,nan,nan,nan,12.54886972,1.1460506,-0.1759775564,12.53677779,1.158197808,0.3079080159,0.7618253231,7.034268379,3
75.31738049,nan,nan,nan,12.6156438,1.069921438,0.01922472788,12.61044021,1.07522439,0.2131683055,0.761954546,7.037503242,3
75.31817358,nan,nan,nan,12.68140167,0.9949508679,-0.3182134257,12.68298158,0.9935137253,-0.5049717539,0.7621859312,7.040662766,3
75.31895797,nan,nan,nan,12.73376704,0.9333991624,-0.3006504363,12.72702761,0.9402347469,0.09828118382,0.7624282837,7.043550491,3
75.31973665,nan,nan,nan,12.77822267,0.8797797198,-0.2140056381,12.76795748,0.8901225485,0.2432231397,0.7626794577,7.046257019,3
75.3205122,nan,nan,nan,12.82249914,0.8263763808,-1.229835416,12.80872238,0.8402123184,0.1990182337,0.7629517317,7.048875809,3
75.32128688,nan,nan,nan,12.8528028,0.7868830565,-0.3527148837,12.84944148,0.7903581694,-0.08623458622,0.7632356882,7.051380157,3
75.32206273,nan,nan,nan,12.88281578,0.7476647071,-0.4806663077,12.88171571,0.7488936947,-0.3386365624,0.7635451555,7.053484917,3
75.32284164,nan,nan,nan,12.90870511,0.7125141934,-0.699782458,12.90038436,0.7209318177,0.04778638825,0.7637876868,7.055470467,3
75.32362537,nan,nan,nan,12.92829546,0.6835755518,-0.4706093709,12.91916866,0.6927967244,0.1276218857,0.7640331388,7.058012009,3
75.32441561,nan,nan,nan,12.94804853,0.6543965461,-1.070368217,12.93810899,0.6644279414,0.07020828284,0.7643246651,7.060510159,3
75.325214,nan,nan,nan,12.96099028,0.6319047641,-0.6241541913,12.95724441,0.6357669424,-0.1853420104,0.7646195889,7.063120842,3
75.32602212,nan,nan,nan,12.97290148,0.6103224669,-0.7015347697,12.97300307,0.6103547299,-0.7092259427,0.764852047,7.06619072,3
75.32684157,nan,nan,nan,12.98282331,0.5905877929,-0.9915110173,12.97763156,0.5959003918,-0.1713361222,0.7650970221,7.069208145,3
75.32767394,nan,nan,nan,12.98870354,0.5747279694,-0.7099946032,12.98233303,0.5812181399,-0.04817947946,0.7653677464,7.072063446,3
75.32852085,nan,nan,nan,12.99468645,0.5585911651,-1.30631274,12.98711661,0.5662794727,-0.05578587024,0.7656570077,7.074745178,3
75.33283633,nan,nan,nan,12.99284382,0.5086618595,-1.323018303,12.98845897,0.5131943167,-0.2734971034,0.7672954202,7.069990158,3
75.33379543,nan,nan,nan,12.98804933,0.501958195,-1.149197401,12.98409071,0.5060636435,-0.2925053111,0.7676432133,7.063673973,3
75.33478826,nan,nan,nan,12.98218656,0.4959214929,-1.145029567,12.97956879,0.4986821478,-0.4382000806,0.7679970264,7.056838989,3
75.33581066,nan,nan,nan,12.97559075,0.4902680941,-1.626253741,12.97491223,0.491080862,-0.9782264851,0.7683753967,7.049482822,3
75.33686514,nan,nan,nan,12.96706464,0.4861746299,-1.198196487,12.96661736,0.4867655151,-0.9192154585,0.7687453032,7.041551113,3
75.33795443,nan,nan,nan,12.95825714,0.4819460637,-1.782902691,12.95636043,0.4840116825,-0.6336328931,0.7691474557,7.033212662,3
75.33908147,nan,nan,nan,12.94774925,0.4789882659,-1.382339713,12.94574799,0.4811624011,-0.5693368547,0.7695220709,7.025280476,3
75.3402495,nan,nan,nan,12.93652997,0.4762574076,-1.475051673,12.93474962,0.4782095017,-0.6242104843,0.7699168921,7.016263485,3
75.34146208,nan,nan,nan,12.92439408,0.4739254783,-1.767610292,12.92333183,0.4751439956,-0.8483007684,0.7703139782,7.007531166,3
75.34272312,nan,nan,nan,12.91098621,0.4723101384,-1.502376113,12.91138361,0.4720325365,-1.885485242,0.7707245946,6.998708725,3
75.34403703,nan,nan,nan,12.89701638,0.4706270962,-2.303144998,12.89661077,0.4711969664,-1.27704877,0.7711321115,6.987966537,3
75.34540868,nan,nan,nan,12.88154104,0.469809344,-1.672853703,12.8811886,0.4703246695,-1.156933676,0.771528244,6.97560215,3
75.3468436,nan,nan,nan,12.86532929,0.4689777263,-1.945238465,12.8650551,0.4694121392,-1.292007462,0.7719500065,6.962076187,3
75.34834803,nan,nan,nan,12.84797649,0.4684978582,-1.998144411,12.84814005,0.4684554034,-1.915575983,0.7724527121,6.947163105,3
75.34992909,nan,nan,nan,12.82947109,0.4682896743,-1.918383307,12.82949316,0.4684277419,-1.651462414,0.7729676366,6.931270123,3
75.35159496,nan,nan,nan,12.80990054,0.4681582902,-2.311018299,12.80972915,0.4685299304,-1.482131668,0.7734463811,6.912996769,3
75.3533551,nan,nan,nan,12.78890326,0.4684068061,-2.066257799,12.78884678,0.4686379013,-1.567677355,0.7739676833,6.890305042,3
75.35522066,nan,nan,nan,12.76664833,0.4686702072,-2.295024542,12.76671363,0.4687523392,-1.886437751,0.7745945454,6.86622715,3
75.35720463,nan,nan,nan,12.74281515,0.469206488,-2.206908028,12.7429396,0.4692431031,-1.806601569,0.775113821,6.844731331,3
75.35932242,nan,nan,nan,12.71733636,0.469837879,-2.230112999,12.71743637,0.469963481,-1.735150304,0.7755399942,6.825596809,3
75.36159249,nan,nan,nan,12.69000448,0.4706051584,-2.165247962,12.69009922,0.470735661,-1.729636091,0.7762389779,6.807443619,3
75.36403727,nan,nan,nan,12.66054406,0.47153992,-2.116895152,12.66065819,0.4715672682,-1.773155369,0.7773391008,6.778488159,3
75.36668431,nan,nan,nan,12.62865919,0.4725671995,-2.151206153,12.62883781,0.472589125,-1.671827159,0.7789196968,6.748051167,3
75.36956794,nan,nan,nan,12.59401181,0.4737902418,-1.984715983,12.59422845,0.4738215397,-1.556955644,0.7797751427,6.719831467,3
75.37273172,nan,nan,nan,12.5559985,0.4751321003,-2.118323414,12.55625686,0.4751736811,-1.546473927,0.7802802324,6.693200111,3
75.37623188,nan,nan,nan,12.51416134,0.4766737126,-1.872879268,12.51424806,0.4766695847,-1.692265668,0.7793195844,6.66721487,3
75.38014267,nan,nan,nan,12.46746346,0.4784086867,-1.929176088,12.46772842,0.4784124491,-1.481206607,0.7784628272,6.64700079,3
75.38456476,nan,nan,nan,12.41494094,0.4803953808,-1.782634633,12.41526147,0.4804061803,-1.373389692,0.774884522,6.635511398,3
75.38963878,nan,nan,nan,12.35490871,0.4826957117,-1.715420978,12.35505937,0.4826938452,-1.502427495,0.7712591887,6.605307579,3
75.39556882,nan,nan,nan,12.28508663,0.4853998436,-1.694410675,12.28535718,0.4854008271,-1.374364532,0.7670116425,6.569219589,3
75.40266486,nan,nan,nan,12.20221827,0.4886674356,-1.459662594,12.20255676,0.4886709403,-1.204548273,0.7613334656,6.533142567,3
75.41142589,nan,nan,nan,12.10039297,0.4927208226,-1.541408031,12.10032819,0.4927083471,-1.630956383,0.7557125092,6.485009193,3
75.42272179,nan,nan,nan,11.97104915,0.4980231373,-1.107944787,11.97131152,0.4980234861,-1.000429973,0.7542467117,6.421614647,3
75.43832621,nan,nan,nan,11.79400021,0.5054138644,-1.044350138,11.79335216,0.505376455,-1.452372912,0.7577400208,6.403727531,3
75.44443079,nan,nan,nan,11.72657056,0.5083793934,-0.7207853042,11.72561066,0.5083295953,-0.9656159235,0.7597193718,6.405775547,3
75.45663995,nan,nan,nan,11.59171125,0.5143104513,-0.5378982342,11.59137101,0.5142866007,-0.5843792344,0.7578402758,6.421288013,3
75.46152361,nan,nan,nan,11.53776752,0.5166828744,-0.5350773132,11.53767516,0.5166694029,-0.5472252315,0.7568807602,6.423064232,3
75.47129093,nan,nan,nan,11.42988007,0.5214277207,-0.6395360468,11.43028344,0.5214350072,-0.5773673129,0.7569232583,6.421754837,3
75.47519786,nan,nan,nan,11.38672509,0.5233256592,-0.746137077,11.38732676,0.5233412489,-0.6339978429,0.7574731708,6.416669846,3
75.48301172,nan,nan,nan,11.30041513,0.5271215363,-1.441048257,11.30141338,0.5271537324,-0.9044862919,0.7593518496,6.408103943,3
75.49863943,nan,nan,nan,11.13293412,0.5349344897,-1.450503538,11.13438839,0.5349901205,-0.7794856865,0.7609692216,6.352447987,3
75.50381477,nan,nan,nan,11.07826502,0.5375573436,-1.241938256,11.07991007,0.5376219879,-0.6863638081,0.7616863251,6.35063982,3
75.51416545,nan,nan,nan,10.96892681,0.5428030515,-1.559918289,10.97095341,0.5428857227,-0.6727547904,0.7594554424,6.352065086,3
75.51830572,nan,nan,nan,10.92574301,0.5449274444,-1.415352977,10.92737075,0.5449912166,-0.7269629917,0.7557242513,6.368314743,3
75.52658627,nan,nan,nan,10.84092061,0.549249387,-0.8072483126,10.84020542,0.5492022045,-1.046845773,0.7476080656,6.409553528,3
75.54314735,nan,nan,nan,10.6712758,0.5578932721,-0.6858760607,10.67151578,0.5578963106,-0.6409164626,0.7351875901,6.51559639,3
75.54825652,nan,nan,nan,10.61893964,0.5605599482,-0.7669432625,10.62005321,0.560606408,-0.559107145,0.7315866947,6.550248623,3
75.55847485,nan,nan,nan,10.51426731,0.5658933004,-1.555121771,10.51712807,0.5660266029,-0.5225772447,0.7257218361,6.55230999,3
75.56256219,nan,nan,nan,10.47317406,0.5680652423,-1.765286886,10.47595802,0.5681946808,-0.5478414788,0.7211453915,6.525444031,3
75.57073685,nan,nan,nan,10.39159499,0.5724394256,-2.088012169,10.39361791,0.5725308367,-0.6925194637,0.7107986212,6.451612949,3
75.58708619,nan,nan,nan,10.23091029,0.581317061,-1.327146928,10.23183217,0.5813564013,-0.8624360085,0.695366621,6.321539879,3
75.59228516,nan,nan,nan,10.17981371,0.584140085,-2.074700367,10.18188233,0.5842421202,-0.6740114881,0.6970938444,6.288689613,3
75.6026831,nan,nan,nan,10.08069135,0.5899549611,-0.7938573897,10.08198264,0.590013558,-0.5391321736,0.7030234337,6.237344742,3
75.60684227,nan,nan,nan,10.04106724,0.5922822766,-0.7046734501,10.04202276,0.5923221331,-0.5336654758,0.7046794891,6.213571548,3
75.61516062,nan,nan,nan,9.961819007,0.5969369075,-0.6493774092,9.962103012,0.5969392834,-0.5974261648,0.702647388,6.165205002,3
75.63179733,nan,nan,nan,9.803322544,0.6062461695,-1.052871966,9.80296641,0.6062147186,-1.283020041,0.6882736087,6.100035667,3
75.63701721,nan,nan,nan,9.753753323,0.609176288,-2.02306726,9.75517124,0.6092499016,-0.8096352213,0.6826634407,6.084671974,3
75.64745699,nan,nan,nan,9.656857341,0.6151663043,-2.153805237,9.659580898,0.6153202675,-0.5384502585,0.6703047156,6.062259674,3
75.6516329,nan,nan,nan,9.618689981,0.6175982988,-1.400143387,9.621344762,0.6177484139,-0.5000118008,0.666536808,6.050699234,3
75.65998471,nan,nan,nan,9.542391929,0.6224645206,-1.203948483,9.544872489,0.6226047066,-0.4909607101,0.6595577598,6.041081905,3
75.67668835,nan,nan,nan,9.391689332,0.6323184667,-0.9214095983,9.391927943,0.6323172922,-0.8380271196,0.6496937275,6.103733063,3
75.68195039,nan,nan,nan,9.345111769,0.6354802753,-0.7400042565,9.343746767,0.635376988,-1.449113121,0.6489460468,6.141834259,3
75.69247447,nan,nan,nan,9.251956641,0.6418038926,-0.6331865944,9.251698162,0.6417762743,-0.6890098308,0.6465288401,6.184639931,3
75.69668411,nan,nan,nan,9.21469459,0.6443333395,-0.6473895787,9.215018409,0.6443450525,-0.5843924085,0.6445468664,6.196689606,3
75.70510338,nan,nan,nan,9.140170488,0.6493922332,-0.7906285733,9.141658904,0.6494826088,-0.4879853887,0.6387421489,6.229861259,3
75.72194191,nan,nan,nan,8.992751837,0.6596202959,-1.69161505,8.994939895,0.6597577216,-0.5782330009,0.6484646797,6.21068573,3
75.72723515,nan,nan,nan,8.947241518,0.6628921908,-1.825142959,8.948818451,0.6629877259,-0.7178449803,0.6506590843,6.197010994,3
75.73782161,nan,nan,nan,8.857433167,0.6695224759,-1.185531016,8.857403844,0.6695075962,-1.208668967,0.6577922106,6.175689697,3
75.74205619,nan,nan,nan,8.821509827,0.67217459,-1.241346578,8.822317193,0.6722224491,-0.8266866129,0.6610643268,6.161641121,3
75.75052536,nan,nan,nan,8.749990277,0.6775034649,-1.516206519,8.752143891,0.6776521548,-0.5572862927,0.6673976183,6.134727478,3
75.7674637,nan,nan,nan,8.610814009,0.6884522503,-0.6377805717,8.611797287,0.6885115663,-0.4626015659,0.6742507219,6.111391544,3
75.77278909,nan,nan,nan,8.567057233,0.6918945293,-0.6179513233,8.567672561,0.6919257463,-0.5045537781,0.6731756926,6.121562958,3
75.78343985,nan,nan,nan,8.479543682,0.6987790873,-0.7297591073,8.479423107,0.6987541063,-0.7646594138,0.6686493754,6.128867149,3
75.78770016,nan,nan,nan,8.444538262,0.7015329105,-0.8676580939,8.444123326,0.7014854503,-1.064291994,0.6666843295,6.123473167,3
75.79622078,nan,nan,nan,8.374931445,0.7070737709,-1.487066308,8.375821617,0.7071337877,-0.8566797826,0.666323483,6.116645813,3
75.81326201,nan,nan,nan,8.241503527,0.7186311265,-0.4822173616,8.241658689,0.718627636,-0.4581931187,0.6677046418,6.078812122,3
75.81861814,nan,nan,nan,8.199566519,0.7222636565,-0.4306401098,8.199490663,0.7222402054,-0.4418493957,0.6659733057,6.077388287,3
75.82933042,nan,nan,nan,8.115692501,0.7295287166,-0.4221728183,8.115154611,0.7294653442,-0.5064238712,0.6635053158,6.033420563,3
75.83361533,nan,nan,nan,8.082142895,0.7324347406,-0.4527525868,8.081420191,0.7323553998,-0.5806491686,0.661780417,6.007965088,3
75.84218515,nan,nan,nan,8.015043681,0.7382467887,-0.5997574011,8.01395135,0.7381355108,-0.9416729994,0.6598137617,6.003416061,3
75.85932479,nan,nan,nan,7.883115214,0.7500799299,-0.8691055051,7.884137735,0.7501604689,-0.5762870316,0.6661549807,5.981707573,3
75.86471223,nan,nan,nan,7.843149565,0.7539378092,-0.626750019,7.843857228,0.7539876967,-0.4859436091,0.6677591801,5.973750114,3
75.87548711,nan,nan,nan,7.763218266,0.7616535678,-0.4391368887,7.763296213,0.7616421525,-0.4275123676,0.6663879156,5.997772694,3
75.87979706,nan,nan,nan,7.731245746,0.7647398712,-0.4126005765,7.731071807,0.7647039347,-0.4390300408,0.6664065719,6.023091793,3
75.88841697,nan,nan,nan,7.667300707,0.7709124781,-0.4160565058,7.666622995,0.7708274993,-0.5307592637,0.6648026109,6.092646122,3
75.90565678,nan,nan,nan,7.539410629,0.7832576918,-0.7488621413,7.538627171,0.7831668268,-1.132244867,0.6499463916,6.247116089,3
75.9110769,nan,nan,nan,7.499202582,0.7871389697,-1.237998201,7.500157572,0.787227389,-0.7312219091,0.6421300769,6.287133694,3
75.92191713,nan,nan,nan,7.422242327,0.7952623475,-0.6923374323,7.423218374,0.7953485133,-0.4748345613,0.6281408072,6.311071873,3
75.92625323,nan,nan,nan,7.391771821,0.798544441,-0.5596394974,7.392442695,0.798596963,-0.4357152042,0.624555409,6.280256748,3
75.93492542,nan,nan,nan,7.330830808,0.8051086279,-0.4284929231,7.330891337,0.8050938625,-0.4192622032,0.6208940744,6.210184097,3
75.95226979,nan,nan,nan,7.208948782,0.8182370017,-0.4297838096,7.207788621,0.8180876613,-0.6788548538,0.6290243268,6.08165741,3
75.95772504,nan,nan,nan,7.170613791,0.8223662086,-0.4996740224,7.169069692,0.822174541,-1.002057864,0.6326695681,6.049825668,3
75.96863553,nan,nan,nan,7.093943808,0.8306246223,-0.9012868985,7.094342635,0.8306621456,-0.739959374,0.6433055401,5.997903824,3
75.97299973,nan,nan,nan,7.063275815,0.8339279878,-1.72621687,7.064945239,0.8341143144,-0.5908742356,0.6475138068,6.002542496,3
75.98172812,nan,nan,nan,7.005011012,0.8408999407,-0.7126366093,7.006150449,0.8410186521,-0.4469107732,0.6535561085,6.026390076,3
75.99918491,nan,nan,nan,6.888825804,0.854884802,-0.3962870892,6.888560867,0.8548273274,-0.4408775776,0.6589478254,6.108928204,3
76.00467874,nan,nan,nan,6.852261123,0.8592859818,-0.3840100733,6.851554216,0.8591730597,-0.5105642739,0.6570908427,6.14393425,3
76.0156664,nan,nan,nan,6.779131761,0.8680883415,-0.4472037711,6.777540912,0.8678645243,-0.9201776069,0.6563305259,6.200782299,3
76.02006146,nan,nan,nan,6.749880016,0.8716092854,-0.5158690743,6.747971539,0.8713458463,-1.701283811,0.656765759,6.220002651,3
76.02885159,nan,nan,nan,6.691376526,0.8786511731,-0.8282329922,6.691780806,0.8786968806,-0.6791971841,0.6588343382,6.237789154,3
76.04643185,nan,nan,nan,6.578501784,0.893297566,-0.588070656,6.579399339,0.8933989493,-0.4028765493,0.6564404964,6.102817535,3
76.05196872,nan,nan,nan,6.543596706,0.8979981786,-0.47219723,6.544005033,0.8980293346,-0.3983452194,0.655015707,6.067639351,3
76.06304245,nan,nan,nan,6.47378655,0.9073994036,-0.3792988544,6.473216423,0.9072901054,-0.4841429184,0.6525924802,6.000482559,3
76.08518991,nan,nan,nan,6.334166239,0.9262018538,-0.5833395248,6.333442308,0.9260834166,-0.8379035731,0.6351460814,6.003934383,3
76.09061545,nan,nan,nan,6.299962968,0.9308079551,-0.8051482648,6.300524041,0.9308866378,-0.6080915281,0.6324743629,6.019665241,3
76.10146653,nan,nan,nan,6.233117617,0.9402649296,-0.9153240414,6.234687505,0.9404930801,-0.4247825321,0.6390030384,6.026034355,3
76.12316869,nan,nan,nan,6.103503438,0.9598180173,-0.3794705999,6.103014434,0.9597059647,-0.4744737638,0.6482653022,5.935572624,3
76.12865999,nan,nan,nan,6.070707142,0.9647655382,-0.3668077211,6.069697175,0.964567404,-0.5845521777,0.6540267467,5.924831867,3
76.1396426,nan,nan,nan,6.005114549,0.97466058,-0.4237629455,6.003062659,0.9742902826,-1.520357742,0.6621152163,5.930116653,3
76.1616078,nan,nan,nan,5.874509316,0.9945560691,-1.265891972,5.876375869,0.9948776896,-0.4241404388,0.6779159307,5.971761227,3
76.16714837,nan,nan,nan,5.843148778,0.9998623986,-0.7434157986,5.844458239,1.000077343,-0.3897266392,0.6813328266,5.988752365,3
76.1782295,nan,nan,nan,5.780427701,1.010475058,-0.4453960927,5.78062298,1.010476649,-0.4068213075,0.6866213083,5.991837978,3
76.20039176,nan,nan,nan,5.654985548,1.031700376,-0.3884586294,5.652952463,1.031275261,-1.37694464,0.6706473231,5.989981651,3
76.20598791,nan,nan,nan,5.623310393,1.03705994,-0.4491930208,5.622050186,1.036795369,-0.8977394384,0.664290905,5.971478939,3
76.21718021,nan,nan,nan,5.559960083,1.047779068,-0.777372653,5.560794122,1.047945767,-0.4949454537,0.6707593799,5.925710678,3
76.23956481,nan,nan,nan,5.437909579,1.070204638,-0.4827248402,5.438281996,1.070246563,-0.4004583258,0.6832851171,5.795075893,3
76.24522104,nan,nan,nan,5.407551612,1.075973601,-0.4034114028,5.407325166,1.075881613,-0.455301507,0.6852115989,5.757865429,3
76.25653349,nan,nan,nan,5.346835678,1.087511527,-0.3488542103,5.345411508,1.087151712,-0.7611069162,0.6913099289,5.696667194,3
76.2791584,nan,nan,nan,5.225403811,1.110587379,-0.638655721,5.225873675,1.110697093,-0.4919637756,0.7121834159,5.582370758,3
76.28488018,nan,nan,nan,5.194693998,1.116423203,-0.980590185,5.196094678,1.116757537,-0.4182536193,0.721332252,5.550325394,3
76.29632374,nan,nan,nan,5.135376292,1.128620937,-0.7237033392,5.136536682,1.128878427,-0.3763909797,0.7376714349,5.493346691,3
76.31921086,nan,nan,nan,5.018805173,1.153533074,-0.3421379233,5.017420691,1.153120205,-0.7765090497,0.7656961083,5.384941578,3
76.3250045,nan,nan,nan,4.989296428,1.159839318,-0.3425898536,4.987267738,1.159256754,-1.488904074,0.7700861692,5.367645741,3
76.33659176,nan,nan,nan,4.930278937,1.172451806,-0.4327787225,4.929708676,1.172286771,-0.6041910268,0.7752470374,5.368181229,3
76.3597663,nan,nan,nan,4.813537107,1.198062407,-0.8753810442,4.814873928,1.19842489,-0.3757688552,0.7610657811,5.451060772,3
76.36563908,nan,nan,nan,4.785121348,1.20490097,-0.5929555593,4.785773012,1.205048698,-0.4037253415,0.7519345284,5.479377747,3
76.37738466,nan,nan,nan,4.728289831,1.218578095,-0.3789459417,4.72757118,1.218296312,-0.5930332047,0.7336279154,5.53783226,3
76.40087581,nan,nan,nan,4.614626796,1.245932346,-0.3892935076,4.614029864,1.245727422,-0.5665518414,0.7248991132,5.684854507,3
76.40683628,nan,nan,nan,4.585786823,1.252873,-0.4780903972,4.585864766,1.252898139,-0.4553728975,0.7247607112,5.718148232,3
76.4187572,nan,nan,nan,4.528106877,1.266754309,-1.042197741,4.529534569,1.267239573,-0.373016471,0.719602108,5.763485432,3
76.44259905,nan,nan,nan,4.417618979,1.296269969,-0.3924647422,4.416874176,1.295922442,-0.6576913249,0.7069038153,5.689442158,3
76.44865721,nan,nan,nan,4.389733004,1.303837757,-0.3387271301,4.388247409,1.303210698,-1.035876898,0.7044981718,5.636056423,3
76.46077354,nan,nan,nan,4.333961053,1.318973333,-0.3219064735,4.332909079,1.318537814,-0.669747749,0.7077582479,5.53513813,3
76.48500619,nan,nan,nan,4.222417152,1.349244485,-0.8296112517,4.223500808,1.349689152,-0.3712306454,0.7228685021,5.433897495,3
76.49117399,nan,nan,nan,4.194186632,1.357019808,-1.57867415,4.195653736,1.357617927,-0.3938134007,0.7313125134,5.4453969,3
76.50350959,nan,nan,nan,4.140069012,1.373603347,-0.5191410097,4.139959592,1.373475476,-0.5747228707,0.7502630949,5.483091354,3
76.5281808,nan,nan,nan,4.031833773,1.406770427,-0.3012638871,4.031038126,1.406362846,-0.5557904688,0.7496376038,5.48958683,3
76.53447265,nan,nan,nan,4.004230749,1.415228964,-0.3263848418,4.003831922,1.415021789,-0.4443521557,0.7454624176,5.481066704,3
76.54705634,nan,nan,nan,3.949024699,1.432146037,-0.4990837155,3.949419512,1.432339675,-0.3683017244,0.737657249,5.439047813,3
76.57222374,nan,nan,nan,3.840926772,1.467252408,-0.5413360754,3.840594693,1.466975448,-0.7502226468,0.7216898799,5.393187523,3
76.57865734,nan,nan,nan,3.813961914,1.476594209,-0.4019960509,3.812775567,1.475829466,-1.508286376,0.7231630087,5.362118721,3
76.59152453,nan,nan,nan,3.760032197,1.495277812,-0.2869902422,3.759257586,1.494775209,-0.5668349705,0.7202153206,5.349080563,3
76.61725892,nan,nan,nan,3.652172764,1.532645017,-0.4522237746,3.652389788,1.532764861,-0.3758863302,0.6920781136,5.246866226,3
76.62385646,nan,nan,nan,3.624520771,1.542224872,-0.6551440814,3.624992021,1.542504293,-0.4290170691,0.6848518252,5.221222401,3
76.63705154,nan,nan,nan,3.570093838,1.561999046,-0.8444761967,3.570196486,1.561983156,-0.7814703871,0.6864022017,5.189936638,3
76.66344171,nan,nan,nan,3.46410656,1.603555732,-0.2586457818,3.463657113,1.603161097,-0.4212549484,0.6930241585,5.203365803,3
76.67023177,nan,nan,nan,3.436836547,1.614248066,-0.2472870332,3.436490712,1.613934711,-0.3659577349,0.700524807,5.21780777,3
76.6838119,nan,nan,nan,3.382296522,1.635632734,-0.319446763,3.382157912,1.635481939,-0.3771822216,0.7311640978,5.238886833,3
76.71097214,nan,nan,nan,3.274039331,1.679155303,-0.7909690177,3.273903788,1.678955332,-1.0376174,0.7795441747,5.287855148,3
76.71799275,nan,nan,nan,3.246921888,1.691197909,-0.4745725704,3.246745515,1.690951689,-0.6124940653,0.7917989492,5.310164452,3
76.73203397,nan,nan,nan,3.192687001,1.715283121,-0.2491456181,3.192428969,1.714944403,-0.3649737915,0.8058440685,5.348423004,3
76.76011641,nan,nan,nan,3.084217228,1.763453545,-0.2853255245,3.083795877,1.762929832,-0.5201310814,0.7972871065,5.381932259,3
76.76742042,nan,nan,nan,3.056005116,1.775982284,-0.4076623336,3.055541287,1.775410454,-0.8168390127,0.7927432656,5.396605492,3
76.78202845,nan,nan,nan,2.99962241,1.801086736,-1.963406469,3.000081085,1.801612832,-0.622176857,0.7912425995,5.400939941,3
76.81124451,nan,nan,nan,2.889711955,1.854632608,-0.9367646912,2.890388615,1.855470457,-0.3113819255,0.7877877355,5.362409592,3
76.81890992,nan,nan,nan,2.861027479,1.868884819,-0.9901147366,2.861608645,1.869601061,-0.3720686191,0.7857432961,5.354475975,3
76.83424073,nan,nan,nan,2.804031461,1.897963855,-0.8242772534,2.804048703,1.897862269,-0.8972225594,0.7836762667,5.380988121,3
76.86490236,nan,nan,nan,2.691407561,1.958229948,-0.3141434554,2.691489931,1.958313927,-0.2774686341,0.7845875025,5.455420494,3
76.87305445,nan,nan,nan,2.661463922,1.974253066,-0.3768163161,2.661668609,1.974547475,-0.2560918289,0.7923158407,5.445283413,3
76.88935864,nan,nan,nan,2.601576643,2.006299303,-1.095855117,2.602025965,2.00701457,-0.3931168217,0.8037618399,5.485182285,3
76.89588031,nan,nan,nan,2.57783246,2.019493654,-1.520449458,2.578168907,2.020001408,-0.5760049184,0.808334589,5.513015747,3
76.90892366,nan,nan,nan,2.530614602,2.046364839,-1.889351583,2.530798825,2.046652665,-0.8447314955,0.8187478781,5.581146717,3
76.93501037,nan,nan,nan,2.436975774,2.101744737,-0.8413763298,2.437499646,2.102793228,-0.2043026968,0.8298105001,5.585962296,3
76.94508319,nan,nan,nan,2.400828922,2.123148588,-1.908446183,2.401474166,2.124470704,-0.2097008366,0.8196952343,5.56827879,3
76.96522883,nan,nan,nan,2.329676167,2.168591496,-0.2283224906,2.329423206,2.167825656,-0.6044405783,0.799967587,5.576378345,3
76.97328709,nan,nan,nan,2.301221531,2.186783594,-0.148976925,2.300667852,2.185322216,-1.355589314,0.7960111499,5.580008507,3
76.9894036,nan,nan,nan,2.24431226,2.22316779,-0.142315022,2.24418805,2.222765817,-0.2720109788,0.7966324687,5.544998646,3
77.02163663,nan,nan,nan,2.130724746,2.296510546,-1.354488134,2.131228447,2.297653019,-0.2317117867,0.8120494485,5.470337868,3
77.03411831,nan,nan,nan,2.087227609,2.326123597,-1.520273121,2.08748681,2.326651782,-0.5503903541,0.8246647716,5.50373888,3
77.05908166,nan,nan,nan,2.000908204,2.387014723,-0.639635196,2.001232476,2.387620111,-0.2866894824,0.8507809043,5.493653297,3
77.069067,nan,nan,nan,1.966417821,2.411463395,-0.8051373806,1.966964394,2.412572264,-0.1744872272,0.8604272008,5.506438255,3
77.08903769,nan,nan,nan,1.898177298,2.461903268,-0.4048069494,1.898428228,2.462476569,-0.1889684087,0.8815482259,5.539666176,3
77.09702596,nan,nan,nan,1.871129793,2.48259747,-0.2211014983,1.871013762,2.482438291,-0.2820055581,0.8853520155,5.569973469,3
77.11300251,nan,nan,nan,1.817034781,2.523985872,-0.0902828496,1.81618483,2.522361735,-1.049717074,0.8917684555,5.625254154,3
77.1449556,nan,nan,nan,1.708844759,2.606762677,-0.3176091079,1.70927526,2.60708775,-0.1685079222,0.8930527568,5.684588432,3
77.15494274,nan,nan,nan,1.675029288,2.632635088,-0.7248063862,1.675933242,2.633699422,-0.1438660659,0.8941310644,5.666403294,3
77.17491703,nan,nan,nan,1.608485156,2.686009187,-1.056441618,1.609249205,2.686922765,-0.275560414,0.887922585,5.630677223,3
77.18290674,nan,nan,nan,1.582024486,2.707594166,-1.252266534,1.58257559,2.708212103,-0.442921986,0.8835315704,5.620111465,3
77.19888616,nan,nan,nan,1.52989057,2.751419882,-0.6857841906,1.529778887,2.751241495,-0.8497952311,0.8777220249,5.60568428,3
77.23084501,nan,nan,nan,1.426462936,2.839771019,-0.6008261451,1.42778045,2.840243496,-0.1298215063,0.8727352619,5.588944435,2.994484976
77.24123344,nan,nan,nan,1.392843117,2.868490125,-1.075931444,1.394625201,2.869174169,-0.1254155355,0.8713819981,5.579662323,2.98326217
77.2620103,nan,nan,nan,1.327076217,2.926618009,-1.326575359,1.328314703,2.927035517,-0.3077260262,0.8574792743,5.5540905,2.959851292
77.27032105,nan,nan,nan,1.301157717,2.949964046,-1.188005545,1.301790503,2.950180055,-0.5402456952,0.8518644571,5.529905796,2.94812654
77.28694253,nan,nan,nan,1.25033447,2.996793754,-0.5996044854,1.250611417,2.99665538,-0.4605574379,0.8436895013,5.48656702,2.925057876
77.32018551,nan,nan,nan,1.149439367,3.090420133,-1.285987815,1.152307321,3.090009952,-0.004941285412,0.8347539902,5.39703083,2.876804651
77.3307648,nan,nan,nan,1.118151337,3.120178988,-2.014734829,1.121022907,3.119719223,-0.02688559622,0.837168932,5.397476673,2.866375008
77.35192336,nan,nan,nan,1.057670086,3.17925868,-0.6845378659,1.05845408,3.179137765,-0.3417100466,0.8417471647,5.432362556,2.852233243
77.36038679,nan,nan,nan,1.033477585,3.202890557,-0.8901192152,1.03342655,3.202905182,-0.9499142103,0.8468919992,5.434094429,2.844328381
77.37731365,nan,nan,nan,0.9875411461,3.249256293,-0.3038215001,0.9884380299,3.24886258,-0.09795565271,0.8689211011,5.422732353,2.82565839
77.41116736,nan,nan,nan,0.8986866726,3.340880758,-0.01795470849,0.8998082297,3.340357923,0.1237229522,0.9215819836,5.458961487,2.801544611
77.42047932,nan,nan,nan,0.8742459331,3.366083424,-0.1088026164,0.8754292899,3.365525072,0.06701503731,0.9260263443,5.483573914,2.798345996
77.43910325,nan,nan,nan,0.8253663976,3.416487817,-2.147328681,0.8266714103,3.415859372,-0.3660524729,0.9311267734,5.550918579,2.796101863
77.44655282,nan,nan,nan,0.8075298498,3.43581926,-1.010724904,0.8074077642,3.435865559,-1.219506763,0.9295660257,5.574148178,2.794572638
77.46145197,nan,nan,nan,0.7719899012,3.474405773,-1.446559679,0.7748771388,3.472684811,0.001235858173,0.9299315214,5.614302158,2.790546015
77.49125026,nan,nan,nan,0.7058457601,3.5487476,-0.4487585208,0.7098158882,3.546323317,0.2216855363,0.9183951616,5.635025501,2.771224094
77.49897337,nan,nan,nan,0.6887025447,3.568015489,-0.7548572378,0.6929533359,3.565408919,0.1966829593,0.9160971045,5.643663883,2.767099604
77.51441958,nan,nan,nan,0.6582577423,3.60408771,-0.1196493129,0.6592282314,3.603580123,0.02598722793,0.9027765393,5.662522316,2.759222424
77.54531202,nan,nan,nan,0.6009431125,3.673939593,0.2392222329,0.5977740518,3.676036112,-0.1537797833,0.9042378664,5.698897362,2.744982029
77.55224527,nan,nan,nan,0.5880798855,3.689616579,0.2320522978,0.5856004459,3.691248377,-0.04435755509,0.9059080482,5.704449654,2.741494542
77.56611176,nan,nan,nan,0.5623534315,3.720970551,0.1413173813,0.5612532343,3.721672908,0.01467023528,0.9017870426,5.724395275,2.736349147
77.59384475,nan,nan,nan,0.512018392,3.782905021,-1.144112243,0.5125588109,3.782521969,-0.6076582909,0.9056999683,5.678014755,2.708824049
77.62462803,nan,nan,nan,0.4663928144,3.844490726,-0.4861170105,0.4684557208,3.842969911,-0.003121589257,0.8679832816,5.690300465,2.691074857
77.65410904,nan,nan,nan,0.4266773287,3.90056706,-0.4782754684,0.4277101285,3.899796794,-0.1787419413,0.8396202326,5.632309437,2.659041292
77.68210776,nan,nan,nan,0.3941808049,3.949891705,-0.1441610245,0.3941631183,3.949890947,-0.1462427997,0.8285392523,5.614131451,2.638363958
77.7089851,nan,nan,nan,0.3659089501,3.995039732,-0.04342675063,0.3670423221,3.994153914,0.10195664,0.8222376108,5.60559845,2.621528982
77.73503465,nan,nan,nan,0.3385078271,4.038797266,-0.8498898638,0.3407568067,4.037053645,-0.0728099735,0.8361799717,5.594678402,2.606679072
77.76047049,nan,nan,nan,0.3182156498,4.076514378,-0.226539549,0.3173805624,4.077155577,-0.4743422727,0.8492207527,5.571606159,2.589697801
77.78545614,nan,nan,nan,0.299102025,4.112928863,-0.2520196951,0.3009897339,4.111419264,0.05958667912,0.8653241396,5.54118681,2.571910805
77.81012244,nan,nan,nan,0.2808634534,4.148378624,-1.080858612,0.2848084122,4.145244995,0.1129798516,0.8899759054,5.549379826,2.566001368
77.83457785,nan,nan,nan,0.2673005239,4.179947656,-0.3663315495,0.2687654307,4.178781536,-0.05654947372,0.894203186,5.461940289,2.532932092
77.8589151,nan,nan,nan,0.2538031286,4.211364151,-0.5740750425,0.253054706,4.211952257,-1.389099895,0.8496693373,5.445554733,2.51220148
77.88321551,nan,nan,nan,0.2421089787,4.241303036,-0.7113009431,0.244081291,4.239702336,-0.1006778609,0.7873389721,5.520358086,2.515418547
77.90755212,nan,nan,nan,0.2323264449,4.269739163,-0.5239387172,0.2350945116,4.267493743,0.05449547886,0.7454669476,5.550203323,2.509003961
77.93199187,nan,nan,nan,0.2225024526,4.298295802,-1.375318659,0.2260696463,4.295402931,0.04546431754,0.7458823919,5.675000668,2.534727075
77.95659731,nan,nan,nan,0.215132053,4.32500648,-0.6745046008,0.2169835947,4.323501335,-0.1174213322,0.7884401083,5.64535141,2.521973148
77.98142792,nan,nan,nan,0.207952794,4.351752319,-0.7815201401,0.207814395,4.351856873,-0.9010811789,0.8225098848,5.539460182,2.487365334
78.00654114,nan,nan,nan,0.2014822838,4.378158732,-1.047326807,0.2026633303,4.377183901,-0.3571849151,0.8396753073,5.511323452,2.472677576
78.03199326,nan,nan,nan,0.1962569522,4.403836163,-0.7752506208,0.198197454,4.402239202,-0.1317898258,0.8438398838,5.633825779,2.499006865
78.05784015,nan,nan,nan,0.1909505736,4.429911861,-1.474748083,0.1936623102,4.427683121,-0.08319287953,0.8400259018,5.650517464,2.494137312
78.08413795,nan,nan,nan,0.1869706369,4.455280787,-0.9265962007,0.1890480492,4.453570918,-0.1413775477,0.8508645296,5.593120575,2.470669676
78.21816654,nan,nan,nan,0.1725780433,4.579731926,-1.213142433,0.1739993502,4.578546397,-0.3323201599,0.8347629309,5.472066402,2.384829765
78.36746043,nan,nan,nan,0.1654667821,4.710981475,-1.561783664,0.1659540921,4.710560412,-0.7848932972,0.8410155177,5.546357155,2.357929679
78.40173731,nan,nan,nan,0.1646182936,4.740460203,-1.418863051,0.165236353,4.739927474,-0.6773617898,0.8902468681,5.688362122,2.400988
78.43802357,nan,nan,nan,0.1637440324,4.771646665,-2.443967586,0.1644765386,4.771016096,-0.6861334173,0.8965747356,5.645956039,2.37845275
78.47574641,nan,nan,nan,0.1632301966,4.803732012,-1.534291867,0.1636866429,4.803335522,-0.8095356434,0.8374980092,5.424367905,2.280422674
78.51504518,nan,nan,nan,0.1626948946,4.837157772,-1.831722517,0.1628637482,4.837005138,-1.20922131,0.7727178335,5.171871185,2.157823462
78.55606976,nan,nan,nan,0.162331399,4.871881281,-1.765358264,0.1623598679,4.871846192,-1.5784133,0.7875776887,5.206062794,2.162839951
78.59898905,nan,nan,nan,0.1620607315,4.908112984,-1.742698286,0.1621714942,4.90800335,-1.302507904,0.8544521928,5.483974457,2.263512223
78.64399454,nan,nan,nan,0.1618290876,4.94605825,-2.202010416,0.1619739641,4.94591802,-1.327905654,0.8822006583,5.333575249,2.218401002
78.69130491,nan,nan,nan,0.1617492904,4.985797568,-1.824788029,0.1617663177,4.985774434,-1.684060947,0.8989221454,5.261694908,2.198225325
78.74117178,nan,nan,nan,0.1616651813,5.027684259,-2.413901468,0.161696027,5.027642879,-1.850292779,0.9210256934,5.056344986,2.17930721
78.7938869,nan,nan,nan,0.1617030662,5.071837246,-1.997553314,0.1617398407,5.071790109,-1.660725635,0.9386962652,5.106521606,2.185612038
78.84979273,nan,nan,nan,0.1617643201,5.118641732,-2.134613172,0.1617863063,5.118609458,-1.825094895,0.9257276058,5.170998096,2.174859388
78.90929526,nan,nan,nan,0.1618767152,5.168401738,-2.247487578,0.1618775971,5.168390097,-2.110859708,0.9019284248,5.278226376,2.160556363
78.97287581,nan,nan,nan,0.1620472241,5.221512654,-2.130987446,0.1620708561,5.221466214,-1.760384486,0.8607031703,5.424059868,2.143911243
79.04111581,nan,nan,nan,0.1622387969,5.278501921,-2.634467689,0.1622782779,5.278431965,-1.757610637,0.8101810217,5.479262352,2.108847911
79.11472706,nan,nan,nan,0.1624991031,5.339890251,-2.172634679,0.1625020261,5.339881551,-2.073874039,0.8049809337,5.336369991,2.080260251
79.19459501,nan,nan,nan,0.1627815345,5.406496388,-2.571797551,0.1627901074,5.406457631,-1.999181122,0.7690780759,5.218591213,2.069608647
79.28184277,nan,nan,nan,0.1631221139,5.479170832,-2.191333477,0.1631339242,5.479123324,-1.813347291,0.7383224368,5.389461517,2.02625082
79.37793022,nan,nan,nan,0.1635047498,5.559188159,-2.291018211,0.1635125756,5.559151294,-1.924662298,0.7521186471,5.620866299,2.027112092
79.48481875,nan,nan,nan,0.1639449214,5.648127131,-2.181600287,0.1639440308,5.64812176,-2.124365073,0.7495858669,5.747459888,2.021805144
79.605273,nan,nan,nan,0.1644549421,5.748283457,-2.072379658,0.164461824,5.748219324,-1.705915556,0.7767660618,5.886985302,2.038217408
79.74350313,nan,nan,nan,0.1650484757,5.863153444,-2.167797539,0.1650560299,5.86308867,-1.746789097,0.7930455804,5.749157906,2.036796458
79.90690675,nan,nan,nan,0.1657725545,5.998760865,-1.8231609,0.1657688473,5.998784142,-1.954446268,0.7124986053,5.813230515,1.983325517
80.11355159,nan,nan,nan,0.1666991148,6.170150306,-1.969829443,0.1667149713,6.169988727,-1.431473353,0.7553914785,6.472196102,2.030246251
80.19017862,nan,nan,nan,0.1670584873,6.233553678,-1.609192225,0.1670658084,6.233473973,-1.426776301,0.74667418,6.522634983,2.016525058
80.34343267,nan,nan,nan,0.1677772325,6.360360422,-1.429363521,0.1677674826,6.360444465,-1.62141068,0.7959337831,6.697869301,2.049521327
80.57252636,nan,nan,nan,0.1688516573,6.549919023,-1.699304263,0.1688585439,6.549848041,-1.510454041,0.8333905339,6.912032127,2.06263786
80.80123762,nan,nan,nan,0.1699745005,6.738691488,-1.496004191,0.1699881854,6.73855227,-1.278436706,0.8790286779,7.244028091,2.111163323
81.02494508,nan,nan,nan,0.1711072209,6.923011759,-1.30877364,0.1710931124,6.923127993,-1.492019774,0.9562679529,7.43961525,2.132617251
81.24521452,nan,nan,nan,0.1722225332,7.10449932,-1.589303148,0.1722227249,7.104494204,-1.577342538,0.9091368914,7.583319187,2.092249574
81.46277694,nan,nan,nan,0.1733747377,7.283311631,-1.574664788,0.1733980453,7.283098224,-1.251053732,0.9617334008,7.428807735,2.041589584
81.67787022,nan,nan,nan,0.1745614386,7.459676337,-1.338551366,0.1745600268,7.459675247,-1.337380306,0.9905973077,7.63147068,2.04831167
81.8905686,nan,nan,nan,0.1757349266,7.634077355,-1.576443705,0.175714612,7.634240278,-2.299264102,0.8114856482,8.267663002,2.070176723
82.10089644,nan,nan,nan,0.1769442313,7.806134076,-1.640047452,0.1769704558,7.805913652,-1.289558716,0.8228420615,8.461600304,2.071341501
82.30886276,nan,nan,nan,0.1781980631,7.975782941,-1.36656565,0.1782121993,7.975659511,-1.232323418,0.7622452378,8.500069618,1.992831313
82.51447158,nan,nan,nan,0.1794376815,8.143508674,-1.588440876,0.1794398664,8.143481139,-1.53484359,0.8873581886,9.222712517,2.199885748
82.71772507,nan,nan,nan,0.1807147146,8.308919933,-1.672256448,0.180723135,8.308849164,-1.525135145,0.8690622449,9.119069099,2.106916234
82.91862451,nan,nan,nan,0.1820425545,8.471915828,-1.389317506,0.1820595552,8.471783369,-1.247469232,0.8856520653,9.1664114,2.066892197
83.11717062,nan,nan,nan,0.1833548401,8.633002391,-1.619946925,0.1833803206,8.632808964,-1.331733801,0.8948703408,9.437710762,2.094789787
83.31336364,nan,nan,nan,0.1847115218,8.791756449,-1.669104835,0.1846854328,8.791926151,-2.718238754,0.9160944819,9.760771751,2.140053902
83.50720339,nan,nan,nan,0.1861212093,8.948117037,-1.407088951,0.1861280137,8.948066466,-1.348066429,0.8785921931,9.702017784,2.058265268
83.69868925,nan,nan,nan,0.1875137784,9.102578869,-1.673797644,0.1875537708,9.102305854,-1.288170318,0.9308795929,9.804955482,2.050481933
83.8878202,nan,nan,nan,0.1889646265,9.25464868,-1.637611945,0.1889619939,9.254648393,-1.637816003,0.8211023808,10.08067417,2.050618419
84.0745948,nan,nan,nan,0.1904654908,9.404379199,-1.421889013,0.1904532084,9.40445275,-1.523947561,0.737267971,10.0297308,1.945930666
84.25901119,nan,nan,nan,0.1919474053,9.552219225,-1.762792473,0.1919953083,9.551921781,-1.311557065,0.8017089963,10.12449265,1.942128156
84.4410671,nan,nan,nan,0.1935104509,9.697564292,-1.589289698,0.1935176698,9.697503252,-1.493799115,0.688326478,10.1952219,1.859397249
84.62075987,nan,nan,nan,0.195113729,9.840658361,-1.437393827,0.1950817432,9.840838357,-1.745881448,0.7274239063,10.24421024,1.83157704
84.79808642,nan,nan,nan,0.196695895,9.981868149,-1.925575695,0.1967516739,9.981552316,-1.356590234,0.7928192616,10.369627,1.852665702
84.97304329,nan,nan,nan,0.1983939598,10.12043277,-1.535056373,0.1983992885,10.12038586,-1.47075906,0.821744442,10.18732548,1.791979502
85.14562661,nan,nan,nan,0.2001133586,10.25687209,-1.459329438,0.2000697298,10.2570973,-1.907754977,0.859670341,10.29248905,1.808842992
85.31583214,nan,nan,nan,0.2018090683,10.39143161,-2.353214516,0.20187991,10.39106558,-1.394620399,0.7391691804,10.17897987,1.745101583
85.48365527,nan,nan,nan,0.203671632,10.52314228,-1.483238108,0.2036647527,10.52315867,-1.505655206,0.6927680373,10.19543362,1.747899926
85.64909101,nan,nan,nan,0.2055241092,10.65289617,-1.497039355,0.2054846899,10.65308202,-1.853611959,0.7265462875,10.27130795,1.782753235
85.81213398,nan,nan,nan,0.2073784285,10.78064107,-2.177481021,0.2074490204,10.78030597,-1.415578424,0.7341899872,9.990996361,1.944721747
85.97277844,nan,nan,nan,0.2094157908,10.905535,-1.440215506,0.2093844539,10.90565834,-1.608541225,0.7135822773,9.920559883,2.006402698
86.13101829,nan,nan,nan,0.2114226566,11.02855945,-1.568800627,0.2114085182,11.02862052,-1.671484144,0.764688611,10.02717781,2.015986848
86.28684699,nan,nan,nan,0.2134974071,11.14929603,-1.7538184,0.2135429255,11.14909219,-1.439415468,0.7849647999,9.71901226,2.140344577
86.44025758,nan,nan,nan,0.2157210521,11.26739892,-1.412416825,0.2156442118,11.26769443,-1.935516453,0.8472292423,9.740833282,2.166252872
86.59124261,nan,nan,nan,0.2179095392,11.38363449,-1.724182692,0.2179420871,11.38350846,-1.518489442,0.8680795431,9.765715599,2.185190049
86.73979402,nan,nan,nan,0.2202675536,11.49721869,-1.543238136,0.2202651121,11.49720872,-1.531480015,0.8555063605,9.549015045,2.251001363
86.88590298,nan,nan,nan,0.222714107,11.60845185,-1.409929766,0.2226340101,11.60873587,-1.869836614,0.910860002,9.40501976,2.298565831
87.02955972,nan,nan,nan,0.2251195984,11.71781812,-2.268396153,0.225211665,11.7174935,-1.466209004,0.8316067457,9.459334373,2.300062754
87.1707531,nan,nan,nan,0.2278508077,11.82405297,-1.410754668,0.2277451197,11.82438621,-2.032161093,0.9098106623,9.363699913,2.334329571
87.30947018,nan,nan,nan,0.2305687066,11.92830624,-1.45614157,0.2305562916,11.92834573,-1.50150481,0.9556769729,9.377721786,2.34695529
87.44569539,nan,nan,nan,0.2333616928,12.03030594,-1.789618592,0.2333777419,12.03023807,-1.657316089,0.8675656319,9.100954056,2.396427041
87.57940949,nan,nan,nan,0.2364745145,12.12928426,-1.331110358,0.236390546,12.12952441,-1.590346817,0.8194277883,9.172166824,2.395338261
87.71058794,nan,nan,nan,0.239528307,12.22638563,-1.634298928,0.2395491103,12.22632123,-1.541427681,0.8466510773,9.094788551,2.416472971
87.83919859,nan,nan,nan,0.2427635139,12.32090479,-2.432627889,0.2428317474,12.32071676,-1.700599134,0.9119011164,9.044893265,2.433547335
87.86439854,nan,nan,nan,0.2434575645,12.33925947,-2.140900874,0.2435431474,12.33902679,-1.563531594,0.9148706198,9.050135612,2.434629398
87.91479845,nan,nan,nan,0.2448456656,12.37596882,-2.149752423,0.2449659473,12.37564684,-1.457758679,0.9339518547,9.220358849,2.416593725
88.01559825,nan,nan,nan,0.2478544357,12.44879701,-1.558106186,0.2478115472,12.44888694,-1.70583662,0.9523924589,8.930469513,2.45974123
88.04009462,nan,nan,nan,0.2486202967,12.46640769,-1.470628175,0.2485030849,12.46668575,-2.01548438,0.9560652375,9.058792114,2.445875737
88.08908735,nan,nan,nan,0.2501520188,12.50162904,-1.417376779,0.250050229,12.50187546,-1.771391393,0.9593469501,8.8702631,2.471236544
88.18707283,nan,nan,nan,0.2532154628,12.57207175,-1.858670292,0.253325655,12.57180452,-1.433739128,0.9048911333,8.800348282,2.483499744
88.21083045,nan,nan,nan,0.2539582274,12.58915133,-3.027170275,0.2541198169,12.58875957,-1.461108825,0.9058573246,8.882982254,2.475511788
88.25834569,nan,nan,nan,0.2556144782,12.62289939,-2.761656592,0.2557081408,12.62266966,-1.670018896,0.8916143775,8.979881287,2.466789067
88.35337618,nan,nan,nan,0.2591390802,12.68990996,-2.089862326,0.2592477441,12.6896646,-1.533517638,0.8805351257,8.513818741,2.522039644
88.37634083,nan,nan,nan,0.2599974796,12.70608822,-2.505664304,0.2601671115,12.70570879,-1.44581162,0.8772451282,8.541396141,2.520257826
88.42227014,nan,nan,nan,0.2619384412,12.73795977,-1.596825931,0.2620058463,12.73779716,-1.407671928,0.8938972354,8.623747826,2.51423893
88.51412875,nan,nan,nan,0.2659277916,12.80147044,-1.320922648,0.2656833159,12.8019739,-2.389535785,0.8887833357,8.729456902,2.507580484
88.53621002,nan,nan,nan,0.2668867644,12.81673734,-1.353800025,0.2667170484,12.81708862,-1.858664867,0.8821263909,8.750793457,2.506305845
88.58037255,nan,nan,nan,0.2688047099,12.84727113,-1.57971944,0.2688612263,12.84715809,-1.441839666,0.8883079886,8.642273903,2.519606461
88.66869762,nan,nan,nan,0.2729681507,12.90766697,-2.885779175,0.2731495821,12.90729701,-1.478710784,0.8750367165,8.65193367,2.522397295
88.68975251,nan,nan,nan,0.27409698,12.9217926,-2.053210796,0.2741718385,12.92163291,-1.647934465,0.8060985804,8.629072189,2.524693422
88.73186229,nan,nan,nan,0.2763546387,12.95004387,-1.94209885,0.2763592265,12.95003024,-1.902166469,0.7868132591,8.597408295,2.529423091
88.81608186,nan,nan,nan,0.281383466,13.00559466,-1.339500612,0.2813842668,13.00557586,-1.327302885,0.7903488278,8.553634644,2.537243377
88.83590735,nan,nan,nan,0.2826527861,13.01851295,-1.249575242,0.2825671736,13.01865143,-1.358452693,0.822652936,8.531949043,2.540486167
88.87555833,nan,nan,nan,0.2851914265,13.04434952,-1.199356839,0.2849329872,13.04480258,-1.634118009,0.8141902685,8.514485359,2.543619469
88.89141873,nan,nan,nan,0.2862068827,13.05468415,-1.218716734,0.2858793126,13.05526303,-2.021880093,0.8137305975,8.468484879,2.548553103
88.92313951,nan,nan,nan,0.288237795,13.07535341,-1.347029017,0.2881101585,13.07558256,-1.603510047,0.8517037034,8.486632347,2.548488927
88.98658109,nan,nan,nan,0.2925072837,13.11632518,-2.448518491,0.2928231224,13.11577478,-1.284556238,0.7894439697,8.432243347,2.555212215
89.00494199,nan,nan,nan,0.2938793809,13.12794203,-2.907724867,0.294187122,13.12740699,-1.316637691,0.7758708596,8.434072495,2.555579897
89.0416638,nan,nan,nan,0.2968587979,13.15077881,-1.828246736,0.2969151211,13.15067141,-1.618588112,0.8057152629,8.357422829,2.564099166
89.05635252,nan,nan,nan,0.2980597403,13.15989804,-1.822147565,0.2980063208,13.15997718,-2.105850565,0.8211911321,8.295348167,2.570264391
89.08572997,nan,nan,nan,0.300461625,13.17813649,-2.458458103,0.3006486902,13.17782683,-1.509684535,0.767799437,8.212932587,2.577967737
89.14448486,nan,nan,nan,0.305835365,13.2136806,-1.953051268,0.3061489501,13.21316915,-1.247644652,0.7875356674,8.114682198,2.588364648
89.16055941,nan,nan,nan,0.3073924206,13.22326512,-1.90142152,0.3076537473,13.22283833,-1.297654394,0.8186537623,8.108459473,2.589624424
89.19270851,nan,nan,nan,0.3105834449,13.24231508,-2.122107908,0.3106633417,13.2421767,-1.707454381,0.8532025218,8.181116104,2.584743334
89.20556815,nan,nan,nan,0.3120762844,13.2496,-1.547183178,0.3118750055,13.24989989,-2.90724962,0.8502066135,8.154146194,2.587373956
89.23128743,nan,nan,nan,0.3150619636,13.26416983,-1.246946586,0.3149406736,13.26434842,-1.394034972,0.8177033067,8.193281174,2.584530628
89.28272599,nan,nan,nan,0.3210333218,13.29330948,-1.258779951,0.3210720098,13.29324548,-1.216594699,0.849306047,8.377732277,2.5704396
89.29648019,nan,nan,nan,0.3226300084,13.30110116,-1.393317706,0.322711473,13.30097229,-1.284936591,0.8895978928,8.275713921,2.580022344
89.32398859,nan,nan,nan,0.3259036408,13.31656439,-2.667518558,0.3259903993,13.31642591,-1.841115708,0.9647462964,8.080740929,2.597770484
89.33499195,nan,nan,nan,0.3274013972,13.32246785,-2.34872558,0.3274375613,13.3224084,-2.01310653,0.9702669382,8.042328835,2.601226099
89.35699867,nan,nan,nan,0.3304998642,13.3341256,-2.073498258,0.330806227,13.33367735,-1.308416796,0.9237093925,8.149276733,2.592568333
89.40101211,nan,nan,nan,0.3371224256,13.35682444,-1.991769037,0.3375435585,13.35621527,-1.182893843,0.8019602299,8.356859207,2.575106684
89.41263762,nan,nan,nan,0.3389200665,13.3627511,-2.742689101,0.3393231265,13.36216833,-1.261055521,0.7794391513,8.357797623,2.575148633
89.43588864,nan,nan,nan,0.3428175349,13.37417521,-2.465352607,0.3428822624,13.37407445,-1.907325807,0.7680051327,8.289085388,2.581514232
89.48239067,nan,nan,nan,0.3513185672,13.39603975,-2.336439442,0.3518771887,13.39526758,-1.120647258,0.8017734289,8.063509941,2.601471157
89.49243091,nan,nan,nan,0.3535501317,13.40022234,-1.434446679,0.3538645168,13.39978024,-1.112088639,0.8259968758,8.053109169,2.602684808
89.51251138,nan,nan,nan,0.3580132605,13.40858753,-1.097693674,0.3578391731,13.40880557,-1.228641226,0.8567004204,8.020090103,2.605949797
89.55267232,nan,nan,nan,0.3669395182,13.42531789,-1.142138066,0.3667973652,13.42550836,-1.264502615,0.8432289362,7.982661724,2.609550944
89.56149142,nan,nan,nan,0.368899671,13.42899178,-1.28527275,0.3690671933,13.42877184,-1.140069052,0.8300497532,8.006446838,2.607721414
89.57912962,nan,nan,nan,0.3729257184,13.43619938,-2.63707485,0.3736068494,13.43529879,-1.063837675,0.7914733291,8.015051842,2.607074347
89.61440603,nan,nan,nan,0.3827579754,13.44826989,-1.615731982,0.3826861616,13.44835269,-1.793154696,0.7082217336,7.964803219,2.611133143
89.62216598,nan,nan,nan,0.3850301547,13.45078347,-1.639227029,0.3849961316,13.45082194,-1.717974561,0.6960405707,7.919158459,2.614770327
89.63768586,nan,nan,nan,0.3896063978,13.45576979,-2.97183267,0.3902142918,13.45499095,-1.128043147,0.6775968075,7.829220295,2.621870063
89.66872563,nan,nan,nan,0.4001396622,13.46398267,-1.67953409,0.4006506121,13.46332896,-1.08336773,0.7149714231,7.885985851,2.61797396
89.6755773,nan,nan,nan,0.4025670697,13.4656663,-1.764500369,0.4029543087,13.46516948,-1.193999768,0.7265662551,7.957201958,2.612529523
89.68928064,nan,nan,nan,0.4075732776,13.46884403,-2.467789641,0.4075617021,13.46885052,-2.593075186,0.738221705,8.104254723,2.60099922
89.69476198,nan,nan,nan,0.409694628,13.46996631,-2.612298321,0.4098526071,13.46976378,-1.667488962,0.737048924,8.144948006,2.597742871
89.70572465,nan,nan,nan,0.414206753,13.47187721,-1.828166089,0.4145188952,13.47148486,-1.283443384,0.7411654592,8.21228981,2.592337352
89.72764999,nan,nan,nan,0.4235622739,13.47529017,-2.540067991,0.4238514714,13.47492703,-1.427985642,0.788447082,8.277892113,2.587285019
89.73357089,nan,nan,nan,0.4262561326,13.47600611,-3.295310809,0.4263717146,13.47585658,-1.838873702,0.804623127,8.280444145,2.587188045
89.74541267,nan,nan,nan,0.4320188647,13.47698094,-1.878846827,0.4320704913,13.47691114,-1.706501858,0.8019378185,8.24322319,2.590278517
89.75014939,nan,nan,nan,0.4343239576,13.47737087,-2.097544444,0.4344399606,13.47722302,-1.658942138,0.7986557484,8.227209091,2.591583095
89.75962282,nan,nan,nan,0.4393961734,13.47759399,-1.489793619,0.4391788993,13.47784678,-2.115193411,0.7961469293,8.225886345,2.591674116
89.76341219,nan,nan,nan,0.4415408313,13.47754374,-1.316569989,0.4411627016,13.47799007,-2.311845418,0.7911610603,8.22611618,2.591622154
89.77099094,nan,nan,nan,0.4458301473,13.47744324,-1.175560523,0.4454867318,13.47784756,-1.562263515,0.7743135691,8.212170601,2.592662182
89.78614843,nan,nan,nan,0.4544087791,13.47724223,-1.326043956,0.4541347921,13.47756255,-1.797505524,0.751621604,8.200175285,2.59347335
89.79115951,nan,nan,nan,0.4572448833,13.47717578,-1.639387135,0.4570972546,13.47734557,-2.202620786,0.7431570888,8.186453819,2.594529769
89.80118167,nan,nan,nan,0.4634471068,13.47641129,-2.161877562,0.4638931061,13.47587772,-1.232953824,0.7300316691,8.152275085,2.597190211
89.80519053,nan,nan,nan,0.4660474552,13.47596314,-2.525345387,0.4666114467,13.47529058,-1.166818524,0.7275516987,8.136734962,2.598408398
89.81320826,nan,nan,nan,0.4716948056,13.4745407,-1.587665399,0.4720481278,13.4741163,-1.175086857,0.720386982,8.108687401,2.600572334
89.82924372,nan,nan,nan,0.4832095604,13.47143659,-2.10176831,0.4833442353,13.47127365,-1.627055383,0.7114036083,8.124829292,2.599031612
89.83358579,nan,nan,nan,0.4865352412,13.47035307,-2.332033362,0.4869896781,13.4698182,-1.246020251,0.71050632,8.136715889,2.59799737
89.84226992,nan,nan,nan,0.4935555628,13.46775571,-2.026982237,0.4942805638,13.4669073,-1.03501698,0.7096937895,8.154399872,2.596405531
89.85963818,nan,nan,nan,0.5086216156,13.46137114,-3.701436634,0.5088623351,13.46108549,-1.556302091,0.7002015114,8.144681931,2.596801575
89.8635227,nan,nan,nan,0.5127199338,13.45910662,-1.274271009,0.5123543284,13.45951814,-1.910259324,0.7008690834,8.137523651,2.597291589
89.87129173,nan,nan,nan,0.5209165703,13.45457756,-0.8969279762,0.5205878501,13.4549466,-1.045453353,0.7036151886,8.116433144,2.598808287
89.88682978,nan,nan,nan,0.5373098433,13.44551945,-0.8848897449,0.5370548936,13.44580354,-0.9915353777,0.7154565454,8.097165108,2.599918606
89.89032412,nan,nan,nan,0.5409965115,13.44348238,-0.990674268,0.540758152,13.44374736,-1.121097414,0.7207864523,8.101501465,2.599457128
89.8973128,nan,nan,nan,0.5483698481,13.43940824,-1.968777117,0.5483504251,13.43942468,-2.051416934,0.7243149877,8.093588829,2.599842552
89.91129016,nan,nan,nan,0.5663183903,13.42762702,-1.46251574,0.5673060708,13.42650944,-0.8370262183,0.7151299715,8.062550545,2.601728861
89.92704348,nan,nan,nan,0.5894183765,13.41112868,-1.005095602,0.5886702201,13.41195319,-1.800248918,0.7214353085,8.016751289,2.604622857
89.94168409,nan,nan,nan,0.6144179461,13.39185532,-0.6387193887,0.6139285688,13.39239377,-0.7558587081,0.7226600051,8.007134438,2.604491367
89.95533551,nan,nan,nan,0.6377284143,13.37388417,-1.950406416,0.6378314998,13.3737639,-1.637274547,0.7334401608,8.020766258,2.602391822
89.96807202,nan,nan,nan,0.6648740199,13.35115494,-1.305099016,0.6662830481,13.34960494,-0.6852687426,0.75832057,8.037073135,2.599968752
89.97996568,nan,nan,nan,0.6944583409,13.32529891,-0.7515213392,0.6933629604,13.32648145,-1.249729237,0.7636069655,8.034322739,2.598951161
89.99108182,nan,nan,nan,0.7253725192,13.29757368,-0.5850894515,0.7251603175,13.29780262,-0.6261796983,0.7613555789,8.060299873,2.595439728
90.00147985,nan,nan,nan,0.7558857059,13.2699159,-1.036028717,0.7561274773,13.26964325,-0.9226647327,0.7451375127,8.096781731,2.590899548
90.01121395,nan,nan,nan,0.7927755804,13.23503393,-0.3844303471,0.7913364279,13.23657707,-0.5964209643,0.7356804609,8.124247551,2.586962095
90.02033359,nan,nan,nan,0.8273367858,13.20235387,-0.6166047663,0.8270572785,13.20265015,-0.6758759498,0.7342159748,8.126621246,2.585007169
90.02888401,nan,nan,nan,0.8663480014,13.16465361,-0.5025953298,0.8656063115,13.16543779,-0.6338026572,0.7457506061,8.116503716,2.583967852
90.03690666,nan,nan,nan,0.9084867437,13.12336556,-0.3284487972,0.9071545667,13.12477652,-0.4926757756,0.7654448152,8.076824188,2.585317182
90.04443959,nan,nan,nan,0.9480531911,13.08459788,-1.272154265,0.9487177375,13.08389408,-0.8948087204,0.7883697152,8.016087532,2.588327651
90.05151773,nan,nan,nan,0.9982307311,13.03440846,-0.2885912464,0.9974465605,13.03522804,-0.3690185985,0.8034204245,7.976573944,2.589401994
90.05817327,nan,nan,nan,1.046527744,12.98603485,-0.3543402218,1.043265985,12.98946765,-1.10934771,0.8113461137,7.973899364,2.587195373
90.06443585,nan,nan,nan,1.096996343,12.93524104,-0.58051761,1.098925563,12.93321076,-0.3195081265,0.8098213077,7.983330727,2.583814301
90.07033283,nan,nan,nan,1.155958685,12.87539594,-0.1785078683,1.153197089,12.87827993,-0.4522051125,0.8031268716,7.987949371,2.580716611
90.07588951,nan,nan,nan,1.21151836,12.81900445,-0.5526207526,1.212419308,12.81806951,-0.41861984,0.7981191874,7.98706913,2.577941459
90.08112927,nan,nan,nan,1.277099888,12.75206504,-0.2247042623,1.277272481,12.75187553,-0.210312311,0.7936190963,8.007678986,2.573070491
90.08607382,nan,nan,nan,1.34504773,12.68257229,-0.1428212428,1.33847168,12.68941106,-1.554643842,0.7899121046,8.033806801,2.5674824
90.09074327,nan,nan,nan,1.410581206,12.6155284,-1.172215806,1.416598765,12.60928395,-0.1222912579,0.7914893031,8.038461685,2.563612683
90.09515633,nan,nan,nan,1.493738368,12.53014425,-0.04997029802,1.490527752,12.53346113,-0.2813601418,0.7932373285,8.039153099,2.559937765
90.09933042,nan,nan,nan,1.57239242,12.4493838,-0.2067586738,1.571775108,12.4500313,-0.2601161526,0.7882996202,8.037759781,2.556415084
90.10328177,nan,nan,nan,1.658699631,12.36069386,-0.2188380883,1.661975348,12.3573059,-0.006460479095,0.7848126292,8.037983894,2.55260429
90.10702554,nan,nan,nan,1.755232865,12.26141889,0.04102753141,1.747437062,12.26945168,-0.728286806,0.7828717232,8.040340424,2.548467421
90.11057592,nan,nan,nan,1.846779619,12.16727203,-0.5709508663,1.853611902,12.16024932,0.03084619015,0.7815597057,8.041367531,2.544392266
90.11394623,nan,nan,nan,1.959567682,12.05127217,0.05618441756,1.959172931,12.05167027,0.03807670829,0.7817471027,8.036617279,2.540855383
90.11714898,nan,nan,nan,2.072357873,11.93526871,0.05645961174,2.064964408,11.94286586,-0.5995865038,0.7822951674,8.033174515,2.537263803
90.12019598,nan,nan,nan,2.187188096,11.81719084,-0.380270084,2.196752929,11.80738692,0.1973428497,0.7794556618,8.027464867,2.53422145
90.1230984,nan,nan,nan,2.326538763,11.67398737,0.2088773195,2.322288287,11.67833624,0.04035091734,0.7756011486,8.020975113,2.531680617
90.12586687,nan,nan,nan,2.459458116,11.53739304,-0.05708533131,2.459789205,11.5370679,-0.03762490684,0.7731379271,8.011899948,2.529928919
90.12851154,nan,nan,nan,2.612505093,11.38024753,0.1286955499,2.61854729,11.37407147,0.3229100124,0.7730290294,8.005124092,2.528667612
90.13104215,nan,nan,nan,2.777851952,11.21055271,0.290236397,2.770458964,11.21810423,0.004160003942,0.7714923024,7.999381542,2.528556355
90.13346816,nan,nan,nan,2.936363865,11.04787257,-1.088989257,2.948603263,11.03539582,0.2209548474,0.7695783973,7.994479179,2.530020787
90.13579878,nan,nan,nan,3.140428656,10.83875086,0.3677042915,3.143179055,10.83594796,0.4303234379,0.7681409717,7.98905468,2.533693196
90.1380431,nan,nan,nan,3.339589966,10.63466596,0.2937867891,3.330549865,10.64388549,-0.122292039,0.7661738992,7.984409332,2.540199509
90.14021016,nan,nan,nan,3.553747983,10.41534584,0.1192379681,3.563034078,10.40589657,0.4127356128,0.7664450407,7.978847504,2.550234687
90.14230907,nan,nan,nan,3.806006303,10.15725065,0.5200470816,3.805916579,10.15734777,0.5183415497,0.7685584426,7.973073006,2.564586833
90.144349,nan,nan,nan,4.05117577,9.906408332,0.1195986692,4.041973704,9.915783587,-2.112049716,0.7711276412,7.967411518,2.584235755
90.14633911,nan,nan,nan,4.347897305,9.603134694,0.5147620478,4.351218122,9.599764626,0.5755452644,0.7742875218,7.960815907,2.610074044
90.14828812,nan,nan,nan,4.66333539,9.28084035,0.6085519055,4.65980135,9.284445095,0.5462890988,0.7788441181,7.954594612,2.642663308
90.15020313,nan,nan,nan,4.980290579,8.957024038,-0.4785202855,4.984603146,8.952642695,0.00790945876,0.7835740447,7.948422432,2.682633509
90.15208692,nan,nan,nan,5.383759537,8.545180261,0.7193513754,5.380541399,8.548467048,0.6724683254,0.7881507277,7.943843842,2.730099689
90.15393318,nan,nan,nan,5.779193085,8.141538684,0.5516553256,5.768594222,8.152340885,0.2324450286,0.7928555012,7.941648483,2.784567012
90.15572259,nan,nan,nan,6.207875582,7.704004682,0.447324793,6.20893736,7.702927287,0.4766872894,0.7976336479,7.943893909,2.844732991
90.15742808,nan,nan,nan,6.666994966,7.235451751,0.6638049928,6.658507426,7.244132753,0.4681865807,0.8012468815,7.94689846,2.908613507
90.1590313,nan,nan,nan,7.098581526,6.794997362,-0.6716415968,7.100699968,6.792777428,-0.659155047,0.8039104939,7.950418949,2.954955124
90.16053173,nan,nan,nan,7.562987552,6.32068608,0.3063019498,7.559795909,6.323970372,0.1517156453,0.8066061735,7.955770969,2.963125615
90.1619415,nan,nan,nan,8.001400963,5.872910994,-0.0969369036,7.991148854,5.88349315,0.01798837302,0.8092333078,7.960506916,2.971123238
90.16327778,nan,nan,nan,8.430657433,5.433998143,-1.182502177,8.428465792,5.436205818,-0.3643682952,0.8116543889,7.964278698,2.978708023
90.16455893,nan,nan,nan,8.852698523,5.00209926,-0.7472598207,8.848616827,5.006454993,-0.06998286334,0.8140842319,7.96845293,2.985793262
90.16580332,nan,nan,nan,9.262519427,4.582597533,-0.3651671669,9.254988623,4.589973098,0.1955806492,0.8167339563,7.972760201,2.992346831
90.16702972,nan,nan,nan,9.661855063,4.17283719,-0.2508864334,9.654611011,4.179987847,0.2079468705,0.8188144565,7.978157043,2.99844221
90.16825865,nan,nan,nan,10.04570321,3.777956912,0.1581699483,10.0449533,3.778898222,0.1926368106,0.8209934235,7.983739853,3
90.16850985,nan,nan,nan,10.12245948,3.698890956,0.2012911268,10.12127838,3.70025174,0.2472174364,0.8214570284,7.985016823,3
90.16901226,nan,nan,nan,10.27597204,3.540759043,0.1976152587,10.27392855,3.542958775,0.2713326534,0.8222810626,7.987839699,3
90.17001708,nan,nan,nan,10.58174602,3.225719948,-0.4456368415,10.57757951,3.229992559,-0.0351861605,0.8241072893,7.994182587,3
90.17026764,nan,nan,nan,10.6525727,3.15246858,-0.3324590231,10.64381098,3.161267618,0.2122585308,0.824578464,7.995728016,3
90.17076876,nan,nan,nan,10.79364798,3.006535056,-0.4592457289,10.77627393,3.023817735,0.4177965265,0.825519383,7.998834133,3
90.17177099,nan,nan,nan,11.05627105,2.733895648,-0.03851898653,11.04119981,2.74891797,0.453065939,0.8274428844,8.00462532,3
90.17201946,nan,nan,nan,11.12137895,2.666304552,-0.1630322669,11.10687862,2.680766499,0.4026744837,0.8279398084,8.006183624,3
90.17251639,nan,nan,nan,11.24700912,2.535647595,-0.4415106533,11.23823624,2.544463559,0.1665044463,0.8288142681,8.00936985,3
90.17351026,nan,nan,nan,11.47541905,2.296903583,-0.1464771886,11.46289785,2.309450791,0.3536270793,0.8305100799,8.017539978,3
90.17373838,nan,nan,nan,11.52608568,2.243845037,-0.1804750297,11.51102188,2.258909237,0.3991980206,0.8309322,8.019511223,3
90.17419462,nan,nan,nan,11.6262999,2.138836078,-0.5241256354,11.60726994,2.157826129,0.4167709138,0.8318085074,8.023470879,3
90.17510711,nan,nan,nan,11.79390377,1.961322459,0.2933170023,11.79976606,1.955659914,0.1054657777,0.8336423635,8.03142643,3
90.17611948,nan,nan,nan,11.97985561,1.764376029,0.1500690729,11.97291382,1.771417508,0.3497113138,0.8357676864,8.039718628,3
90.17708605,nan,nan,nan,12.13474372,1.598806382,0.1194814087,12.12322515,1.610377574,0.4250110473,0.8378661871,8.047302246,3
90.17799876,nan,nan,nan,12.25428829,1.468958243,0.3836137555,12.26515916,1.458312908,0.07173381866,0.839823544,8.054442406,3
90.17887112,nan,nan,nan,12.3685484,1.344850041,0.2700463735,12.37010777,1.343456315,0.2288401525,0.8416810036,8.061050415,3
90.17971396,nan,nan,nan,12.47694702,1.22692287,-0.7242940209,12.45564347,1.248231656,0.4154867483,0.8434337378,8.066508293,3
90.18053484,nan,nan,nan,12.54932938,1.145032001,0.04562668309,12.53895092,1.155487645,0.3586375774,0.8447915316,8.071426392,3
90.18133935,nan,nan,nan,12.62026797,1.064774563,-0.01994961834,12.62059668,1.064593545,-0.03309601586,0.8460411429,8.075701714,3
90.18213183,nan,nan,nan,12.68724335,0.9886022363,-0.7012320068,12.679179,0.9967674306,0.04268872795,0.8472761512,8.07972908,3
90.18291581,nan,nan,nan,12.7348546,0.9317808189,-0.1568468504,12.72422419,0.9424985879,0.2745209675,0.8485980034,8.083501816,3
90.18369424,nan,nan,nan,12.78212905,0.8753613651,-0.3437640496,12.76895072,0.8886136516,0.2821017587,0.8499967456,8.087399483,3
90.18446968,nan,nan,nan,12.8222333,0.8261099441,-0.4907112831,12.813505,0.8349362369,0.1108788392,0.8514593244,8.091240883,3
90.18524437,nan,nan,nan,12.85427528,0.7848866861,-0.315270418,12.85768762,0.7816376115,-0.9270198729,0.8529624939,8.094404221,3
90.18602035,nan,nan,nan,12.88637056,0.7435948399,-0.9446277268,12.87810646,0.7519683029,0.0112943091,0.8545363545,8.097302437,3
90.18679949,nan,nan,nan,12.90876687,0.7119181125,-0.4701767375,12.89860859,0.7221779861,0.1634029084,0.856086731,8.099981308,3
90.18758356,nan,nan,nan,12.9299357,0.6814037236,-0.5499072456,12.91924033,0.692199327,0.163418551,0.8575846553,8.102532387,3
90.18837424,nan,nan,nan,12.94845284,0.6534509992,-0.845818985,12.94004592,0.6619680664,0.02801576466,0.8590766191,8.104924202,3
90.18917315,nan,nan,nan,12.96142739,0.6309197416,-0.5640507573,12.96106819,0.6314219625,-0.4947751863,0.8606863618,8.106657982,3
90.18998189,nan,nan,nan,12.97456162,0.6081111826,-1.074501034,12.97185192,0.6109595731,-0.4121098338,0.8623464108,8.107349396,3
90.19080205,nan,nan,nan,12.98250277,0.5903426852,-0.7271803698,12.97857388,0.5944071766,-0.2056816305,0.8637203574,8.107988358,3
90.19163523,nan,nan,nan,12.98932261,0.5735357498,-0.7842338437,12.98540252,0.5775921132,-0.2229093294,0.8649504185,8.108512878,3
90.19248304,nan,nan,nan,12.99464506,0.5580479381,-1.108875199,12.99235108,0.5604817374,-0.4747920532,0.8656417727,8.108848572,3
90.19680354,nan,nan,nan,12.99283065,0.5080302942,-1.601217076,12.99035062,0.5106594565,-0.5188402189,0.8683990836,8.109564781,3
90.19776398,nan,nan,nan,12.98758084,0.5017666848,-1.046989657,12.98839015,0.5010992812,-1.792906728,0.8688545823,8.109707832,3
90.19875846,nan,nan,nan,12.98214497,0.4952810868,-1.438790326,12.98058914,0.4969984453,-0.6680826488,0.8693625927,8.110076904,3
90.19978264,nan,nan,nan,12.97486365,0.490297112,-1.253643242,12.97255516,0.4927751401,-0.4994079613,0.8698653579,8.112214088,3
90.20083905,nan,nan,nan,12.96664977,0.4858646848,-1.262969247,12.96426827,0.4884188858,-0.4897668962,0.8704693913,8.115242958,3
90.20193044,nan,nan,nan,12.95768033,0.4817761769,-1.722517366,12.95570709,0.483918445,-0.6141337961,0.8712391257,8.119329453,3
90.20305976,nan,nan,nan,12.94707415,0.4788895743,-1.31831771,12.94684835,0.4792615807,-1.088754725,0.872199297,8.124063492,3
90.20423026,nan,nan,nan,12.93608119,0.4758977072,-2.004483265,12.93578553,0.4763526663,-1.289945007,0.8736081719,8.128582954,3
90.20544552,nan,nan,nan,12.92353626,0.4739530214,-1.507291353,12.92298884,0.474668967,-0.9965795136,0.8754506111,8.132927895,3
90.20670949,nan,nan,nan,12.91027674,0.4721476759,-1.638309681,12.90967916,0.4729177733,-1.007236937,0.8773818612,8.137752533,3
90.20802659,nan,nan,nan,12.89604754,0.4706988458,-1.886914235,12.89581013,0.4710929826,-1.314937147,0.8794664741,8.141869545,3
90.20940174,nan,nan,nan,12.88063472,0.4697695524,-1.663610592,12.88081149,0.4697395245,-1.768285075,0.8818932176,8.146424294,3
90.21084049,nan,nan,nan,12.86448994,0.4688180853,-2.174611081,12.8641201,0.4693869385,-1.298677865,0.8845834136,8.154577255,3
90.21234914,nan,nan,nan,12.84691196,0.4685285617,-1.841130862,12.84661781,0.4690172232,-1.23239284,0.8874638677,8.165739059,3
90.21393486,nan,nan,nan,12.82843594,0.4682242468,-2.153661099,12.82822136,0.4686286198,-1.38391467,0.8907514811,8.177682877,3
90.21560591,nan,nan,nan,12.80869519,0.4682247991,-2.119377506,12.80883512,0.4682191082,-1.842915039,0.8944012523,8.189692497,3
90.2173718,nan,nan,nan,12.78767755,0.4684108971,-2.104500429,12.7877642,0.4685102236,-1.754967247,0.8982493281,8.201286316,3
90.21924382,nan,nan,nan,12.76533629,0.4686962974,-2.181081176,12.76530653,0.4689680821,-1.620655521,0.900554359,8.212375641,3
90.22123508,nan,nan,nan,12.74140017,0.4692501759,-2.137700027,12.74141854,0.4694551014,-1.645447679,0.9022556543,8.223753929,3
90.22336111,nan,nan,nan,12.71584381,0.4698415468,-2.136862552,12.71591355,0.4699750872,-1.771248492,0.9040083289,8.234682083,3
90.22564062,nan,nan,nan,12.68837856,0.4706708876,-2.077216747,12.68853763,0.4706585732,-1.691126939,0.9067382812,8.246386528,3
90.22809627,nan,nan,nan,12.6587844,0.4715844122,-2.085972478,12.65898554,0.4716509705,-1.603492533,0.9093278646,8.258178711,3
90.23075595,nan,nan,nan,12.62677405,0.4726471372,-1.99808215,12.62697805,0.4727258232,-1.56559832,0.912481606,8.268904686,3
90.23365447,nan,nan,nan,12.59192232,0.4738621537,-1.960956789,12.5920963,0.4738971971,-1.60164287,0.9166210294,8.279322624,3
90.23683599,nan,nan,nan,12.55372773,0.4752151755,-1.98523249,12.55388978,0.4752125631,-1.633562883,0.9212087393,8.285833359,3
90.24035762,nan,nan,nan,12.51162498,0.4767694131,-1.826648236,12.51190479,0.4767805254,-1.428476851,0.922419548,8.287792206,3
90.24429488,nan,nan,nan,12.46455313,0.4785070866,-2.1048171,12.4649646,0.4785335436,-1.388253431,0.9229284525,8.288660049,3
90.24875029,nan,nan,nan,12.41174445,0.4805209156,-1.689664992,12.41184707,0.4805172597,-1.542207249,0.9221479297,8.278664589,3
90.25386741,nan,nan,nan,12.35109635,0.4828342016,-1.876942444,12.35146404,0.4828385337,-1.366077741,0.9193198085,8.262990952,3
90.259855,nan,nan,nan,12.28081194,0.4855749396,-1.525026371,12.28117509,0.4855798887,-1.226039049,0.9154194593,8.238581657,3
90.26703114,nan,nan,nan,12.19679802,0.4888707944,-1.609020842,12.19693364,0.4888654083,-1.447103671,0.9118528962,8.209425926,3
90.27590983,nan,nan,nan,12.09407793,0.4929970145,-1.272685648,12.09436985,0.4929973665,-1.110680131,0.908388555,8.181349754,3
90.28739229,nan,nan,nan,11.96207637,0.4983665483,-1.275356537,11.96241512,0.4983687002,-1.089594037,0.9003534317,8.157836914,3
90.29058308,nan,nan,nan,11.92539532,0.4998586527,-1.504703045,11.92574708,0.4998613048,-1.216259115,0.896145165,8.150767326,3
90.29696465,nan,nan,nan,11.8534539,0.5028997216,-1.102110526,11.85317676,0.5028771145,-1.254695043,0.8832630515,8.130342484,3
90.30972779,nan,nan,nan,11.71138249,0.5090543586,-0.6622304084,11.71095866,0.5090255237,-0.7413701843,0.8526552916,8.058868408,3
90.31483304,nan,nan,nan,11.65455392,0.5115162135,-0.6348550517,11.65407141,0.5114848873,-0.7204684358,0.8440580368,8.027518272,3
90.32504356,nan,nan,nan,11.54089679,0.5164399231,-0.7255103235,11.54029693,0.5164036147,-0.8661904977,0.830168426,7.984402657,3
90.32912776,nan,nan,nan,11.49543393,0.518409407,-0.843219481,11.49478713,0.5183711056,-1.059823057,0.8280903697,7.971960545,3
90.33729617,nan,nan,nan,11.40452037,0.522348885,-2.098675123,11.40543664,0.5223773992,-1.053926036,0.8250203729,7.942238808,3
90.34056354,nan,nan,nan,11.36909897,0.5239643553,-1.720576663,11.37042397,0.5240109998,-0.8676398879,0.8258484006,7.930340767,3
90.34709826,nan,nan,nan,11.29825616,0.527195296,-1.92463223,11.30039863,0.5272782011,-0.6954359444,0.8301808238,7.918270111,3
90.36016772,nan,nan,nan,11.15858984,0.5337462611,-1.22272227,11.16034794,0.5338126036,-0.662457879,0.8378287554,7.9191432,3
90.3653955,nan,nan,nan,11.10278424,0.5363693349,-1.389339212,11.10432766,0.5364263645,-0.7449721749,0.8388395905,7.93268013,3
90.37585107,nan,nan,nan,10.99321758,0.5417102374,-0.948393305,10.99228711,0.5416538865,-1.554576743,0.8431228399,7.962315559,3
90.38003329,nan,nan,nan,10.94992713,0.5438714495,-0.7888185818,10.94915181,0.5438229325,-1.037642344,0.8460098505,7.97337389,3
90.38839774,nan,nan,nan,10.86334624,0.5481938737,-0.6664073992,10.86327127,0.5481791331,-0.6806448901,0.847463727,7.990683556,3
90.39174352,nan,nan,nan,10.82871388,0.5499228434,-0.659534427,10.82891905,0.5499216133,-0.6235352616,0.8435124755,7.995615959,3
90.39843509,nan,nan,nan,10.75944917,0.5533807828,-0.7096713193,10.76021462,0.5534065738,-0.5745971468,0.8400973678,7.994817734,3
90.41181821,nan,nan,nan,10.62091974,0.5602966615,-1.645966281,10.62280576,0.5603764948,-0.6982971171,0.8400406837,7.995685577,3
90.41717146,nan,nan,nan,10.56671893,0.5631219982,-1.677879019,10.56784221,0.5631644632,-0.8949611119,0.8395701051,7.988358974,3
90.42787796,nan,nan,nan,10.45939926,0.568827033,-1.373299778,10.46018844,0.568855935,-0.9287313776,0.8450983763,7.950538635,3
90.43216056,nan,nan,nan,10.4168672,0.5711292916,-1.224417266,10.41817552,0.5711858151,-0.7319978958,0.8490383625,7.935029984,3
90.44072575,nan,nan,nan,10.33180309,0.5757338088,-1.353488215,10.33414967,0.5758455754,-0.5659508898,0.8564879298,7.906820297,3
90.45785615,nan,nan,nan,10.16546544,0.5851467492,-0.7362283404,10.16609797,0.585165096,-0.6094161725,0.8625008464,7.803242207,3
90.46297317,nan,nan,nan,10.11620136,0.5879812226,-0.6660562891,10.11589925,0.5879489298,-0.7310413966,0.8653641939,7.753025055,3
90.47320721,nan,nan,nan,10.01767318,0.5936501693,-0.6793849181,10.01603514,0.5935464492,-1.342764861,0.8758242726,7.689075947,3
90.47730083,nan,nan,nan,9.978261909,0.5959177481,-0.7451277118,9.977738671,0.5958777673,-0.8952958913,0.8778134584,7.672007561,3
90.48548806,nan,nan,nan,9.899439368,0.6004529055,-1.127789447,9.901145741,0.6005404036,-0.6071264814,0.8679747581,7.627254486,3
90.50186253,nan,nan,nan,9.745179196,0.6097155197,-1.651485857,9.74795988,0.6098656762,-0.5114077076,0.8501399159,7.546830654,3
90.50711962,nan,nan,nan,9.696642098,0.6127473473,-1.256007601,9.698778949,0.6128595921,-0.5588971523,0.8425940871,7.5362463,3
90.51763379,nan,nan,nan,9.599567903,0.6188110025,-1.325528178,9.600417087,0.618847424,-0.8671179887,0.8200163245,7.533849239,3
90.52183946,nan,nan,nan,9.560738225,0.6212364645,-1.800485353,9.561072342,0.6212425567,-1.29431695,0.8082324862,7.538112164,3
90.5302508,nan,nan,nan,9.485251071,0.6262236604,-0.8747933751,9.48552528,0.6262274902,-0.7896633183,0.788269639,7.537516594,3
90.54707348,nan,nan,nan,9.334750184,0.6362277518,-0.6358654823,9.33566167,0.6362735854,-0.4827320735,0.7716578841,7.531271935,3
90.55233014,nan,nan,nan,9.287722498,0.639353775,-0.6782291336,9.288833117,0.6394127337,-0.482090164,0.7723693848,7.51671648,3
90.56284346,nan,nan,nan,9.193667125,0.6456058215,-1.041300533,9.19517601,0.6456910305,-0.5929340111,0.7711907625,7.480643272,3
90.56704878,nan,nan,nan,9.156044976,0.6481066401,-1.831224302,9.157713167,0.6482023491,-0.7050926486,0.7720304132,7.465970993,3
90.57545944,nan,nan,nan,9.082681088,0.6532326504,-1.700005242,9.082787481,0.6532249865,-1.49937871,0.7747200727,7.429470062,3
90.59228074,nan,nan,nan,8.937977066,0.6636251775,-1.190165564,8.940019413,0.6637580133,-0.532374697,0.7838933468,7.359034061,3
90.59758151,nan,nan,nan,8.892524538,0.6669103373,-1.372267132,8.895100617,0.6670820663,-0.4778949402,0.7889620662,7.335258484,3
90.60818305,nan,nan,nan,8.803366173,0.6736092,-0.9195901986,8.805263027,0.6737301722,-0.4733400184,0.8069680929,7.295981884,3
90.61242366,nan,nan,nan,8.768145463,0.6763213197,-0.7588662327,8.769327991,0.6763894146,-0.5095811858,0.8130719066,7.279409409,3
90.62090489,nan,nan,nan,8.697704043,0.6817455591,-0.6293584049,8.697457919,0.6817078994,-0.6856129248,0.8265753388,7.263658524,3
90.63786735,nan,nan,nan,8.556821203,0.6925940379,-0.7867914765,8.556977562,0.6925953872,-0.7408169239,0.8506521583,7.237739563,3
90.64319637,nan,nan,nan,8.512560697,0.696002254,-1.060507681,8.514056534,0.6961090814,-0.5797870866,0.8505008817,7.22462368,3
90.6538544,nan,nan,nan,8.426550988,0.7030202337,-0.8118113513,8.428214479,0.7031364699,-0.4532908621,0.8524811268,7.211594582,3
90.65811761,nan,nan,nan,8.39280776,0.7058804472,-0.6345213318,8.393877657,0.7059474253,-0.4440266742,0.8570435047,7.210273266,3
90.66664404,nan,nan,nan,8.325321306,0.7116008743,-0.4677992178,8.325204013,0.7115693361,-0.486479787,0.8621125817,7.230511665,3
90.68369689,nan,nan,nan,8.190348396,0.7230417284,-0.4359468339,8.187856725,0.7228131577,-1.214594856,0.8778371811,7.304009438,3
90.6890576,nan,nan,nan,8.147918517,0.7266382579,-0.4935457124,8.146150018,0.7264742995,-0.9872232394,0.8818588257,7.330032349,3
90.69977902,nan,nan,nan,8.063058759,0.7338313169,-0.8199888891,8.064125642,0.7339161989,-0.5465306698,0.8892316818,7.386722088,3
90.70406759,nan,nan,nan,8.029114856,0.7367085405,-1.268915316,8.031315891,0.7368929586,-0.4829388853,0.8915830255,7.409959793,3
90.71264472,nan,nan,nan,7.964042185,0.742715899,-0.7903698497,7.965696391,0.7428464781,-0.4313240908,0.8995265365,7.450873375,3
90.72979899,nan,nan,nan,7.835394129,0.7548651317,-0.4226465241,7.834457389,0.754753517,-0.5891900312,0.9283180237,7.499281883,3
90.73519093,nan,nan,nan,7.794957435,0.7586838821,-0.4056013917,7.793206308,0.758496141,-0.7770931844,0.9357688427,7.500374317,3
90.7459748,nan,nan,nan,7.714084046,0.7663213828,-0.460827875,7.712311992,0.7661371708,-0.9388388339,0.9460777044,7.499904156,3
90.75028834,nan,nan,nan,7.681734691,0.7693763831,-0.5255897301,7.680979019,0.7692928696,-0.7007719303,0.949943006,7.499261379,3
90.75891544,nan,nan,nan,7.61703598,0.7754863837,-0.8195247535,7.618313072,0.7756042673,-0.4949865887,0.9578097463,7.512114525,3
90.77616963,nan,nan,nan,7.492064435,0.7881568044,-0.6099168389,7.492981179,0.7882270627,-0.4338808946,0.9359965324,7.508823395,3
90.78159457,nan,nan,nan,7.453524337,0.792217134,-0.491232002,7.453575227,0.7921958311,-0.4825414532,0.9234011769,7.504281044,3
90.79244445,nan,nan,nan,7.37644414,0.8003377931,-0.3965763848,7.374763325,0.8001333679,-0.7651355737,0.8905051351,7.480539322,3
90.7967844,nan,nan,nan,7.345612062,0.8035860568,-0.3935541204,7.343238563,0.8033083827,-1.103567299,0.876206398,7.466592789,3
90.8054643,nan,nan,nan,7.283947905,0.8100825842,-0.4438521029,7.282498004,0.8099111988,-0.7974309914,0.8469926119,7.464410782,3
90.8228241,nan,nan,nan,7.16061959,0.8230756389,-1.163295774,7.162804186,0.8233125059,-0.4253951607,0.7925424576,7.529363632,3
90.82828459,nan,nan,nan,7.122990613,0.8272973361,-1.073123571,7.125154745,0.827527859,-0.4089051,0.7768839598,7.547671318,3
90.83920557,nan,nan,nan,7.049507979,0.835946319,-0.5353004367,7.049855864,0.8359585653,-0.4675098748,0.7585802674,7.565806389,3
90.84357396,nan,nan,nan,7.020114926,0.8394059122,-0.4605598804,7.019736312,0.8393308479,-0.5353595124,0.7553119063,7.561488152,3
90.85231075,nan,nan,nan,6.961328819,0.8463250985,-0.3904446886,6.959497207,0.8460754129,-0.8493536474,0.7550286651,7.538446426,3
90.86978432,nan,nan,nan,6.843756605,0.8601634712,-0.482332693,6.843325911,0.8600997926,-0.5755087824,0.7517999411,7.478653908,3
90.87528396,nan,nan,nan,6.806751815,0.8645189738,-0.6038205075,6.807335715,0.8645851329,-0.4745299618,0.7444745898,7.465272903,3
90.88628326,nan,nan,nan,6.732761905,0.8732325843,-2.027611457,6.735355324,0.8735558136,-0.4008803437,0.7282946706,7.465755939,3
90.89068298,nan,nan,nan,6.704722067,0.87692413,-0.9341464086,6.706563168,0.8771440858,-0.4057020564,0.7243449688,7.462110519,3
90.89948241,nan,nan,nan,6.64864239,0.8843072214,-0.548340152,6.648978855,0.8843206304,-0.4770471514,0.7201702595,7.442205429,3
90.91708128,nan,nan,nan,6.536483037,0.8990734043,-0.3757424646,6.533958955,0.8986948044,-1.510521153,0.7145859599,7.350180149,3
90.92262468,nan,nan,nan,6.501154437,0.9037245416,-0.3876910683,6.499524186,0.9034769235,-0.8070984873,0.7147512436,7.311939716,3
90.93371147,nan,nan,nan,6.430497238,0.9130268163,-0.5140848262,6.430654649,0.9130411616,-0.4805685888,0.7041780949,7.258599281,3
90.95588504,nan,nan,nan,6.291783735,0.9320275579,-0.7269488961,6.292915574,0.9321696377,-0.4331994302,0.6763141751,7.231091022,3
90.96131918,nan,nan,nan,6.258975458,0.936864873,-0.546167379,6.259159501,0.9368575031,-0.5040665255,0.6775364876,7.223768234,3
90.97218745,nan,nan,nan,6.193358903,0.9465395033,-0.393119859,6.191647354,0.9462332339,-0.9070165116,0.6806975603,7.194719315,3
90.99392399,nan,nan,nan,6.062125793,0.9658887637,-0.4636961243,6.062083273,0.9658725087,-0.4730737986,0.6877007484,7.090623856,3
90.99942414,nan,nan,nan,6.02891899,0.9707848382,-0.5794580987,6.029640806,0.970897577,-0.4150543505,0.687317729,7.051074982,3
91.01042443,nan,nan,nan,5.962505385,0.980576987,-1.659780108,5.96475587,0.9809477135,-0.3933823043,0.6879767179,6.97424078,3
91.03242501,nan,nan,nan,5.836469762,1.001358867,-0.4090723628,5.834986,1.001047987,-0.8848165054,0.6956827044,6.900362015,3
91.03797516,nan,nan,nan,5.804715613,1.006608845,-0.3697003822,5.802531071,1.006171734,-1.361242701,0.700345993,6.911213875,3
91.04907546,nan,nan,nan,5.741207316,1.017108799,-0.3736357373,5.740323066,1.016926042,-0.575491091,0.7115372419,6.9383955,3
91.07127607,nan,nan,nan,5.614190721,1.038108708,-1.015537327,5.615907057,1.038434659,-0.3897526616,0.7331689596,7.028076172,3
91.07688259,nan,nan,nan,5.582765185,1.043545919,-1.192513272,5.584487131,1.043866429,-0.4226419601,0.7396287918,7.060135841,3
91.08809564,nan,nan,nan,5.521940345,1.054837047,-0.5331239836,5.521647279,1.054729969,-0.6248229401,0.7524505854,7.132230759,3
91.11052174,nan,nan,nan,5.400290665,1.077419303,-0.3534490363,5.399388825,1.077202222,-0.5663575701,0.7827967405,7.203629017,3
91.11618926,nan,nan,nan,5.369547378,1.083126287,-0.3823831803,5.369186034,1.083032639,-0.4620239222,0.7880769968,7.227399349,3
91.1275243,nan,nan,nan,5.308060803,1.094540255,-0.5606832035,5.308780452,1.094693473,-0.3834021779,0.7945928574,7.265698433,3
91.15019438,nan,nan,nan,5.188075407,1.118091115,-0.6017704152,5.187969288,1.118015142,-0.643912241,0.7885937691,7.2691679,3
91.15592851,nan,nan,nan,5.15856317,1.124250479,-0.4660824827,5.157411499,1.123914089,-0.958933205,0.7831478119,7.261940956,3
91.16739678,nan,nan,nan,5.099538696,1.136569206,-0.3509359079,5.098286321,1.136218991,-0.7193315861,0.7717095017,7.246192455,3
91.19033332,nan,nan,nan,4.981489748,1.161206662,-0.4861826818,4.98192111,1.16130899,-0.3814837869,0.7584870458,7.078122139,3
91.19614053,nan,nan,nan,4.951601393,1.167444524,-0.6471359715,4.952459054,1.16766143,-0.3935991679,0.7566821575,7.024763107,3
91.20775496,nan,nan,nan,4.892471907,1.180106407,-1.139113178,4.893534942,1.180366309,-0.5283546521,0.7511762381,6.971302032,3
91.23098381,nan,nan,nan,4.778925534,1.206785651,-0.3549474931,4.77792405,1.206447946,-0.65628857,0.7278494835,6.941837788,3
91.23687161,nan,nan,nan,4.750145048,1.213548012,-0.3311210502,4.749445015,1.213306506,-0.5075717114,0.7219850421,6.943588734,3
91.2486472,nan,nan,nan,4.692584077,1.227072734,-0.365680615,4.692486945,1.227023624,-0.389336871,0.71629107,6.949175835,3
91.27219837,nan,nan,nan,4.577462135,1.254122179,-2.023195503,4.578570805,1.254457862,-0.5827385263,0.7253646851,6.960375309,3
91.27817551,nan,nan,nan,4.549668708,1.261479952,-0.8081084152,4.549659608,1.261420498,-0.8239747807,0.7310873866,6.984918594,3
91.29012979,nan,nan,nan,4.494096007,1.276200397,-0.430950867,4.493227377,1.275842395,-0.7901000033,0.7465203404,7.053027153,3
91.31403835,nan,nan,nan,4.382950606,1.305641287,-0.3371081251,4.382772157,1.305546871,-0.3824619438,0.7802941203,7.113871574,3
91.32011517,nan,nan,nan,4.354700863,1.313124256,-0.3889497551,4.354697837,1.313096836,-0.391942028,0.7893176079,7.138862133,3
91.33226881,nan,nan,nan,4.298201377,1.328090194,-0.6743658779,4.298549197,1.328196765,-0.5283912006,0.8048113585,7.17428875,3
91.3565761,nan,nan,nan,4.188742624,1.359518161,-0.4533431662,4.18830924,1.359279886,-0.6294740974,0.8106138706,7.168123245,3
91.36276493,nan,nan,nan,4.161333072,1.36771418,-0.3651290282,4.160941471,1.367494527,-0.4893486489,0.8091946244,7.147283554,3
91.37514259,nan,nan,nan,4.106513968,1.384106218,-0.3019880592,4.106205932,1.383923811,-0.3847618344,0.8133811951,7.131644249,3
91.39989793,nan,nan,nan,3.99687576,1.416890294,-0.5880613837,3.996734854,1.416782378,-0.667174339,0.8112960458,7.158425331,3
91.4062137,nan,nan,nan,3.968903997,1.425254426,-0.9426229088,3.968805731,1.425165514,-1.078739599,0.8105947971,7.16942215,3
91.41884525,nan,nan,nan,3.914699859,1.442895956,-0.6513683408,3.914736045,1.442865292,-0.6421728237,0.8117431402,7.199234962,3
91.44410835,nan,nan,nan,3.80786374,1.479004478,-0.2834109469,3.807531396,1.47875271,-0.3847055725,0.7977723479,7.238368034,3
91.45056947,nan,nan,nan,3.780540071,1.488239345,-0.2881146784,3.780113475,1.487931029,-0.4237638078,0.7966625094,7.226923943,3
91.4634917,nan,nan,nan,3.725892733,1.506709078,-0.3973785011,3.725277631,1.506287666,-0.6954544926,0.7901986837,7.197209835,3
91.48933616,nan,nan,nan,3.618016259,1.54459313,-0.6708136024,3.618421608,1.544810796,-0.4683141101,0.7874568105,7.067265987,3
91.4959658,nan,nan,nan,3.591168769,1.554860662,-0.4551644749,3.591346289,1.554908369,-0.3988945725,0.7926808596,7.011646271,3
91.50922506,nan,nan,nan,3.537473789,1.575395725,-0.2823980005,3.53719565,1.575103517,-0.3868644482,0.8012007475,6.930747986,3
91.53574358,nan,nan,nan,3.430083829,1.616465853,-0.3619922914,3.429030891,1.615603433,-1.366819075,0.8004640341,6.971812248,3
91.54257172,nan,nan,nan,3.402432458,1.62704082,-0.5013006579,3.402105668,1.626774861,-0.717345453,0.8004094958,6.995807648,3
91.556228,nan,nan,nan,3.347389423,1.64841558,-1.257923276,3.348255224,1.649117717,-0.4112574323,0.7879604101,7.035714626,3
91.58354056,nan,nan,nan,3.241098732,1.694450717,-0.2397086569,3.240554334,1.693803429,-0.4978429068,0.7481417656,7.077513218,3
91.5906074,nan,nan,nan,3.213597138,1.706361823,-0.2136012269,3.212687866,1.705365385,-0.7109166079,0.7408847213,7.074899673,3
91.60474107,nan,nan,nan,3.158593951,1.730184034,-0.2562852638,3.157759772,1.729308704,-0.7637695001,0.73195678,7.086138248,3
91.63300841,nan,nan,nan,3.048844655,1.778102443,-1.644380209,3.049750964,1.779076157,-0.3404883841,0.7238036394,7.007116795,3
91.64037033,nan,nan,nan,3.020820483,1.791177826,-1.531722542,3.021621269,1.792037538,-0.3802215971,0.7240626812,6.977754593,3
91.65509416,nan,nan,nan,2.965145584,1.817796006,-1.015176394,2.965361878,1.817960299,-0.72663911,0.7231570482,6.991477966,3
91.68454182,nan,nan,nan,2.854756132,1.87234073,-0.7026259774,2.85520558,1.872895085,-0.3485601049,0.7105076313,7.021370888,3
91.69228309,nan,nan,nan,2.826146388,1.887272128,-0.4622124615,2.826436986,1.887584319,-0.3055173837,0.7084844112,7.025520325,3
91.70776563,nan,nan,nan,2.768926899,1.917134925,-0.3243532455,2.768899798,1.916962789,-0.3791579476,0.7029624581,7.018232346,3
91.71395864,nan,nan,nan,2.746039103,1.929080043,-0.335814034,2.745884923,1.928714176,-0.4938237634,0.7010409832,6.997250557,3
91.72634467,nan,nan,nan,2.700263512,1.952970281,-0.4918749588,2.699855173,1.952216952,-1.49798089,0.697044313,6.933670044,3
91.75111673,nan,nan,nan,2.609353637,2.001825291,-1.426598425,2.609985245,2.002915113,-0.2855507624,0.6983713508,6.843967915,3
91.7601528,nan,nan,nan,2.576557456,2.020284211,-1.273168833,2.577206939,2.021413941,-0.2533841263,0.6965962052,6.825414658,3
91.77822493,nan,nan,nan,2.511348063,2.057944453,-0.8021736572,2.511650328,2.058411598,-0.4211981907,0.6898736954,6.794730663,3
91.78545378,nan,nan,nan,2.485264306,2.073008549,-0.9884530769,2.485427684,2.07321066,-0.6840056707,0.685043931,6.787011147,3
91.79991148,nan,nan,nan,2.433553561,2.104144807,-0.5712729771,2.433590164,2.104101322,-0.5851061012,0.6749899387,6.774539948,3
91.82882689,nan,nan,nan,2.330916633,2.168148814,-0.1473310476,2.330898179,2.167973301,-0.1932725886,0.6403316259,6.724135399,3
91.8394354,nan,nan,nan,2.293261094,2.191630668,-0.1953185326,2.293222441,2.191406716,-0.2657090833,0.6260297894,6.734517574,3
91.86065243,nan,nan,nan,2.217950016,2.238594376,-1.155339168,2.217988837,2.238562921,-1.143323931,0.6029116511,6.752084255,3
91.86913924,nan,nan,nan,2.188139383,2.258143234,-1.282315369,2.188438333,2.258758283,-0.4511153813,0.5999321938,6.751261711,3
91.88611286,nan,nan,nan,2.128790278,2.297912222,-1.109044313,2.129337324,2.299149007,-0.1769785446,0.5935146809,6.733050823,3
91.9200601,nan,nan,nan,2.010874701,2.379417969,-1.352729063,2.011135307,2.379930456,-0.5453436204,0.5947076082,6.697403908,3
91.93189862,nan,nan,nan,1.970363373,2.40922476,-0.4433280782,1.970165476,2.408676741,-0.9052514054,0.5922523737,6.645729542,3
91.95557564,nan,nan,nan,1.889612277,2.469454375,-0.09724710567,1.889503819,2.469096961,-0.1865269942,0.5889978409,6.510403633,3
91.96504645,nan,nan,nan,1.857311838,2.493546221,-0.09337709975,1.857239156,2.49326505,-0.1590745092,0.5901572108,6.475705147,3
91.98398807,nan,nan,nan,1.79271096,2.541729914,-0.2582688059,1.79270983,2.541601226,-0.2945528843,0.5952745676,6.486407757,3
91.99156472,nan,nan,nan,1.76687061,2.561003391,-0.4504590532,1.7668981,2.560935697,-0.4717910536,0.5971549153,6.495176315,3
92.00671801,nan,nan,nan,1.715498132,2.600096454,-1.298210873,1.715706259,2.600245794,-0.8276390318,0.6046156883,6.527936935,3
92.0370246,nan,nan,nan,1.614612147,2.681248882,-0.8012963673,1.615639461,2.682307632,-0.150383511,0.6249288321,6.6611166,3
92.04696015,nan,nan,nan,1.582018306,2.708384773,-0.5490882814,1.582834107,2.709210338,-0.1485749974,0.6243646145,6.706243992,3
92.06683125,nan,nan,nan,1.516830623,2.762656555,-0.5603498266,1.517223399,2.763015749,-0.3302275389,0.6290971041,6.748857975,3
92.07477968,nan,nan,nan,1.49075555,2.784365268,-0.7436369258,1.490979116,2.784537914,-0.5500026165,0.6309816837,6.741190434,3
92.09067656,nan,nan,nan,1.439078895,2.828118739,-1.317646552,1.439636845,2.82823071,-0.60336613,0.6311287284,6.684682846,3
92.12247031,nan,nan,nan,1.338376709,2.917022516,-0.6813214992,1.340082862,2.917387277,-0.09358160402,0.6242208481,6.59914732,3
92.13320814,nan,nan,nan,1.304773233,2.947183102,-0.6763245625,1.306460096,2.947498482,-0.1008657725,0.6173366904,6.562918663,3
92.15468381,nan,nan,nan,1.238541574,3.007474727,-0.6363929905,1.239214563,3.007720893,-0.3420764599,0.6030399799,6.492729664,3
92.16327407,nan,nan,nan,1.213418322,3.03154989,-0.243743748,1.21231635,3.031809857,-0.6955016322,0.6000868082,6.469188213,3
92.1804546,nan,nan,nan,1.163171817,3.079700217,0.004259631361,1.161785191,3.07980543,-0.25057404,0.5928165317,6.472922325,3
92.21481566,nan,nan,nan,1.062678808,3.17600087,-0.05505298815,1.063465116,3.175643428,0.05995992716,0.6037843227,6.446009636,3
92.22500552,nan,nan,nan,1.032877368,3.204559057,-0.2435893979,1.034308066,3.204064413,0.01767136493,0.609179318,6.416806698,3
92.24538523,nan,nan,nan,0.9749514816,3.261218776,-1.044343173,0.975993964,3.260906383,-0.3732633575,0.6311226487,6.353904247,2.979454078
92.25353711,nan,nan,nan,0.9528607813,3.283588669,-1.087609819,0.9526722046,3.283641622,-1.613549762,0.6333104372,6.362531662,2.974213833
92.26984087,nan,nan,nan,0.9102386885,3.32764521,-0.5465052828,0.9122473175,3.326630114,-0.01767962166,0.6365799904,6.447038174,2.973347132
92.30244841,nan,nan,nan,0.8269653041,3.414894742,-1.123993097,0.8313975433,3.4126071,0.1861838406,0.6507392526,6.747092247,2.989799712
92.31123986,nan,nan,nan,0.8055863779,3.437876255,-1.138283745,0.8095993022,3.435787709,0.1424204521,0.6535555124,6.873738289,3
92.32882276,nan,nan,nan,0.7643872494,3.482992486,-0.7436578598,0.7660028199,3.482148929,-0.1528712115,0.6633602977,7.055221081,3
92.33585592,nan,nan,nan,0.7485371667,3.500681541,-0.556078566,0.748564227,3.500693416,-0.548364251,0.6682024598,7.073435783,3
92.34992224,nan,nan,nan,0.7168370013,3.536059651,-0.6876640194,0.7177859598,3.535439372,-0.2792676628,0.6661918759,7.03772068,2.995582951
92.37805489,nan,nan,nan,0.6594822547,3.603024614,-0.01161822547,0.6593037898,3.603173918,-0.04116994426,0.6125818491,6.879137993,2.958124563
92.38531247,nan,nan,nan,0.6452991338,3.619915572,0.05349682567,0.6442167146,3.620647896,-0.1132577232,0.5968421698,6.813184738,2.944885506
92.39982764,nan,nan,nan,0.6169328919,3.653697489,0.06040321706,0.614042564,3.655595854,-0.6911053234,0.5693759918,6.674406528,2.916695539
92.42885798,nan,nan,nan,0.5602004081,3.721261324,-1.616193097,0.5634285272,3.719006225,0.03424739841,0.5298285484,6.497291088,2.872627932
92.46167826,nan,nan,nan,0.5062701605,3.790701583,-0.6593557963,0.5076691586,3.789720553,-0.1741557598,0.5229107738,6.379440308,2.834124839
92.49296549,nan,nan,nan,0.4609921073,3.852506572,-0.2223902455,0.4622938773,3.851511303,0.0104228515,0.5328841209,6.530028343,2.841665945
92.52226845,nan,nan,nan,0.4218906034,3.907928639,-0.2853634829,0.4246510063,3.905875863,0.1455419694,0.5438256264,6.552749634,2.830474519
92.55008192,nan,nan,nan,0.3908565743,3.956002236,0.04656347538,0.3889215376,3.95747705,-0.3021321235,0.5413004756,6.683815002,2.838421673
92.57681999,nan,nan,nan,0.3610224747,4.002217068,-0.216786289,0.3620381903,4.001397143,-0.03015339662,0.5332213044,6.571631432,2.808010666
92.60276616,nan,nan,nan,0.3360532284,4.043993138,-0.349716287,0.3392260409,4.041521844,0.1586454061,0.5298757553,6.399258614,2.766284544
92.6281256,nan,nan,nan,0.3156374157,4.081748668,-0.1419586273,0.3169297587,4.080739177,0.05024745193,0.5282734632,6.3393116,2.744106167
92.65305608,nan,nan,nan,0.295566931,4.118865573,-0.55680254,0.2950106124,4.119293159,-0.9696965428,0.5189294219,6.312526703,2.728330084
92.67768457,nan,nan,nan,0.2794727616,4.1525857,-0.4378473329,0.28122063,4.151180186,-0.04347368789,0.511372745,6.24916935,2.705463215
92.70211684,nan,nan,nan,0.2652493574,4.184661535,-0.3722551245,0.268171189,4.182315928,0.1203430376,0.5065494776,6.497227669,2.744386543
92.72644369,nan,nan,nan,0.2511746963,4.216528995,-1.855322383,0.2551780577,4.213317317,0.09019049187,0.5138602853,6.757674694,2.782269205
92.75074503,nan,nan,nan,0.2409169245,4.24531827,-0.5030915876,0.2421985464,4.244286208,-0.1540209417,0.5285108089,6.82250309,2.785613828
92.77509287,nan,nan,nan,0.230639528,4.274162624,-0.6687600612,0.2304908564,4.274269672,-0.765335623,0.5494530797,6.522702694,2.725120615
92.7995534,nan,nan,nan,0.2215905865,4.302108993,-0.8488430198,0.2236370443,4.300437624,-0.1217049386,0.5590099692,6.423505783,2.698163022
92.82418864,nan,nan,nan,0.2140995835,4.32894335,-0.6347348744,0.216734278,4.326792484,0.007432284898,0.5675031543,6.429578781,2.691763454
92.8490577,nan,nan,nan,0.2065374804,4.356032403,-1.456898516,0.2097659947,4.353397489,-0.003783078398,0.5684376359,6.316439629,2.660405461
92.87421781,nan,nan,nan,0.2008797532,4.38181666,-0.7800660247,0.2027161619,4.380313851,-0.1504011365,0.5560603738,6.260789871,2.639665107
92.89972514,nan,nan,nan,0.195360002,4.407780924,-0.8932454316,0.1955690382,4.407601671,-0.7205261737,0.5261662602,6.344471931,2.648888661
92.92563556,nan,nan,nan,0.1904188931,4.433610776,-1.129343342,0.1912000116,4.432959222,-0.5176909693,0.5019417405,6.099951267,2.582305403
92.9520053,nan,nan,nan,0.1864257364,4.459051377,-0.8805039052,0.1879126274,4.457819507,-0.2482852379,0.4916081727,5.831008911,2.498368092
93.08643658,nan,nan,nan,0.1723285735,4.583597109,-1.115630253,0.1725278779,4.583420544,-0.8706490539,0.5200828314,6.186514854,2.553531807
93.23628264,nan,nan,nan,0.1653783651,4.715175381,-1.38041932,0.1656695505,4.714923041,-0.9088884117,0.5774134398,6.399236679,2.565357633
93.27072621,nan,nan,nan,0.164453574,4.74485828,-1.606615676,0.1645047898,4.744803296,-1.392067888,0.5845401287,6.055934906,2.462512155
93.30720998,nan,nan,nan,0.1637199221,4.776090905,-1.636763713,0.1640518019,4.775795625,-0.9353107305,0.54953444,5.910312653,2.399286211
93.34514842,nan,nan,nan,0.1631499225,4.808405277,-1.550578704,0.1635807528,4.808023666,-0.8303046319,0.5345892906,5.704850197,2.304808061
93.38468307,nan,nan,nan,0.162603433,4.842038059,-2.204533652,0.1630898848,4.841607664,-0.8530259258,0.5150220394,5.963827133,2.385223591
93.42596632,nan,nan,nan,0.162305667,4.876921784,-1.648364247,0.1625773059,4.876677067,-1.011388937,0.5046362281,6.071650505,2.406143673
93.46917003,nan,nan,nan,0.1619940492,4.913428268,-2.058799589,0.1620408824,4.913377867,-1.643365224,0.5238316655,6.137573719,2.414538073
93.51448927,nan,nan,nan,0.1618368821,4.951568976,-1.849371114,0.1619039117,4.951493614,-1.462074301,0.5926507115,6.054425716,2.378511333
93.56214702,nan,nan,nan,0.1617297781,4.991625209,-1.902647193,0.1618777696,4.991470334,-1.256373717,0.595479846,5.923532486,2.313610046
93.61240011,nan,nan,nan,0.161672635,5.033808249,-2.181552875,0.1618502038,5.033624099,-1.241581071,0.5522793531,5.915768623,2.282348556
93.66554673,nan,nan,nan,0.1617133562,5.078321221,-1.953754206,0.1618210508,5.078205042,-1.373745081,0.5319657326,6.038463593,2.306618419
93.72193785,nan,nan,nan,0.1617565634,5.125551629,-2.836986265,0.161790118,5.12550757,-1.919161472,0.519905746,5.756616592,2.150875203
93.78198891,nan,nan,nan,0.1619056687,5.175729865,-2.080420144,0.161923921,5.17569105,-1.780847184,0.5207982063,5.88458395,2.186039694
93.84619399,nan,nan,nan,0.1620661207,5.229377995,-2.311097961,0.1621192142,5.22928672,-1.600856467,0.5365152955,5.831381798,2.132077278
93.91515094,nan,nan,nan,0.1622803712,5.286932892,-2.23491954,0.1623289613,5.286849056,-1.617846786,0.479552716,6.107284546,2.220969783
93.98959327,nan,nan,nan,0.1625364578,5.349028427,-2.216839994,0.1625553933,5.34899034,-1.853656024,0.4806094468,6.109148979,2.187549257
94.0704357,nan,nan,nan,0.1628271703,5.416431566,-2.413974566,0.1628317328,5.416405385,-2.05754268,0.4699182212,6.410939217,2.283581788
94.15884208,nan,nan,nan,0.1631747463,5.490068293,-2.153793937,0.1631873125,5.490007446,-1.736818848,0.5322582722,6.934659004,2.433806334
94.25633148,nan,nan,nan,0.1635583223,5.571269246,-2.867613044,0.163579425,5.571171496,-1.714936315,0.5413815975,6.718658447,2.336029959
94.3649564,nan,nan,nan,0.1640148129,5.661611889,-2.055983965,0.1640163258,5.661606349,-2.008891199,0.601133585,6.793761253,2.3310409
94.48763526,nan,nan,nan,0.1645303643,5.763643095,-2.356844822,0.1645371161,5.763574332,-1.785616882,0.6249178648,6.856378555,2.313214462
94.62887951,nan,nan,nan,0.1651456595,5.88094793,-1.907564298,0.1651545649,5.880864309,-1.573998027,0.6008275747,6.846524239,2.255474356
94.79686012,nan,nan,nan,0.1658849097,6.020400033,-2.015883388,0.1658888917,6.020356308,-1.771281821,0.5959305763,6.560594559,2.059417181
95.01328397,nan,nan,nan,0.1668712777,6.199747477,-1.609251322,0.1668760608,6.199691847,-1.473747522,0.5727498531,6.674088478,2.00285762
95.32392645,nan,nan,nan,0.1683123417,6.45693358,-1.780537603,0.1683333676,6.456722357,-1.305887038,0.612554431,6.900986195,1.987894329
95.56965703,nan,nan,nan,0.1695090487,6.659842735,-1.431560731,0.1694861553,6.660043732,-2.176722836,0.7111306787,6.801959515,1.924580106
95.7970141,nan,nan,nan,0.1706437764,6.847320867,-1.302397922,0.1706539155,6.847225247,-1.194615473,0.7227352858,7.093945026,1.945838734
96.018767,nan,nan,nan,0.1717505339,7.030177813,-1.665282614,0.1717999107,7.029727852,-1.065548099,0.8307429552,7.026926517,1.971859207
96.23742148,nan,nan,nan,0.1729021983,7.209942834,-1.50651384,0.1729298937,7.20968046,-1.169166424,0.8000692725,7.185495377,1.939730788
96.45352008,nan,nan,nan,0.1740772715,7.387278599,-1.332263505,0.174046668,7.387529573,-1.909563039,0.7808939219,7.028445244,1.979737319
96.66720039,nan,nan,nan,0.1752391948,7.562629862,-1.632076783,0.1752674834,7.562392777,-1.260449956,0.9527623653,7.193303585,2.056199383
96.8785027,nan,nan,nan,0.1764461429,7.735549185,-1.57240028,0.1764925755,7.735157352,-1.109204331,0.8642967939,7.351641655,2.007887406
97.08744063,nan,nan,nan,0.1776872325,7.906138595,-1.360891469,0.1777039595,7.90598877,-1.203243402,0.9149750471,7.359964371,2.064704284
97.29401971,nan,nan,nan,0.1789143106,8.0748021,-1.636693457,0.1789016672,8.074891551,-1.924392749,0.9504877925,7.453753948,2.088703289
97.4982427,nan,nan,nan,0.1801835947,8.241107166,-1.68182435,0.1801961631,8.241001769,-1.472588961,1.006803036,7.266808033,2.190436017
97.70011119,nan,nan,nan,0.1814893701,8.405099378,-1.518011476,0.1814937075,8.405055941,-1.449417925,1.101605296,7.424526691,2.204074824
97.89962611,nan,nan,nan,0.1827799215,8.567179618,-2.407077542,0.1827763853,8.567195531,-2.690972662,1.102086425,7.453502178,2.226713052
98.0967879,nan,nan,nan,0.1841474904,8.726679128,-1.680135957,0.1841680949,8.726525929,-1.413442708,1.070685983,7.606138229,2.214121274
98.29159654,nan,nan,nan,0.1855056434,8.884224899,-2.115745777,0.1855431943,8.883954704,-1.416102565,1.149695158,7.905884266,2.189209696
98.4840516,nan,nan,nan,0.186917983,9.039382954,-1.846645657,0.1869016804,9.039481501,-2.494886264,1.202772856,8.221701622,2.159134808
98.67415222,nan,nan,nan,0.1883348176,9.19249472,-2.709288401,0.1883868186,9.192149518,-1.398784156,1.184993505,7.771528721,2.275984005
98.86189713,nan,nan,nan,0.1898078266,9.34322664,-2.115644637,0.1898574505,9.342899675,-1.365992653,1.1532197,7.740826607,2.301244942
99.04728464,nan,nan,nan,0.1913044498,9.491801066,-2.179686981,0.1913096166,9.491756957,-1.947344031,1.244837642,7.673948765,2.345056518
99.23031267,nan,nan,nan,0.192833996,9.638163152,-2.337158823,0.1928824737,9.637867518,-1.447582881,1.267182827,7.64942646,2.370147338
99.38425013,nan,nan,nan,0.1941649033,9.760994813,-2.489699753,0.1942321453,9.760591075,-1.34520423,1.379060388,7.932697296,2.348659292
99.50740011,nan,nan,nan,0.1952850473,9.858942287,-1.787551185,0.1953118825,9.858769919,-1.468511593,1.316725492,8.0362854,2.336567766
99.60592009,nan,nan,nan,0.1962184232,9.937090046,-1.444958606,0.1961756723,9.937312995,-1.884032302,1.338481665,7.934534073,2.365496451
99.68473607,nan,nan,nan,0.1969651239,9.999608254,-1.362460864,0.1969021209,9.999947311,-2.049283622,1.337935686,8.012453079,2.36013689
99.74778885,nan,nan,nan,0.1975624845,10.04962282,-1.354738585,0.1975120535,10.04989216,-1.771520041,1.289021969,7.806460857,2.394864489
99.79823108,nan,nan,nan,0.198040373,10.08963447,-1.382426113,0.1979999995,10.08984804,-1.700757621,1.289640903,7.827704906,2.396076453
100,nan,nan,nan,0.1999519268,10.24968108,-3.197754567,0.1999517836,10.24967156,-2.805911817,1.143842697,7.886979103,2.394810577


==> data/scalar_decay_pid_rl_deeponet_trajectory.csv <==
t,PID_y,PID_err,PIDu_y,PIDu_err,RL_y,RL_err,D_y,D_err
0.05458656282,0.3711900733,2.558336032,0.3711900733,2.558336032,0.6258331615,1.875213574,0.4528646767,2.345602475
0.1091731256,0.3527473805,1.612473953,0.3527473805,1.612473953,0.3397048803,0.4134086895,0.235375315,2.483472428
0.1637596885,0.2430003601,2.363471903,0.2430003601,2.363471903,0.2103529607,1.821034493,0.1150889844,2.617375587
0.2183462513,0.1332533396,2.202310441,0.1332533396,2.202310441,0.1226121625,1.828940962,0.06189245731,2.659818177
0.2729328141,0.07755464211,2.19920919,0.07755464211,2.19920919,0.06891699872,1.489234404,0.03189696744,2.711782551
0.3275193769,0.05017815586,2.451376357,0.05017815586,2.451376357,0.04115650451,1.752920778,0.01431496348,2.7896827
0.3821059397,0.0228016696,0.8299520689,0.0228016696,0.8299520689,0.02463508545,1.925877445,0.006263202988,2.840596555
0.4366925026,0.01627130522,2.338549329,0.01627130522,2.338549329,0.01357884708,1.449677309,0.003519101767,2.83333427
0.4912790654,0.009812342633,2.392461833,0.009812342633,2.392461833,0.008401846799,1.925361789,-0.000420832308,2.969979887
0.5458656282,0.004843967243,1.84034759,0.004843967243,1.84034759,0.004862390905,1.860992646,-0.001715519698,3
0.600452191,0.003346248436,2.317051035,0.003346248436,2.317051035,0.002825131565,1.79750389,-0.002350383671,3
0.6550387539,0.001848529628,2.125487184,0.001848529628,2.125487184,0.001718192623,1.911889357,-0.002448984655,3
0.7096253167,0.001021205777,1.873318332,0.001021205777,1.873318332,0.001015136279,1.854138268,-0.003315323265,3
0.7658902666,0.0006718882564,2.047211742,0.0006718882564,2.047211742,0.0005779443827,1.690454859,-0.00293579069,3
0.8252111108,0.0003035984025,1.265098745,0.0003035984025,1.265098745,0.0003729828431,1.861039524,-0.0007547822315,2.907641453
0.8889392373,0.0001932133591,1.586440121,0.0001932133591,1.586440121,0.0001527935468,0.5321223768,-0.003774562152,3
0.9588259182,0.0001025852386,1.417782458,0.0001025852386,1.417782458,0.0001084502031,1.500060772,-0.002152436646,3
1.037181993,4.297715053e-05,0.926296021,4.297715053e-05,0.926296021,6.37933326e-05,1.455848744,-0.002493717941,3
1.127171844,2.358528816e-05,0.9738623911,2.358528816e-05,0.9738623911,1.524754833e-05,0.07685537995,0.000214523403,2.296030595
1.233399207,6.125286856e-06,0.0864124935,6.125286856e-06,0.0864124935,1.161795081e-05,0.825168558,5.484255962e-05,1.696355607
1.363098706,3.344374483e-06,0.2978723927,3.344374483e-06,0.2978723927,7.186352746e-06,0.7650935631,-0.001034834655,3
1.528749415,3.995775247e-07,-0.8678229072,3.995775247e-07,-0.8678229072,1.526366623e-06,0.1010820511,-0.0001267280895,2.103661934
1.75456709,2.129618403e-07,-0.7354892954,2.129618403e-07,-0.7354892954,3.228420717e-07,-0.5320266151,0.001541054575,3
2.095746356,1.617625832e-08,-1.830039785,1.617625832e-08,-1.830039785,2.105164855e-08,-1.706303566,0.0004089006688,2.611615746
2.711333833,7.012920399e-09,-2.158838226,7.012920399e-09,-2.158838226,7.013616134e-09,-2.15879467,-4.991353489e-05,1.698218957
4.223370104,1.223544719e-09,-2.915604877,1.223544719e-09,-2.915604877,1.556423675e-10,-3.833892815,-0.0001085281838,2.035542567
9.179392934,5.936490942e-11,-4.232350789,5.936490942e-11,-4.232350789,1.346628763e-15,-6.098503112,0.0006407115143,2.806662528
10,2.026723474e-11,-4.694566333,2.026723474e-11,-4.694566333,7.730984586e-17,-7.198395802,-0.0002407107968,2.381495571


==> data/van_der_pol_pid_rl_deeponet_trajectory.csv <==
t,PID_y0,PID_y1,PID_err,PIDu_y0,PIDu_y1,PIDu_err,RL_y0,RL_y1,RL_err,D_y0,D_y1,D_err
0.001,-0.00200994604,-2.019924652,-16,-0.00200994604,-2.019924652,-16,-0.01104219592,-2.109433397,1.648515299,-0.009556272067,-1.598085046,2.319666712
0.011,-0.02324377477,-2.230261094,-16,-0.02324377477,-2.230261094,-16,-0.02514678444,-2.248482702,0.9143919323,0.001061570831,-0.9621647,2.754681633
0.01711591795,-0.03797409223,-2.375767133,0.4353666485,-0.03797409223,-2.375767133,0.4353666485,-0.04048323425,-2.399676244,1.109482941,-0.0007197447121,-1.445074558,2.591326805
0.02368313775,-0.05379137974,-2.53201026,0.1935701653,-0.05379137974,-2.53201026,0.1935701653,-0.05695138142,-2.562026561,1.130193658,-0.01932369173,-2.153523445,2.172344938
0.03058828947,-0.07222331475,-2.713260891,0.4290386704,-0.07222331475,-2.713260891,0.4290386704,-0.07426693627,-2.732731001,0.9964024395,-0.04077864811,-2.379271507,2.083641181
0.03774733429,-0.09251669549,-2.91232971,0.5052319785,-0.09251669549,-2.91232971,0.5052319785,-0.09221916068,-2.909712011,0.360486261,-0.06077057123,-2.545282364,2.092235789
0.04509989091,-0.1139510025,-3.122076613,-0.06709589347,-0.1139510025,-3.122076613,-0.06709589347,-0.1156921674,-3.137250063,0.7597727525,-0.09337414056,-2.869904041,1.904314387
0.05260066476,-0.1393502403,-3.367642661,0.5688143243,-0.1393502403,-3.367642661,0.5688143243,-0.1411583982,-3.383192206,0.9226942107,-0.1341540962,-3.073432446,1.924208102
0.06021469817,-0.1651329993,-3.616916687,0.2227102181,-0.1651329993,-3.616916687,0.2227102181,-0.1670091618,-3.632848007,0.7861272903,-0.1687118858,-3.988805771,2.019642711
0.06791453816,-0.1946504924,-3.896867008,0.4331443174,-0.1946504924,-3.896867008,0.4331443174,-0.1933944261,-3.887234895,-0.6729475667,-0.2147354633,-5.046711922,2.474981502
0.07567849339,-0.2261872116,-4.193497465,0.4578667534,-0.2261872116,-4.193497465,0.4578667534,-0.2267755496,-4.197174219,0.5751790636,-0.2613411844,-6.017860889,2.642574893
0.0834894874,-0.2590001836,-4.499136069,-0.1438320786,-0.2590001836,-4.499136069,-0.1438320786,-0.2603589165,-4.508991344,0.466888308,-0.2948605716,-6.029660225,2.532947216
0.09133398689,-0.2970831079,-4.840168928,0.3919630728,-0.2970831079,-4.840168928,0.3919630728,-0.2958422894,-4.832509392,-0.06575344134,-0.3156566024,-7.003740788,2.653642575
0.09920019894,-0.3352714407,-5.182145721,-0.02374369604,-0.3352714407,-5.182145721,-0.02374369604,-0.3367821467,-5.188546683,0.3456149944,-0.3096192479,-5.348785877,1.524455897
0.1070743005,-0.3783583519,-5.545065015,-0.0009448811658,-0.3783583519,-5.545065015,-0.0009448811658,-0.3777630652,-5.544941066,-0.02388139464,-0.3271863759,-6.829724789,2.367294999
0.1149334472,-0.4234605796,-5.91618347,-0.07967190604,-0.4234605796,-5.91618347,-0.07967190604,-0.4232721874,-5.913500216,-0.3692412627,-0.3815533519,-7.976507664,2.543190917
0.1227366838,-0.4698797793,-6.285074579,-0.6455495018,-0.4698797793,-6.285074579,-0.6455495018,-0.4712325395,-6.287174088,-0.4436108958,-0.4303484559,-8.754071236,2.593896024
0.1304220354,-0.5210017149,-6.649754814,-0.06387790187,-0.5210017149,-6.649754814,-0.06387790187,-0.5192169589,-6.653486125,-0.6075916876,-0.4784820676,-9.222901344,2.58639675
0.1379221052,-0.5708911799,-7.005643176,-0.4040520059,-0.5708911799,-7.005643176,-0.4040520059,-0.5720371512,-6.997225069,0.205015602,-0.5345984101,-8.855296135,2.42087197
0.1451921266,-0.6237101623,-7.321681111,0.3246567773,-0.6237101623,-7.321681111,0.3246567773,-0.6232371991,-7.33042057,-0.03568153347,-0.5952936411,-8.144422531,2.041698957
0.152224458,-0.6763479508,-7.617358068,0.3612594478,-0.6763479508,-7.617358068,0.3612594478,-0.6759874424,-7.617485281,0.3574732169,-0.6606428623,-7.518894196,1.184691337
0.1590421958,-0.7279477578,-7.89564772,-0.8879315168,-0.7279477578,-7.89564772,-0.8879315168,-0.7290932381,-7.874311809,0.4525336686,-0.7200836539,-7.297398567,1.880160764
0.1656865237,-0.7812779963,-8.114452557,-0.2709856398,-0.7812779963,-8.114452557,-0.2709856398,-0.7812490251,-8.114249663,-0.2512853945,-0.777603209,-7.060134411,2.115216083
0.1722083964,-0.8351272809,-8.275595438,0.4273957393,-0.8351272809,-8.275595438,0.4273957393,-0.8350520426,-8.282355634,0.2697089219,-0.8197796345,-7.052677631,2.176226042
0.1786661805,-0.8890002869,-8.413613225,0.2894437858,-0.8890002869,-8.413613225,0.2894437858,-0.8888584787,-8.417658113,0.1665471399,-0.8743311763,-7.308143139,2.124103809
0.179958622,-0.8997822687,-8.441235691,0.04227497013,-0.8997822687,-8.441235691,0.04227497013,-0.8997991376,-8.43466796,0.2739960026,-0.8849743009,-7.358139038,2.111488776
0.1825435051,-0.9215337853,-8.483546951,-0.6936751558,-0.9215337853,-8.483546951,-0.6936751558,-0.9216804553,-8.468687653,0.2908179416,-0.906059444,-7.473019123,2.076620062
0.1835774584,-0.9303110661,-8.495183994,-0.7411301975,-0.9303110661,-8.495183994,-0.7411301975,-0.9304329824,-8.482295531,0.2300042429,-0.9146068692,-7.546670437,2.04850562
0.1856453648,-0.9478901084,-8.515175648,-1.630371421,-0.9478901084,-8.515175648,-1.630371421,-0.9479380366,-8.509511286,-0.1620583701,-0.9318474531,-7.691674709,1.985596851
0.1864725274,-0.9549375971,-8.516106867,-0.2226519511,-0.9549375971,-8.516106867,-0.2226519511,-0.9549400582,-8.520397588,-1.020371751,-0.9387969971,-7.742274761,1.961042694
0.1881268526,-0.9690388654,-8.512391859,0.3158231848,-0.9690388654,-8.512391859,0.3158231848,-0.9690345975,-8.517768704,0.158070077,-0.9531261325,-7.840045929,1.907961838
0.1887885827,-0.9746793727,-8.510905856,0.4033490616,-0.9746793727,-8.510905856,0.4033490616,-0.9746752361,-8.515955996,0.2876966624,-0.9592502117,-7.878008842,1.88490162
0.1901120428,-0.9859603874,-8.507933849,0.5101825182,-0.9859603874,-8.507933849,0.5101825182,-0.9859565132,-8.512330579,0.4349281486,-0.9705066085,-7.960349083,1.828707823
0.1927589631,-1.008522417,-8.501989836,0.5759460091,-1.008522417,-8.501989836,0.5759460091,-1.008519067,-8.505079746,0.5320595523,-0.9910722375,-8.110959053,1.6956846
0.1938177312,-1.017547228,-8.499612231,0.5616183912,-1.017547228,-8.499612231,0.5616183912,-1.017544089,-8.502179413,0.5241933069,-0.9983531833,-8.166106224,1.631383666
0.1959352674,-1.035596852,-8.494857021,0.4499335006,-1.035596852,-8.494857021,0.4499335006,-1.035594132,-8.496378746,0.4214959923,-1.013392091,-8.281559944,1.446778968
0.2001703398,-1.071634675,-8.472949028,-0.607205862,-1.071634675,-8.472949028,-0.607205862,-1.071516867,-8.464850929,0.08010840997,-1.04341054,-8.41789341,0.8762756333
0.2016069314,-1.083789614,-8.451478227,-0.5215831232,-1.083789614,-8.451478227,-0.5215831232,-1.083498806,-8.431289928,0.4295698807,-1.055325985,-8.444461823,0.5507475988
0.2044801144,-1.107932381,-8.395744122,-0.08901540752,-1.107932381,-8.395744122,-0.08901540752,-1.107462686,-8.364167927,0.6601590489,-1.079737782,-8.36550045,0.7443978412
0.2102264805,-1.155905278,-8.260343168,-0.6133027168,-1.155905278,-8.260343168,-0.6133027168,-1.155390444,-8.229923925,0.5938794811,-1.136806369,-8.213068008,0.8060654188
0.2117268069,-1.168008776,-8.206603615,0.1285524934,-1.168008776,-8.206603615,0.1285524934,-1.167903966,-8.194873979,0.4427337143,-1.151658177,-8.178956032,0.7097056335
0.2147274597,-1.191937663,-8.087001191,0.5878019934,-1.191937663,-8.087001191,0.5878019934,-1.192639867,-8.112925195,-0.1695353506,-1.181211591,-8.110526085,0.2376391779
0.2207287653,-1.239795438,-7.847796341,0.6390253473,-1.239795438,-7.847796341,0.6390253473,-1.239537156,-7.844250774,0.6817813249,-1.229562044,-7.960198402,1.000359848
0.2274138564,-1.291866671,-7.552461299,0.1824014079,-1.291866671,-7.552461299,0.1824014079,-1.291777896,-7.54496374,0.400110594,-1.270960569,-7.72474432,1.331312812
0.233755929,-1.337558574,-7.185905473,0.612171674,-1.337558574,-7.185905473,0.612171674,-1.338069559,-7.196615829,0.4164105209,-1.316002846,-7.378476143,1.358511539
0.2399194167,-1.381963849,-6.829671408,0.2088581454,-1.381963849,-6.829671408,0.2088581454,-1.381193817,-6.821342941,0.4532989853,-1.35791707,-6.822360516,0.6542927362
0.2460076056,-1.421565121,-6.433919614,0.1920880135,-1.421565121,-6.433919614,0.1920880135,-1.42262425,-6.441005082,-0.3516116785,-1.397951126,-6.362518787,1.120846737
0.2521049889,-1.459403751,-6.018809064,0.1837282047,-1.459403751,-6.018809064,0.1837282047,-1.459290471,-6.020180583,0.1168667404,-1.444749236,-6.005280018,0.6657357966
0.2582893953,-1.496563901,-5.595967948,-0.8034702468,-1.496563901,-5.595967948,-0.8034702468,-1.49648,-5.593349998,-0.4292589442,-1.48099041,-5.594824791,0.460955121
0.2646419726,-1.528904123,-5.152987069,0.008833567339,-1.528904123,-5.152987069,0.008833567339,-1.529464804,-5.152879322,-0.01925556248,-1.509026885,-5.12998867,0.7479619403
0.2712555424,-1.562573027,-4.691806542,-0.1017110905,-1.562573027,-4.691806542,-0.1017110905,-1.562209297,-4.693690153,0.0782277632,-1.539994955,-4.678783417,0.7378747178
0.2782401388,-1.592511105,-4.235490056,0.6523106285,-1.592511105,-4.235490056,0.6523106285,-1.593461526,-4.228004526,0.4316253825,-1.580888987,-4.181564808,0.9526848777
0.2857092036,-1.621137483,-3.766054428,0.902433592,-1.621137483,-3.766054428,0.902433592,-1.622129304,-3.757515869,0.7549543119,-1.6253227,-3.57365799,1.638932482
0.2936686881,-1.651643474,-3.265795593,0.3323848132,-1.651643474,-3.265795593,0.3323848132,-1.652111382,-3.262305109,0.02944813529,-1.646738529,-3.173121214,1.420761659
0.3017220999,-1.674352987,-2.849251088,1.067516202,-1.674352987,-2.849251088,1.067516202,-1.674112305,-2.851789223,1.09991276,-1.658600092,-2.768107414,1.263183844
0.3092513235,-1.694214766,-2.47486722,1.12889701,-1.694214766,-2.47486722,1.12889701,-1.69468121,-2.467993392,1.026753541,-1.672500968,-2.409545898,1.219374304
0.3161171236,-1.712257453,-2.134519735,-0.6302458991,-1.712257453,-2.134519735,-0.6302458991,-1.71140706,-2.148427911,0.8299956056,-1.680995703,-2.130708694,1.168463031
0.3224794297,-1.723213022,-1.906686292,1.210564438,-1.723213022,-1.906686292,1.210564438,-1.72257058,-1.917233273,1.339807111,-1.686503887,-1.886218548,1.326310941
0.3284837559,-1.733552167,-1.691672067,1.308101833,-1.733552167,-1.691672067,1.308101833,-1.733105976,-1.699046973,1.390631023,-1.690006018,-1.655878544,1.419486962
0.3342215601,-1.743432375,-1.486201964,1.053154151,-1.743432375,-1.486201964,1.053154151,-1.743173723,-1.490545599,1.139713579,-1.707831264,-1.459194779,1.331699842
0.3397518655,-1.751882361,-1.307300166,0.5595298375,-1.751882361,-1.307300166,0.5595298375,-1.751673391,-1.311434513,0.7772817217,-1.726040602,-1.290535688,1.206052082
0.3451154146,-1.758025275,-1.17039958,0.9224572598,-1.758025275,-1.17039958,0.9224572598,-1.756828881,-1.193763312,1.335629396,-1.744015098,-1.115161657,1.389528936
0.3503417388,-1.764011023,-1.037001556,0.7252136767,-1.764011023,-1.037001556,0.7252136767,-1.761852469,-1.079102695,1.465223866,-1.757578254,-0.9655453563,1.548849629
0.3554529767,-1.769240262,-0.9186777296,0.3942584333,-1.769240262,-0.9186777296,0.3942584333,-1.766765435,-0.9669669624,1.474065199,-1.768971086,-0.8554044366,1.521970695
0.3604661297,-1.773349027,-0.8224435115,0.6945066573,-1.773349027,-0.8224435115,0.6945066573,-1.771584121,-0.8569831206,1.388021583,-1.777124524,-0.7577934861,1.498865472
0.3653944816,-1.777388289,-0.7278371645,0.3211162752,-1.777388289,-0.7278371645,0.3211162752,-1.776321295,-0.7488597347,1.143944512,-1.781854391,-0.6354224086,1.698326727
0.3702485347,-1.779844103,-0.6663500184,1.094055508,-1.779844103,-0.6663500184,1.094055508,-1.780809239,-0.6459963075,-0.007557938381,-1.785179853,-0.5182126164,1.849859252
0.3750366486,-1.781465445,-0.6223737539,1.443327614,-1.781465445,-0.6223737539,1.443327614,-1.782576912,-0.5988173789,1.162598504,-1.786738515,-0.4250812531,1.918205111
0.3797654877,-1.783066716,-0.5789418963,1.592669691,-1.783066716,-0.5789418963,1.592669691,-1.784322703,-0.5522225048,1.383434838,-1.788560152,-0.3910284936,1.819840754
0.3844403416,-1.784649707,-0.5360058642,1.672711619,-1.784649707,-0.5360058642,1.672711619,-1.786048563,-0.5061595658,1.482452654,-1.791560173,-0.3724703491,1.647354277
0.3890653565,-1.786215821,-0.4935275766,1.715440202,-1.786215821,-0.4935275766,1.715440202,-1.787756024,-0.4605877074,1.525388401,-1.794597983,-0.3624391258,1.330659125
0.393643704,-1.787766133,-0.4514779042,1.733208416,-1.787766133,-0.4514779042,1.733208416,-1.789446257,-0.415475679,1.531524455,-1.794674397,-0.3372462392,0.9888837837
0.3981777028,-1.789301428,-0.4098355506,1.731481195,-1.789301428,-0.4098355506,1.731481195,-1.791120116,-0.3708006332,1.506698469,-1.792406201,-0.2901019156,1.110815826
0.4206337131,-1.796905442,-0.203589109,1.395010673,-1.796905442,-0.203589109,1.395010673,-1.798765047,-0.1635492976,0.4087962842,-1.791004062,0.02148124203,2.001445276
0.4441513818,-1.801441987,-0.06182628951,-0.5153342049,-1.801441987,-0.06182628951,-0.5153342049,-1.800394006,-0.08499749614,1.119707599,-1.792742491,0.04000608623,1.75127204
0.4646933673,-1.801524261,-0.02298147183,0.8875865068,-1.801524261,-0.02298147183,0.8875865068,-1.801816854,-0.01638482906,0.6082526702,-1.806183696,-0.006920035928,0.4047063386
0.4852353529,-1.801551126,0.01463179091,0.7143114475,-1.801551126,0.01463179091,0.7143114475,-1.801664627,0.01722049523,0.573173312,-1.80250001,0.01611654088,0.6396110089
0.5057773384,-1.801124611,0.04216292124,0.1768350053,-1.801124611,0.04216292124,0.1768350053,-1.801003924,0.03952450319,0.4724732604,-1.801140428,0.06890031695,1.124979958
0.5286802348,-1.799828902,0.05461948593,0.4139317766,-1.799828902,0.05461948593,0.4139317766,-1.799961972,0.05762511681,-0.03465597843,-1.793494701,0.06745117903,0.7640859504
0.5554285536,-1.798307983,0.06899912233,-1.456878494,-1.798307983,0.06899912233,-1.456878494,-1.798230736,0.06736529401,-0.02507977044,-1.791126251,0.06102721021,0.7773361919
0.5864196092,-1.796064463,0.07510114723,-1.717634676,-1.796064463,0.07510114723,-1.717634676,-1.796016663,0.0741536955,-0.2620951297,-1.813574433,0.09676139057,1.189912759
0.6225342132,-1.793279183,0.07859640913,-1.589770417,-1.793279183,0.07859640913,-1.589770417,-1.793262601,0.07830795622,-0.7290188597,-1.7931602,0.1140102893,1.294720681
0.6310759431,-1.792604652,0.07910520257,-1.519044686,-1.792604652,0.07910520257,-1.519044686,-1.792601186,0.07909267546,-1.428834664,-1.793879986,0.1075665802,1.200139067
0.6402209663,-1.791878362,0.07956886202,-1.49681601,-1.791878362,0.07956886202,-1.49681601,-1.791865635,0.07939203216,-0.8839600331,-1.791301012,0.1116117984,1.251477666
0.6497578315,-1.791118833,0.08001357344,-1.934472212,-1.791118833,0.08001357344,-1.934472212,-1.791098568,0.07970421557,-0.7343441764,-1.793404102,0.109488979,1.217097181
0.6597208619,-1.790318064,0.08034442724,-1.579238132,-1.790318064,0.08034442724,-1.579238132,-1.790297223,0.08003034923,-0.6947568972,-1.794841766,0.09914688766,1.032239195
0.6701470095,-1.789480071,0.08069066031,-2.078921338,-1.789480071,0.08069066031,-2.078921338,-1.789458629,0.08037164274,-0.7292191906,-1.794912815,0.08483813703,0.5813855482
0.681078487,-1.788595124,0.08095074686,-1.766858835,-1.788595124,0.08095074686,-1.766858835,-1.78857939,0.08072947793,-0.8511059218,-1.792375207,0.0848761797,0.4819895455
0.6925637319,-1.787664016,0.08120239727,-1.87972025,-1.787664016,0.08120239727,-1.87972025,-1.787655611,0.08110544034,-1.17148399,-1.795188546,0.09270749986,0.8851154501
0.704658633,-1.786680649,0.08142985997,-2.082086058,-1.786680649,0.08142985997,-2.082086058,-1.78667676,0.08141903183,-1.849429578,-1.791139722,0.100256741,1.034041853
0.7174280762,-1.785638754,0.08162121009,-1.935793406,-1.785638754,0.08162121009,-1.935793406,-1.785629997,0.08156840941,-1.385110444,-1.793615699,0.1113810986,1.236391277
0.7309479136,-1.784535248,0.08182015674,-2.559300429,-1.784535248,0.08182015674,-2.559300429,-1.784521721,0.08172656512,-1.266172886,-1.798820496,0.1109982282,1.259938907
0.7453074974,-1.78335758,0.08197826517,-2.109244425,-1.78335758,0.08197826517,-2.109244425,-1.783344607,0.08189454424,-1.260744735,-1.789847612,0.1011743546,1.054975209
0.7606129856,-1.782102335,0.08214678864,-2.400018746,-1.782102335,0.08214678864,-2.400018746,-1.782089954,0.08207358859,-1.349063426,-1.779287577,0.1342637092,1.466383266
0.776991709,-1.780754698,0.08230275602,-2.373461519,-1.780754698,0.08230275602,-2.373461519,-1.780747323,0.08226518769,-1.599533165,-1.765619159,0.131935969,1.464170994
0.7945980279,-1.779304167,0.0824598936,-2.419335022,-1.779304167,0.0824598936,-2.419335022,-1.7793019,0.08246250986,-2.695677036,-1.774942756,0.1390623748,1.503578744
0.8136213102,-1.777734196,0.08262285307,-2.640762223,-1.777734196,0.08262285307,-2.640762223,-1.777724337,0.08261255105,-2.088841811,-1.777664661,0.1433612704,1.533335172
0.8342969834,-1.776022991,0.08278766779,-2.61381867,-1.776022991,0.08278766779,-2.61381867,-1.776009745,0.08277562504,-1.961125619,-1.769695163,0.1364281327,1.482768609
0.8569221064,-1.774149899,0.08296760845,-2.631808594,-1.774149899,0.08296760845,-2.631808594,-1.774133489,0.08295407481,-1.976878553,-1.780905604,0.1531163901,1.5987897
0.8818776625,-1.772073832,0.08315839929,-3.015607482,-1.772073832,0.08315839929,-3.015607482,-1.772063974,0.08315090526,-2.148225304,-1.774048567,0.1360908449,1.475286022
0.9096608276,-1.769762535,0.08337080783,-2.754860523,-1.769762535,0.08337080783,-2.754860523,-1.769759972,0.08337003774,-3.064049575,-1.785067916,0.1596137881,1.642618869
0.9409315398,-1.767148082,0.08360980464,-3.406354821,-1.767148082,0.08360980464,-3.406354821,-1.767136398,0.08361153719,-2.151825628,-1.77810359,0.2099647969,1.855700897
0.976576787,-1.764163847,0.08388221209,-3.602992671,-1.764163847,0.08388221209,-3.602992671,-1.764142521,0.08388626436,-1.914510253,-1.758621097,0.1411182433,1.512913791
1.017783783,-1.760697384,0.08420105414,-2.697332967,-1.760697384,0.08420105414,-2.697332967,-1.760681509,0.08420385737,-1.955513543,-1.750670552,0.1696861237,1.688935415
1.066051641,-1.756621791,0.08457811802,-2.464884908,-1.756621791,0.08457811802,-2.464884908,-1.756627447,0.08457587029,-3.966291861,-1.748638868,0.1391980946,1.497039253
1.122852196,-1.751803704,0.08502832376,-2.364628434,-1.751803704,0.08502832376,-2.364628434,-1.751783845,0.08503364325,-1.795534905,-1.735824943,0.120052129,1.341750871
1.188352254,-1.746204301,0.0855602599,-1.917231524,-1.746204301,0.0855602599,-1.917231524,-1.746194157,0.08556269309,-1.743547619,-1.736376882,0.05041653663,1.319831634
1.260004875,-1.740075895,0.08614310646,-2.791141682,-1.740075895,0.08614310646,-2.791141682,-1.74006854,0.08614481831,-2.551202318,-1.744029641,0.05869492143,1.202160614
1.334235281,-1.733616918,0.08678114083,-1.628255163,-1.733616918,0.08678114083,-1.628255163,-1.733595379,0.08678740618,-1.438190414,-1.734322309,0.09415361285,0.6309405011
1.408924725,-1.727117999,0.0874231208,-1.694728517,-1.727117999,0.0874231208,-1.694728517,-1.727082188,0.08743396779,-1.378415014,-1.732117891,0.07610145211,0.8541821181
1.483310786,-1.720613072,0.08807301596,-2.14475042,-1.720613072,0.08807301596,-2.14475042,-1.720595454,0.08807790312,-1.750833058,-1.738990068,0.1047733873,1.158978915
1.557185222,-1.714041791,0.08875451464,-1.492213231,-1.714041791,0.08875451464,-1.492213231,-1.714053265,0.0887501962,-1.601215793,-1.715315938,0.08973307163,-0.03642305763
1.630500146,-1.707520279,0.08943085177,-1.571779928,-1.707520279,0.08943085177,-1.571779928,-1.707489863,0.08944058185,-1.342091128,-1.693802834,0.1406290233,1.491891263
1.703247019,-1.701027982,0.09010922173,-2.417927782,-1.701027982,0.09010922173,-2.417927782,-1.700977316,0.09012561833,-1.455360501,-1.69368124,0.09136241674,0.6417124368
1.775426174,-1.694450571,0.09082862808,-1.468315062,-1.694450571,0.09082862808,-1.468315062,-1.694497526,0.09081158195,-2.341083482,-1.689841986,0.04485474154,1.435246824
1.847039834,-1.687924692,0.09154239818,-1.488719145,-1.687924692,0.09154239818,-1.488719145,-1.68790801,0.09154790015,-1.368055011,-1.670289516,0.09979662299,1.062988591
1.918090583,-1.681450109,0.09225055776,-2.810034521,-1.681450109,0.09225055776,-2.810034521,-1.68137029,0.0922784306,-1.311068169,-1.695290923,0.1150893718,1.200683648
1.988581034,-1.674867688,0.0930102945,-1.484656471,-1.674867688,0.0930102945,-1.484656471,-1.674884126,0.09300320017,-1.655887842,-1.660321116,0.07032658905,1.206434135
2.058513757,-1.668332682,0.09376569858,-1.436869386,-1.668332682,0.09376569858,-1.436869386,-1.668348208,0.09375949517,-1.575845576,-1.655770063,0.1433939189,1.486959525
2.127891275,-1.661849558,0.0945151054,-2.181236391,-1.661849558,0.0945151054,-2.181236391,-1.661779878,0.09454086273,-1.290504759,-1.687453628,0.1028936058,1.209418161
2.196716049,-1.655281771,0.09531032333,-1.519725602,-1.655281771,0.09531032333,-1.519725602,-1.655263879,0.09531600499,-1.381745536,-1.662067533,0.1146937907,1.093453293
2.264990485,-1.648734938,0.09611117209,-1.404663308,-1.648734938,0.09611117209,-1.404663308,-1.648793932,0.09608732164,-3.057110282,-1.634256601,0.07778383791,1.151303585
2.332716937,-1.642240652,0.09690559306,-1.884851947,-1.642240652,0.09690559306,-1.884851947,-1.642191552,0.096924731,-1.345952241,-1.661538839,0.07988502085,1.194415178
2.399897702,-1.635681841,0.09774053261,-1.561227047,-1.635681841,0.09774053261,-1.561227047,-1.635642368,0.09775539317,-1.274006188,-1.632787466,0.1030851156,0.5723304653
2.466535025,-1.629121178,0.09859076512,-1.382910761,-1.629121178,0.09859076512,-1.382910761,-1.629146162,0.09857933591,-1.609784727,-1.630878925,0.1411174834,1.417046248
2.5326311,-1.622613803,0.09943409178,-1.746261692,-1.622613803,0.09943409178,-1.746261692,-1.622596905,0.09944076316,-1.535944102,-1.610480666,0.1366981566,1.382902441
2.598188067,-1.616057069,0.1003140573,-1.598929619,-1.616057069,0.1003140573,-1.598929619,-1.616010874,0.1003328192,-1.25190002,-1.608989239,0.0755661428,1.201715089
2.663208022,-1.609480669,0.1012179857,-1.36556384,-1.609480669,0.1012179857,-1.36556384,-1.609478792,0.1012175679,-1.356047498,-1.608769894,0.1150833517,0.9365434046
2.727693004,-1.602958379,0.1021144768,-1.667969231,-1.602958379,0.1021144768,-1.667969231,-1.602982579,0.1021029945,-2.319812963,-1.617254972,0.08503808081,1.141922627
2.791645012,-1.59639638,0.1030456742,-1.622932341,-1.59639638,0.1030456742,-1.622932341,-1.596356192,0.1030629521,-1.290877751,-1.592281222,0.1103749424,0.7227788516
2.855065994,-1.589802214,0.1040081231,-1.348889101,-1.589802214,0.1040081231,-1.348889101,-1.589784827,0.1040149387,-1.248028651,-1.583729744,0.1080353707,0.6650782364
2.917957853,-1.583263064,0.1049625423,-1.62273096,-1.583263064,0.1049625423,-1.62273096,-1.583268288,0.1049589828,-1.701538349,-1.585302114,0.1137153506,0.7542416032
2.980322447,-1.57668817,0.1059521487,-1.624736151,-1.57668817,0.1059521487,-1.624736151,-1.576666109,0.1059617777,-1.40950118,-1.550166726,0.07510788739,1.411420461
3.042161591,-1.570074001,0.1069785649,-1.330830319,-1.570074001,0.1069785649,-1.330830319,-1.570051674,0.1069883854,-1.206325281,-1.56352675,0.09736074507,0.8698751748
3.103477058,-1.563515842,0.107996289,-1.600841117,-1.563515842,0.107996289,-1.600841117,-1.563493253,0.1080062995,-1.389058362,-1.545037031,0.103221491,1.08696853
3.164270577,-1.556920089,0.1090526245,-1.600028111,-1.556920089,0.1090526245,-1.600028111,-1.556926537,0.1090481298,-1.696925151,-1.554812908,0.1190366894,0.8173306819
3.224543838,-1.55028342,0.1101491889,-1.310674634,-1.55028342,0.1101491889,-1.310674634,-1.550264962,0.1101577962,-1.207569912,-1.52935648,0.1357521415,1.329613586
3.284298492,-1.543703855,0.1112363181,-1.600464808,-1.543703855,0.1112363181,-1.600464808,-1.543660705,0.1112579146,-1.249516715,-1.542910695,0.1248721927,0.9472479529
3.343536149,-1.53707883,0.1123690835,-1.550534255,-1.53707883,0.1123690835,-1.550534255,-1.537113588,0.1123485149,-2.713711332,-1.509884357,0.1520525217,1.495578804
3.402258386,-1.530416869,0.1135428395,-1.288864888,-1.530416869,0.1135428395,-1.288864888,-1.530409631,0.113545935,-1.247775912,-1.51534009,0.1648807675,1.543755889
3.46046674,-1.523813207,0.1147063238,-1.626177311,-1.523813207,0.1147063238,-1.626177311,-1.523755136,0.1147378836,-1.174190731,-1.505016327,0.1332146078,1.238621612
3.518162714,-1.517149914,0.1159269044,-1.482784673,-1.517149914,0.1159269044,-1.482784673,-1.517159217,0.1159193402,-1.600906725,-1.519990802,0.1994166076,1.740690841
3.575347777,-1.510459526,0.1171859113,-1.266871551,-1.510459526,0.1171859113,-1.266871551,-1.510469045,0.1171793829,-1.332895136,-1.499967575,0.1381011009,1.19108148
3.632023366,-1.503828744,0.1184337014,-1.692787168,-1.503828744,0.1184337014,-1.692787168,-1.503759431,0.1184743079,-1.132981968,-1.504930854,0.1695933491,1.531677385
3.688190886,-1.497117437,0.1197555498,-1.404909541,-1.497117437,0.1197555498,-1.404909541,-1.497109965,0.1197576244,-1.353632435,-1.48082912,0.2090217322,1.782437271
3.743851711,-1.490395091,0.1211090697,-1.247147362,-1.490395091,0.1211090697,-1.247147362,-1.490425071,0.121089137,-1.488561504,-1.482733488,0.2340203524,1.880319663
3.799007186,-1.483733778,0.1224503009,-1.844649056,-1.483733778,0.1224503009,-1.844649056,-1.483654864,0.1225000262,-1.113251098,-1.469458103,0.2073846459,1.763559318
3.853658629,-1.476963772,0.1238894215,-1.324105072,-1.476963772,0.1238894215,-1.324105072,-1.476946527,0.1238980221,-1.2195542,-1.464856744,0.2171766609,1.803990084
3.90780733,-1.470205479,0.1253481488,-1.23328528,-1.470205479,0.1253481488,-1.23328528,-1.470257542,0.1253117037,-1.816582525,-1.460180521,0.1927342564,1.666011119
3.961454555,-1.463509776,0.1267933667,-2.317560199,-1.463509776,0.1267933667,-2.317560199,-1.463420586,0.1268537639,-1.107587567,-1.452429056,0.1451689154,1.166036902
4.014601546,-1.45666922,0.1283689344,-1.245804175,-1.45666922,0.1283689344,-1.245804175,-1.456647381,0.1283814451,-1.131183287,-1.460993409,0.1584315151,1.319373062
4.06724952,-1.449870453,0.1299452785,-1.2306401,-1.449870453,0.1299452785,-1.2306401,-1.449937773,0.1298947823,-2.970381392,-1.439399242,0.1339585036,0.8912646951
4.119399676,-1.443122271,0.131516888,-2.610483096,-1.443122271,0.131516888,-2.610483096,-1.443033266,0.1315814391,-1.110544346,-1.44518888,0.1358343214,0.5207137014
4.171053189,-1.436211578,0.1332418725,-1.174012023,-1.436211578,0.1332418725,-1.174012023,-1.436188399,0.1332564739,-1.065819339,-1.405365825,0.08309458196,1.612291206
4.222211219,-1.429367175,0.1349503101,-1.248084716,-1.429367175,0.1349503101,-1.248084716,-1.42940919,0.1349154411,-1.737254763,-1.391513109,0.04133610055,1.848654524
4.272874906,-1.422529875,0.1366892032,-1.689906303,-1.422529875,0.1366892032,-1.689906303,-1.422466512,0.1367379298,-1.116723444,-1.391644835,0.01453832909,1.946928362
4.323045374,-1.415565616,0.1385651193,-1.112102421,-1.415565616,0.1385651193,-1.112102421,-1.41554224,0.1385812421,-1.012364318,-1.41262877,0.1077595204,1.338438456
4.372723735,-1.408669668,0.140422635,-1.303246433,-1.408669668,0.140422635,-1.303246433,-1.408685886,0.1404064738,-1.474571607,-1.416631341,-0.01567961648,2.044701723
4.421911084,-1.401727256,0.1423596874,-1.374975607,-1.401727256,0.1423596874,-1.374975607,-1.401690232,0.1423893114,-1.119897654,-1.407826424,-0.03243972734,2.095711273
4.470608505,-1.394702444,0.1444068798,-1.063821996,-1.394702444,0.1444068798,-1.063821996,-1.394677684,0.1444258353,-0.9642250509,-1.386435866,-0.01037438586,2.04529937
4.518817069,-1.387748151,0.1464335211,-1.443294051,-1.387748151,0.1464335211,-1.443294051,-1.387735532,0.1464419152,-1.330117282,-1.380880356,0.04140106961,1.879477448
4.56653784,-1.380682151,0.1486069188,-1.178595222,-1.380682151,0.1486069188,-1.178595222,-1.380669798,0.1486158079,-1.112635119,-1.357657433,0.09828095138,1.602375421
4.613771869,-1.373588716,0.1508495608,-1.034751557,-1.373588716,0.1508495608,-1.034751557,-1.373558755,0.1508754496,-0.9170485443,-1.356103182,0.03723923489,1.922014881
4.660520198,-1.366568222,0.1530691421,-1.929603133,-1.366568222,0.1530691421,-1.929603133,-1.366520834,0.1531118559,-1.23601075,-1.330067039,0.02909735963,1.975388481
4.706783863,-1.359357087,0.1555265259,-1.037887544,-1.359357087,0.1555265259,-1.037887544,-1.359365036,0.1555156682,-1.087129859,-1.348602891,-0.02770753577,2.129867779
4.752563888,-1.35218567,0.1579935342,-1.035320958,-1.35218567,0.1579935342,-1.035320958,-1.35214367,0.1580345419,-0.8680212565,-1.321862698,-0.09387440979,2.27277362
4.797861291,-1.345047223,0.1604801216,-1.760863903,-1.345047223,0.1604801216,-1.760863903,-1.344998432,0.160526861,-1.173053919,-1.346704602,-0.1129252464,2.307719131
4.842677078,-1.33770822,0.1632358857,-0.9343275727,-1.33770822,0.1632358857,-0.9343275727,-1.337728951,0.163210331,-1.037367421,-1.306915164,-0.1159863025,2.321691339
4.887012246,-1.330447922,0.165962096,-1.089794542,-1.330447922,0.165962096,-1.089794542,-1.330383505,0.1660323533,-0.8157198378,-1.307253003,0.09043507278,1.772999168
4.930867778,-1.323127795,0.1688189668,-1.185913015,-1.323127795,0.1688189668,-1.185913015,-1.323117525,0.1688238459,-1.137324254,-1.229198217,0.1404482573,1.869945171
4.974244642,-1.315683906,0.1718803687,-0.8633322933,-1.315683906,0.1718803687,-0.8633322933,-1.315706146,0.1718513532,-0.9616836378,-1.294131756,0.4746650755,2.362926484
5.017143788,-1.308321999,0.1749080547,-1.28014676,-1.308321999,0.1749080547,-1.28014676,-1.308220567,0.1750303128,-0.7602232654,-1.244618297,0.6478613615,2.561718071
5.05956614,-1.300787018,0.1782221377,-0.9316520215,-1.300787018,0.1782221377,-0.9316520215,-1.300818184,0.1781739405,-1.136413209,-1.231286645,0.6795963645,2.589840951
5.101512595,-1.293222944,0.1816417065,-0.8299329001,-1.293222944,0.1816417065,-0.8299329001,-1.293230857,0.1816297898,-0.8636246502,-1.213393927,0.6298700571,2.546397904
5.142984011,-1.285744533,0.1850225492,-2.141987378,-1.285744533,0.1850225492,-2.141987378,-1.285586368,0.1852320384,-0.7033694795,-1.238862634,0.5045300126,2.399611299
5.183981201,-1.277954626,0.1889068049,-0.7710365542,-1.277954626,0.1889068049,-0.7710365542,-1.278029294,0.1887930952,-1.200127536,-1.186578751,0.3352519572,2.130512366
5.224504918,-1.27025243,0.1927492804,-0.855290748,-1.27025243,0.1927492804,-0.855290748,-1.270224551,0.1927889718,-0.7503659594,-1.206740618,0.544649899,2.449314031
5.264555843,-1.262502646,0.1967515085,-1.07969514,-1.262502646,0.1967515085,-1.07969514,-1.262399184,0.1968969267,-0.649291054,-1.198052168,0.3036618531,1.995106553
5.304134567,-1.254546515,0.2011496789,-0.6665632726,-1.254546515,0.2011496789,-0.6665632726,-1.254666079,0.2009564487,-1.461673207,-1.211060882,0.6660873294,2.570629955
5.343241569,-1.24668521,0.2054954293,-1.019813641,-1.24668521,0.2054954293,-1.019813641,-1.246593031,0.2056420039,-0.6303054343,-1.214157224,0.6860058904,2.586666849
5.381877191,-1.238607166,0.210295492,-0.732419956,-1.238607166,0.210295492,-0.732419956,-1.238561166,0.2103586824,-0.605763048,-1.207654238,0.4380388558,2.268500778
5.420041608,-1.230461781,0.2153068096,-0.6157105196,-1.230461781,0.2153068096,-0.6157105196,-1.230595837,0.2150718225,-1.644003474,-1.200623512,0.3043890297,1.883762268
5.457734788,-1.222414787,0.2202601445,-2.011541744,-1.222414787,0.2202601445,-2.011541744,-1.222223102,0.2205957423,-0.5117874099,-1.211455584,0.1821663827,1.510577147
5.494956455,-1.213943403,0.2260873084,-0.538590904,-1.213943403,0.2260873084,-0.538590904,-1.213955104,0.2260505618,-0.5882180498,-1.208147287,0.1006367654,2.013266799
5.53170603,-1.205579464,0.231840565,-0.646806733,-1.205579464,0.231840565,-0.646806733,-1.205629984,0.2317432624,-0.870682506,-1.207848907,0.1335471123,1.909952466
5.567982576,-1.197103078,0.2379507116,-0.7573067953,-1.197103078,0.2379507116,-0.7573067953,-1.196979027,0.2381834817,-0.4036383303,-1.212473512,-0.03634281829,2.360061806
5.603784723,-1.188371166,0.2446982749,-0.4229559449,-1.188371166,0.2446982749,-0.4229559449,-1.1884412,0.2445394804,-0.6349383492,-1.191747308,0.1393888444,1.945599316
5.639110589,-1.179755417,0.2513560746,-0.9172173432,-1.179755417,0.2513560746,-0.9172173432,-1.17966821,0.2515418156,-0.5306023193,-1.183211565,0.2893835604,1.511137228
5.673957685,-1.170755866,0.259003055,-0.4213624788,-1.170755866,0.259003055,-0.4213624788,-1.170699393,0.2591088478,-0.3178454206,-1.179691195,0.2366874665,1.303899009
5.708322805,-1.161724185,0.266881966,-0.385349646,-1.161724185,0.266881966,-0.385349646,-1.161854624,0.2665712192,-0.9137668905,-1.149895549,0.1463917941,2.015975689
5.742201909,-1.152697398,0.2749419212,-0.9083044056,-1.152697398,0.2749419212,-0.9083044056,-1.152524916,0.2753442809,-0.2987255379,-1.114362597,-0.03563042358,2.43315895
5.775589987,-1.143182578,0.2843585311,-0.2383611887,-1.143182578,0.2843585311,-0.2383611887,-1.143195752,0.284302852,-0.2772619829,-1.119674683,0.3178963959,1.560488262
5.80848092,-1.133809433,0.2936349283,-0.5009403882,-1.133809433,0.2936349283,-0.5009403882,-1.133874962,0.2934643059,-0.8109828868,-1.105172873,0.1689191312,2.05108994
5.840867324,-1.124084005,0.3040762275,-0.2950149608,-1.124084005,0.3040762275,-0.2950149608,-1.123986847,0.3043150338,-0.1332001977,-1.075376511,0.3017344773,1.638296963
5.872740407,-1.114166143,0.3152653268,-0.1518756834,-1.114166143,0.3152653268,-0.1518756834,-1.114255458,0.3149937789,-0.3480749162,-1.106261134,0.5236478448,2.273297452
5.904089826,-1.104385097,0.3263469704,-1.733826014,-1.104385097,0.3263469704,-1.733826014,-1.104173716,0.3269576522,-0.221320403,-1.052817822,0.5307405591,2.280393146
5.934903569,-1.093834602,0.3399766723,-0.04278715272,-1.093834602,0.3399766723,-0.04278715272,-1.093820593,0.3399870674,-0.03662508258,-1.025779366,0.6202400327,2.42202847
5.965167884,-1.083472228,0.3533633477,-0.2076003677,-1.083472228,0.3533633477,-0.2076003677,-1.083652073,0.3527841596,-1.215104126,-1.052431226,0.5957174897,2.353863354
5.994867257,-1.072765585,0.3682464085,-0.137286289,-1.072765585,0.3682464085,-0.137286289,-1.072638579,0.3686372174,0.04586907375,-1.059169769,0.5748999715,2.286789074
6.023984489,-1.061702729,0.3846761586,0.07773699115,-1.061702729,0.3846761586,0.07773699115,-1.061790116,0.384341432,-0.06014249573,-1.025686502,0.7370567918,2.524248439
6.052500876,-1.050868159,0.4007668751,-1.299807331,-1.050868159,0.4007668751,-1.299807331,-1.050653191,0.4015370747,-0.09184946141,-1.019099593,0.562381804,2.194889056
6.080396528,-1.039054564,0.4208971855,0.1714434774,-1.039054564,0.4208971855,0.1714434774,-1.039034428,0.4209249312,0.1803308508,-1.008789539,0.1917701215,2.343916975
6.107650827,-1.027460098,0.4407543078,0.04475787267,-1.027460098,0.4407543078,0.04475787267,-1.027682794,0.4398670386,-0.6589087214,-0.9752929807,0.1790471524,2.412291904
6.134243036,-1.015497475,0.4627434877,0.06294892519,-1.015497475,0.4627434877,0.06294892519,-1.015333027,0.4633730469,0.2542394149,-0.9677464366,0.1243153065,2.525131738
6.160153038,-1.00303905,0.4873980596,0.3087009531,-1.00303905,0.4873980596,0.3087009531,-1.003166708,0.4868020417,0.1550064906,-0.9954518676,0.04284481332,2.644096013
6.185362155,-0.9909176335,0.5113857072,-0.8150733306,-0.9909176335,0.5113857072,-0.8150733306,-0.9906502678,0.5125770345,0.1409864448,-1.017120838,-0.04970737174,2.752906172
6.209854006,-0.9775847627,0.5416627763,0.3979393478,-0.9775847627,0.5416627763,0.3979393478,-0.9775719466,0.5416459359,0.3954765552,-0.9684388638,-0.1540903598,2.850179859
6.233615313,-0.9645474732,0.5714941696,0.2811468569,-0.9645474732,0.5714941696,0.2811468569,-0.9648837258,0.5698477694,-0.767352938,-0.9635177851,-0.1381949931,2.865022827
6.256636601,-0.951094709,0.6044907492,0.2825098181,-0.951094709,0.6044907492,0.2825098181,-0.9508669528,0.6055745437,0.4884182995,-0.9723504782,-0.06455512345,2.845671719
6.278912713,-0.9370162402,0.6417078941,0.5392824843,-0.9370162402,0.6417078941,0.5392824843,-0.9372185335,0.6405609939,0.3465362926,-0.9470844269,0.1045637578,2.755084221
6.300443103,-0.9234090661,0.6776791475,-0.4724053972,-0.9234090661,0.6776791475,-0.4724053972,-0.9230369782,0.6797328074,0.4140228929,-0.9461374283,0.1723237485,2.737885653
6.3212319,-0.9083077575,0.723277151,0.6221406256,-0.9083077575,0.723277151,0.6221406256,-0.9082856554,0.7232809794,0.6229935727,-0.9868682623,0.3514085114,2.616484701
6.341287738,-0.8935758797,0.7681698299,0.5228356871,-0.8935758797,0.7681698299,0.5228356871,-0.8940544252,0.7652937579,-1.119774286,-0.9933328032,0.5933323503,2.345911299
6.360623411,-0.8784017646,0.8174082343,0.4786702345,-0.8784017646,0.8174082343,0.4786702345,-0.8780478844,0.8195076931,0.734836337,-0.9423814416,0.8163941503,1.859135139
6.379255377,-0.862361088,0.8735579402,0.7674786693,-0.862361088,0.8735579402,0.7674786693,-0.8625809979,0.8720057479,0.6076187978,-0.9040326476,1.027742147,2.276592939
6.39720319,-0.8469094136,0.927645869,-0.02747722506,-0.8469094136,0.927645869,-0.02747722506,-0.8465129953,0.9303356998,0.5876093262,-0.8774974942,1.195372105,2.464421861
6.414488897,-0.8296914897,0.995569861,0.7583956285,-0.8296914897,0.995569861,0.7583956285,-0.8295324273,0.9965054455,0.8254554511,-0.8369880319,1.458884001,2.675113472
6.431136441,-0.8127633426,1.063330028,0.6700006229,-0.8127633426,1.063330028,0.6700006229,-0.8131787567,1.060232303,0.2373432153,-0.7906786203,1.612520695,2.718886994
6.447171117,-0.7954751895,1.135928082,0.4614161553,-0.7954751895,1.135928082,0.4614161553,-0.7949223868,1.139997529,0.8139732047,-0.7481082678,1.792462349,2.76605364
6.462619083,-0.7767908826,1.22099939,0.8110998485,-0.7767908826,1.22099939,0.8110998485,-0.7767209152,1.221344215,0.830068371,-0.7088208199,2.04488492,2.837155244
6.47750695,-0.7587840169,1.302986248,0.2740628786,-0.7587840169,1.302986248,0.2740628786,-0.7589921822,1.301259365,-0.2649962158,-0.6583837271,2.268084526,2.873539629
6.491861434,-0.7388219136,1.403284367,0.7576279438,-0.7388219136,1.403284367,0.7576279438,-0.7383835488,1.406813075,0.917479231,-0.6101692915,2.547502995,2.919248121
6.505709093,-0.7187719693,1.506518304,0.7451462242,-0.7187719693,1.506518304,0.7451462242,-0.7185025612,1.508639913,0.8443094053,-0.571901381,2.927225113,2.981470981
6.519076109,-0.6986651123,1.612874622,0.2596035043,-0.6986651123,1.612874622,0.2596035043,-0.6986262887,1.613060514,0.2867414955,-0.5456790328,3.29221344,3
6.531988129,-0.6761521424,1.743138364,0.83582527,-0.6761521424,1.743138364,0.83582527,-0.6756354481,1.74782592,0.9811120064,-0.5036728382,3.604528904,3
6.544470126,-0.6543889467,1.869063789,0.4961582575,-0.6543889467,1.869063789,0.4961582575,-0.6534102966,1.878103086,0.9037122207,-0.4538314044,3.971158266,3
6.556546277,-0.6306212955,2.017063525,0.7149679518,-0.6306212955,2.017063525,0.7149679518,-0.6313926878,2.009203042,0.09817590477,-0.3813807666,4.215615273,3
6.568239822,-0.6059321285,2.176531811,0.8057773688,-0.6059321285,2.176531811,0.8057773688,-0.6050919568,2.185064108,1.015209213,-0.3201328218,4.408285618,3
6.579572854,-0.5818572039,2.332607571,-1.63731642,-0.5818572039,2.332607571,-1.63731642,-0.5796020769,2.35550338,0.9932241553,-0.2738892138,4.605505943,2.99249134
6.590565996,-0.5535998668,2.534870702,0.8375046782,-0.5535998668,2.534870702,0.8375046782,-0.5548766686,2.520830977,0.1076478901,-0.2237327695,4.813328743,2.964234687
6.601237831,-0.5261684319,2.73122211,0.6505221895,-0.5261684319,2.73122211,0.6505221895,-0.5248164563,2.746102644,0.9984908909,-0.1699203551,4.965860844,2.922394389
6.611603959,-0.4969501685,2.950338122,0.6042413559,-0.4969501685,2.950338122,0.6042413559,-0.4948450941,2.973179378,1.072738204,-0.1475581825,5.109077454,2.87386637
6.621675437,-0.4652702403,3.199555449,0.8438132515,-0.4652702403,3.199555449,0.8438132515,-0.465725649,3.193801599,0.7129399727,-0.1143331006,5.238340855,2.818111828
6.63145638,-0.4345041918,3.441583534,0.1157784796,-0.4345041918,3.441583534,0.1157784796,-0.4327194931,3.462158453,0.8640534242,-0.0609915033,5.430305481,2.770738857
6.640940718,-0.3990435861,3.741387211,0.7907500544,-0.3990435861,3.741387211,0.7907500544,-0.3969448361,3.765519549,1.103432326,0.004809283651,5.542462826,2.70102253
6.650108897,-0.3636037093,4.044634676,0.7543761475,-0.3636037093,4.044634676,0.7543761475,-0.362362723,4.05876814,0.964124566,0.07056250423,5.630763531,2.617385984
6.658926876,-0.3281820932,4.352147114,0.1242268016,-0.3281820932,4.352147114,0.1242268016,-0.3282519706,4.350882349,0.01696830046,0.1265309304,5.716466427,2.521252967
6.667350785,-0.288159213,4.719307431,0.7990821961,-0.288159213,4.719307431,0.7990821961,-0.2865565475,4.737877693,1.011560104,0.1748296618,5.780376434,2.402708397
6.675337799,-0.2502120658,5.06742547,0.5636265387,-0.2502120658,5.06742547,0.5636265387,-0.2470236016,5.104802044,1.044907701,0.2134888023,5.846805096,2.26215855
6.682857392,-0.2112665133,5.433064313,0.3937008889,-0.2112665133,5.433064313,0.3937008889,-0.2098042253,5.450253039,0.752671579,0.2531629801,5.91872406,2.100022434
6.689895306,-0.1705873608,5.825054062,0.6765151181,-0.1705873608,5.825054062,0.6765151181,-0.1713819894,5.815011734,0.4786859142,0.2936554253,5.997070789,1.942032648
6.696448947,-0.1327073133,6.190071262,0.2806300549,-0.1327073133,6.190071262,0.2806300549,-0.129523859,6.224902701,0.879006681,0.3339157403,6.068532467,1.89058354
6.702518411,-0.09396479503,6.56889482,0.2614541122,-0.09396479503,6.56889482,0.2614541122,-0.09075815798,6.604511406,0.8620602987,0.3702140152,6.141499043,1.978251899
6.708096207,-0.05562171184,6.947535634,0.4540144887,-0.05562171184,6.947535634,0.4540144887,-0.05513274921,6.953369157,0.5669547161,0.3978717625,6.186539173,2.098868221
6.713153676,-0.0208554838,7.290854736,-0.006360357526,-0.0208554838,7.290854736,-0.006360357526,-0.02074374856,7.29096491,0.0008827599018,0.421741873,6.220132828,2.199132941
6.717611371,0.01220810067,7.617438564,-0.2112079385,0.01220810067,7.617438564,-0.2112079385,0.01450698337,7.638899933,0.5377871779,0.4414554536,6.266368389,2.268648373
6.721211002,0.04075785909,7.89949291,0.1240897249,0.04075785909,7.89949291,0.1240897249,0.04297227634,7.91986069,0.5941029331,0.4565503895,6.28988266,2.321099386
6.725187998,0.07230061202,8.211116232,-0.1288576257,0.07230061202,8.211116232,-0.1288576257,0.07442170895,8.230275778,0.4902827705,0.4711405039,6.336449146,2.367092662
6.729572206,0.1084892004,8.566038899,-1.717641865,0.1084892004,8.566038899,-1.717641865,0.1090913153,8.572474921,-0.1247940509,0.4844278991,6.39044714,2.411148443
6.734236574,0.1501662653,8.969190127,-0.2270629832,0.1501662653,8.969190127,-0.2270629832,0.1507701914,8.972837436,0.002246620905,0.502994597,6.440186501,2.453727881
6.739107215,0.1936864209,9.390169969,-0.4978891482,0.1936864209,9.390169969,-0.4978891482,0.1962548693,9.405765226,0.1355138807,0.531953156,6.490155697,2.492912991
6.74413787,0.2434578324,9.850208414,-0.7527483049,0.2434578324,9.850208414,-0.7527483049,0.2432338499,9.852915941,-0.3786169678,0.5696668029,6.53935957,2.528450294
6.749298392,0.2951465182,10.32543186,-0.950220844,0.2951465182,10.32543186,-0.950220844,0.2957869529,10.32622224,-0.8595594434,0.6089912057,6.61566782,2.557015477
6.754567107,0.3506496856,10.81242697,-0.1934343673,0.3506496856,10.81242697,-0.1934343673,0.3520329414,10.81813294,-0.6715390901,0.6453932524,6.685427189,2.583225424
6.759922612,0.4107276202,11.30986806,-0.03908463973,0.4107276202,11.30986806,-0.03908463973,0.4092054486,11.31814669,-0.75690243,0.6803371906,6.741568565,2.607598197
6.765333012,0.4714213694,11.81240804,-0.3542858669,0.4714213694,11.81240804,-0.3542858669,0.4735057849,11.80211068,0.1198899548,0.7110702395,6.772852421,2.630761165
6.770746999,0.5383964788,12.26919152,0.3562088218,0.5383964788,12.26919152,0.3562088218,0.53801991,12.28584159,-0.03747224813,0.7396253943,6.795520782,2.650942839
6.776100899,0.6048236301,12.71946243,0.2461484884,0.6048236301,12.71946243,0.2461484884,0.6050716317,12.71791744,0.2751566791,0.7678669095,6.815851212,2.667662989
6.781345146,0.6714736012,13.13308246,-0.5050815247,0.6714736012,13.13308246,-0.5050815247,0.6729615966,13.10968296,0.320161905,0.793200314,6.830502987,2.681343598
6.786463699,0.7395986187,13.46752692,-0.4957976247,0.7395986187,13.46752692,-0.4957976247,0.7404091167,13.45032331,0.2019887058,0.8164632916,6.825222492,2.693167869
6.791470855,0.8083142229,13.69693434,0.4768587339,0.8083142229,13.69693434,0.4768587339,0.8088393359,13.69722444,0.4738088294,0.8371573091,6.793110371,2.703717855
6.796399776,0.8760354096,13.91899846,-0.1051932235,0.8760354096,13.91899846,-0.1051932235,0.8763991859,13.92471409,-0.4273663012,0.8560782075,6.747197628,2.712310925
6.797378897,0.8895734631,13.95595633,-0.6837510948,0.8895734631,13.95595633,-0.6837510948,0.890082862,13.94932835,-0.1704569746,0.8593078256,6.736073017,2.71382466
6.79933714,0.9169497243,14.00471445,-0.8422505558,0.9169497243,14.00471445,-0.8422505558,0.9174502141,13.99855689,-0.2413836001,0.8656486273,6.716224194,2.716396913
6.800120437,0.9279393738,14.01610153,-0.3770335571,0.9279393738,14.01610153,-0.3770335571,0.928397155,14.0182483,-0.5781949673,0.8683177233,6.708987713,2.717268516
6.801687031,0.949942834,14.03386621,-0.06383794299,0.949942834,14.03386621,-0.06383794299,0.9503834508,14.03370622,-0.05877694117,0.873904109,6.693068504,2.718899811
6.802313668,0.9587442181,14.04097208,-0.06532848288,0.9587442181,14.04097208,-0.06532848288,0.959192103,14.03623029,0.07787359317,0.8760033846,6.686671257,2.719480204
6.803566943,0.9763469864,14.05518382,-0.2681257968,0.9763469864,14.05518382,-0.2681257968,0.9768094074,14.04127843,0.1834739017,0.8800910115,6.674990177,2.720448605
6.806073494,1.011495037,14.03740485,0.2751962601,1.011495037,14.03740485,0.2751962601,1.012044016,14.05137472,-0.05034013425,0.8875745535,6.651947021,2.721857434
6.807063808,1.025367815,14.0192234,0.4351914637,1.025367815,14.0192234,0.4351914637,1.025964875,14.05536366,-0.8128533567,0.8904799819,6.643987179,2.722158079
6.809044436,1.053113371,13.9828605,0.5515910524,1.053113371,13.9828605,0.5515910524,1.053628944,14.00595454,0.2822055111,0.8959988952,6.628279209,2.722421393
6.813005693,1.108604484,13.91013469,0.2494386882,1.108604484,13.91013469,0.2494386882,1.108921185,13.89554043,0.4506156888,0.9062212706,6.594545364,2.721747602
6.81405588,1.123315993,13.89085401,-0.2941040163,1.123315993,13.89085401,-0.2941040163,1.12357997,13.86626803,0.3568041024,0.9087648392,6.586678982,2.721196956
6.816156255,1.152431633,13.8082815,-0.8847110774,1.152431633,13.8082815,-0.8847110774,1.15289754,13.80772322,-0.7968362614,0.9135909677,6.570475578,2.719719993
6.820357004,1.209789783,13.56524332,-0.01818328225,1.209789783,13.56524332,-0.01818328225,1.209583571,13.52499414,0.59343135,0.9274311066,6.540671825,2.714898515
6.821454518,1.22470443,13.49632642,-0.162260194,1.22470443,13.49632642,-0.162260194,1.224372511,13.44932427,0.619702962,0.9323241711,6.532423019,2.713267772
6.823649546,1.254061249,13.33587086,-0.1395056121,1.254061249,13.33587086,-0.1395056121,1.253950391,13.29798455,0.5515486569,0.9434791207,6.524458408,2.708935887
6.828039602,1.310694544,12.91535449,0.6098073147,1.310694544,12.91535449,0.6098073147,1.312065279,12.95192844,0.09691321457,0.9670913815,6.528288841,2.696589135
6.833144434,1.376548695,12.42637095,0.04176261369,1.376548695,12.42637095,0.04176261369,1.375945964,12.395492,0.5540733011,0.9938693047,6.519643307,2.67840423
6.837985691,1.433984915,11.82925534,0.4309421444,1.433984915,11.82925534,0.4309421444,1.436215856,11.86103296,-1.446383957,1.020438194,6.513621807,2.655300695
6.842675594,1.488209991,11.21318147,0.3853977394,1.488209991,11.21318147,0.3853977394,1.488639179,11.21443934,0.3643564182,1.043295622,6.501348019,2.626796827
6.847294346,1.539829279,10.58637142,-0.6323952993,1.539829279,10.58637142,-0.6323952993,1.540267185,10.57765522,-0.1949618842,1.063419461,6.467086315,2.592807997
6.851908669,1.585371005,9.892271067,-0.1713077902,1.585371005,9.892271067,-0.1713077902,1.586332098,9.892909421,-0.2408930807,1.083863139,6.431215763,2.548901453
6.856579759,1.631473006,9.189631559,-0.3532225175,1.631473006,9.189631559,-0.3532225175,1.631191235,9.184124676,-0.5515413891,1.108128428,6.398380756,2.489615166
6.861371021,1.672462323,8.467629718,0.3097420659,1.672462323,8.467629718,0.3097420659,1.673645311,8.459881831,0.04663807983,1.130533457,6.359021187,2.407792593
6.866354938,1.712340703,7.716033122,0.4500281108,1.712340703,7.716033122,0.4500281108,1.712952208,7.710304189,0.3161387187,1.15468049,6.31589365,2.286480499
6.871618366,1.753479831,6.928578971,0.1179951052,1.753479831,6.928578971,0.1179951052,1.753259113,6.92913172,0.1442678674,1.179814458,6.278551102,2.094630117
6.877253935,1.789643553,6.146022635,0.4336857048,1.789643553,6.146022635,0.4336857048,1.787475165,6.170251559,0.8249124735,1.201272368,6.249718666,1.991835108
6.883272557,1.823420962,5.373850425,0.7661309824,1.823420962,5.373850425,0.7661309824,1.824016905,5.359789798,0.5055856699,1.220390439,6.225860119,2.301707774
6.889350348,1.852674101,4.664994254,1.024446891,1.852674101,4.664994254,1.024446891,1.852631614,4.667524464,1.04636642,1.241252422,6.183638573,2.561821137
6.894993507,1.879247366,4.018130524,0.4694604392,1.879247366,4.018130524,0.4694604392,1.876965112,4.05879236,1.117609646,1.265410304,6.087367535,2.733569977
6.900118135,1.895584705,3.58052135,1.323180161,1.895584705,3.58052135,1.323180161,1.89879917,3.511394354,0.1200569806,1.285945177,5.99595356,2.863812105
6.904862051,1.91070833,3.175422497,1.445455018,1.91070833,3.175422497,1.445455018,1.912181073,3.144618802,1.253126544,1.303777099,5.901180267,2.969003298
6.909338947,1.924980698,2.793125245,1.339732817,1.924980698,2.793125245,1.339732817,1.924809755,2.798487766,1.377053786,1.322283745,5.826028347,3
6.913618047,1.938502187,2.430510292,0.2788816425,1.938502187,2.430510292,0.2788816425,1.936880478,2.467649429,1.235988091,1.341584444,5.746272564,3
6.917743636,1.946946443,2.187470013,1.137654398,1.946946443,2.187470013,1.137654398,1.947675961,2.169333649,0.726056627,1.360098243,5.664488792,3
6.921746266,1.955139025,1.951673334,1.170998904,1.955139025,1.951673334,1.170998904,1.954116818,1.978808982,1.457866094,1.37701869,5.577331543,3
6.925648132,1.963125365,1.721812662,0.5187152349,1.963125365,1.721812662,0.5187152349,1.96039553,1.793080632,1.59778856,1.393909454,5.476388454,3
6.929465947,1.968957768,1.548080994,0.9169398255,1.968957768,1.548080994,0.9169398255,1.966538991,1.611353132,1.606288955,1.411840439,5.388133526,3
6.933212624,1.974426458,1.384172147,0.888551687,1.974426458,1.384172147,0.888551687,1.972567981,1.433011748,1.511496417,1.429321408,5.290567875,3
6.936898345,1.979405393,1.234113823,0.712927058,1.979405393,1.234113823,0.712927058,1.97849888,1.257571931,1.230834067,1.446552038,5.169609547,3
6.940531253,1.981711957,1.158787194,1.510154185,1.981711957,1.158787194,1.510154185,1.983590466,1.105390087,0.7366747984,1.458810329,5.057596684,3
6.94411794,1.983989176,1.084418928,1.724471341,1.983989176,1.084418928,1.724471341,1.985955334,1.028347893,1.394652928,1.4728508,4.971560478,3
6.947663783,1.986240461,1.010897557,1.832064085,1.986240461,1.010897557,1.832064085,1.98829327,0.9521830448,1.584746917,1.486455441,4.891152859,3
6.951173187,1.988468611,0.93813174,1.890873255,1.988468611,0.93813174,1.890873255,1.99060718,0.8768009167,1.67226521,1.500083685,4.804615974,3
6.954649765,1.99067592,0.8660465299,1.919967773,1.99067592,0.8660465299,1.919967773,1.992899447,0.8021238667,1.708835183,1.512384176,4.719477177,3
6.958096478,1.992864267,0.7945805825,1.927440707,1.992864267,0.7945805825,1.927440707,1.995172022,0.7280883452,1.710482653,1.521608472,4.635886192,3
6.961515728,1.995035178,0.7236840522,1.916775566,1.995035178,0.7236840522,1.916775566,1.99742649,0.6546427142,1.681694115,1.530350685,4.550030231,3
6.964909442,1.997189876,0.6533169941,1.888778938,1.997189876,0.6533169941,1.888778938,1.999664121,0.5817455928,1.619751834,1.539734364,4.461730957,3
6.981757872,2.007887086,0.3039727937,1.171262924,2.007887086,0.3039727937,1.171262924,2.00812657,0.2974540883,1.064034323,1.567290664,3.964921474,3
6.999473877,2.010928598,0.1776390902,1.345431008,2.010928598,0.1776390902,1.345431008,2.010917799,0.1776223836,1.345271874,1.632905722,3.379197836,3
7.017189883,2.012525571,0.09372681036,1.334455731,2.012525571,0.09372681036,1.334455731,2.013709029,0.05779067887,0.5746953535,1.720335364,2.859351635,3
7.032311333,2.013888664,0.02210370475,0.8653732863,2.013888664,0.02210370475,0.8653732863,2.014013723,0.0181530058,0.7302393323,1.763522387,2.521269321,3
7.047432783,2.014027272,-0.0125086958,0.558635916,2.014027272,-0.0125086958,0.558635916,2.013966476,-0.01087360333,0.6465312803,1.788090706,2.199705601,3
7.062554233,2.013496209,-0.02687991971,0.6991981643,2.013496209,-0.02687991971,0.6991981643,2.013784793,-0.03582891016,-0.2527953898,1.851487756,1.969670653,2.999646744
7.079427892,2.012903608,-0.04291641976,0.4639259745,2.012903608,-0.04291641976,0.4639259745,2.013001788,-0.04610287914,0.1229965741,1.900652528,1.796663761,2.962826031
7.099122992,2.012005292,-0.05540664573,-0.1743564789,2.012005292,-0.05540664573,-0.1743564789,2.012020983,-0.05608557481,-0.4788863624,1.936927915,1.500703216,2.889068143
7.121921281,2.01063137,-0.05979610147,-0.03209496749,2.01063137,-0.05979610147,-0.03209496749,2.010643575,-0.06036840288,-0.1909666461,1.986302614,1.086104155,2.756392373
7.148453866,2.009008913,-0.06422358399,-0.9685871223,2.009008913,-0.06422358399,-0.9685871223,2.008998571,-0.06413018473,-0.8124764583,2.026579857,0.6916201711,2.575476112
7.179777916,2.006950096,-0.06529467345,-0.5302440072,2.006950096,-0.06529467345,-0.5302440072,2.006951577,-0.06551580699,-0.7332085655,2.001754522,0.1546515673,2.040849837
7.187348205,2.006452529,-0.06555353068,-0.574988304,2.006452529,-0.06555353068,-0.574988304,2.006456866,-0.06585067943,-0.9279588352,2.01041317,0.03366319463,1.696609472
7.195537371,2.005914285,-0.06583354969,-0.6672598475,2.005914285,-0.06583354969,-0.6672598475,2.005921713,-0.06621292795,-1.583183601,2.028051615,-0.05011220649,1.135212699
7.20414269,2.005348688,-0.06612779857,-0.8405477228,2.005348688,-0.06612779857,-0.8405477228,2.005349923,-0.06635917699,-1.536974832,2.050872087,-0.08861704171,1.402151609
7.213209821,2.004752739,-0.06643783856,-1.258832909,2.004752739,-0.06643783856,-1.258832909,2.00474478,-0.06644707751,-1.297529831,2.072895288,-0.1261899024,1.6546689
7.222788891,2.004118074,-0.06664019088,-1.936111671,2.004118074,-0.06664019088,-1.936111671,2.004105471,-0.06653994098,-1.218285052,2.076779366,-0.1949071437,1.866373274
7.232938739,2.003441,-0.06674113414,-1.974146583,2.003441,-0.06674113414,-1.974146583,2.003428068,-0.06663833781,-1.216898839,2.061469316,-0.3128370941,2.100835417
7.24372895,2.002720456,-0.06683627537,-2.121625116,2.002720456,-0.06683627537,-2.121625116,2.002707927,-0.06674294259,-1.282625879,2.049201727,-0.4449796379,2.279066752
7.255242576,2.00195009,-0.06691334263,-2.084352205,2.00195009,-0.06691334263,-2.084352205,2.001939506,-0.06685456044,-1.444878297,2.054551363,-0.5556430221,2.389891122
7.267579764,2.001124616,-0.06699587589,-2.249286166,2.001124616,-0.06699587589,-2.249286166,2.001116119,-0.06697416225,-1.89517345,2.067482948,-0.6401190162,2.459649029
7.280862692,2.000233608,-0.06706173268,-2.206641733,2.000233608,-0.06706173268,-2.206641733,2.000225456,-0.06705933487,-2.3065976,2.078678131,-0.7429324985,2.531469828
7.295242388,1.999269031,-0.06713302724,-2.253192028,1.999269031,-0.06713302724,-2.253192028,1.999258289,-0.06712047457,-2.082036319,2.061020136,-0.7895693183,2.559292298
7.310908385,1.998216407,-0.06720218462,-2.272098743,1.998216407,-0.06720218462,-2.272098743,1.998204607,-0.06718708338,-2.03064456,2.052902699,-0.8344663978,2.585186117
7.328102692,1.997060267,-0.06727409406,-2.27859101,1.997060267,-0.06727409406,-2.27859101,1.997048132,-0.06726019026,-2.074976724,2.057185173,-0.8692833781,2.604788913
7.347140598,1.995775683,-0.06735127472,-2.438108918,1.995775683,-0.06735127472,-2.438108918,1.995767658,-0.06734113577,-2.228294652,2.047394037,-0.8421253562,2.589808427
7.368442613,1.994331486,-0.06743391055,-2.884963613,1.994331486,-0.06743391055,-2.884963613,1.994334901,-0.06743170783,-2.621130198,2.039673328,-0.9051710963,2.623726454
7.392585247,1.992694705,-0.06752756585,-2.336974759,1.992694705,-0.06752756585,-2.336974759,1.992703421,-0.06752844917,-3.389216873,2.02914834,-0.8327347636,2.584609505
7.420384873,1.990809995,-0.06763540754,-2.123710952,1.990809995,-0.06763540754,-2.123710952,1.990819628,-0.06763584712,-2.571896472,2.020597935,-0.6183843017,2.442335671
7.453041445,1.988596001,-0.06776209054,-2.039563365,1.988596001,-0.06776209054,-2.039563365,1.988606713,-0.06776200886,-2.426140343,2.015468836,-0.4533648193,2.288422522
7.492389871,1.985928324,-0.06791473291,-2.07854637,1.985928324,-0.06791473291,-2.07854637,1.985940336,-0.06791402316,-2.639670329,2.005911827,-0.2377123386,1.934731037
7.541310919,1.98261166,-0.06810450986,-2.505475879,1.98261166,-0.06810450986,-2.505475879,1.982616735,-0.06810438041,-3.208718334,2.003583431,0.1165068597,1.971581486
7.604046941,1.978344421,-0.06834998002,-2.457943145,1.978344421,-0.06834998002,-2.457943145,1.978319866,-0.0683540175,-2.03998448,2.010986328,0.2642352879,2.227466138
7.683955292,1.972868844,-0.0686687024,-2.535163804,1.972868844,-0.0686687024,-2.535163804,1.972846842,-0.06867198616,-2.074644482,2.015954256,0.319096595,2.295916849
7.776203357,1.966511048,-0.0690433172,-3.104286779,1.966511048,-0.0690433172,-3.104286779,1.966498424,-0.06904481236,-2.16983961,2.007521629,0.5054910779,2.466501221
7.872551718,1.959845739,-0.06943922631,-2.552165071,1.959845739,-0.06943922631,-2.552165071,1.959792373,-0.06944857633,-1.603359926,2.027051926,0.1011571437,1.9708591
7.969411046,1.953073423,-0.0698510976,-1.94540196,1.953073423,-0.0698510976,-1.94540196,1.953050757,-0.06985448159,-1.637685519,1.974262118,-0.08189590275,1.095680143
8.065825728,1.946332196,-0.07026107814,-2.321909731,1.946332196,-0.07026107814,-2.321909731,1.946340089,-0.07025852349,-3.266160418,1.965329885,-0.281640023,2.037371716
8.161577073,1.939576101,-0.07068048657,-2.024846761,1.939576101,-0.07068048657,-2.024846761,1.939543734,-0.07068599472,-1.579696366,1.905414224,-0.3669173121,2.186583552
8.256620507,1.932814445,-0.07110789544,-1.650760332,1.932814445,-0.07110789544,-1.650760332,1.932787356,-0.07111234708,-1.437474736,1.865491748,-0.3426314592,2.160369459
8.35095085,1.92610352,-0.07153209754,-1.852299231,1.92610352,-0.07153209754,-1.852299231,1.926081669,-0.07153550061,-1.593623359,1.885355234,-0.3441826999,2.15550931
8.444571597,1.919407499,-0.07196052643,-2.472355936,1.919407499,-0.07196052643,-2.472355936,1.91940831,-0.0719592516,-2.565010594,1.916479707,-0.3225046098,2.115524298
8.537488054,1.912659922,-0.07240698366,-1.596359208,1.912659922,-0.07240698366,-1.596359208,1.912648472,-0.07240833914,-1.50422726,1.904075861,-0.1418571025,1.563197941
8.629705817,1.905963085,-0.0728500837,-1.591513837,1.905963085,-0.0728500837,-1.591513837,1.905939466,-0.07285404972,-1.418536625,1.88797307,-0.1354207546,1.533428191
8.721230451,1.899316583,-0.07328985331,-2.394505298,1.899316583,-0.07328985331,-2.394505298,1.899280886,-0.07329641024,-1.63783089,1.903184652,-0.2856406868,2.04830482
8.812067417,1.892614197,-0.0737494452,-1.760454716,1.892614197,-0.0737494452,-1.760454716,1.892629809,-0.07374479657,-2.057513512,1.85213685,-0.3483886421,2.166151108
8.902222061,1.885920845,-0.07421461308,-1.51141392,1.885920845,-0.07421461308,-1.51141392,1.885912339,-0.0742153957,-1.452482347,1.837092876,-0.3149861991,2.114635272
8.991699611,1.879277762,-0.0746762874,-1.66342664,1.879277762,-0.0746762874,-1.66342664,1.879245319,-0.07468246047,-1.406272271,1.787139535,-0.1019284278,1.708604291
9.080505185,1.872670873,-0.07513764001,-2.543692597,1.872670873,-0.07513764001,-2.543692597,1.872628369,-0.07514601759,-1.689527649,1.775765777,-0.02777763084,1.760143896
9.168643791,1.865975628,-0.07562721651,-1.587516099,1.865975628,-0.07562721651,-1.587516099,1.86599737,-0.07562087661,-1.862558775,1.791146159,0.1295273751,2.068062029
9.256120324,1.859330675,-0.07611311545,-1.506714851,1.859330675,-0.07611311545,-1.506714851,1.859317775,-0.07611499116,-1.41903921,1.862787008,-0.08968324959,0.8766619132
9.342939577,1.852735651,-0.07659536345,-1.885228109,1.852735651,-0.07659536345,-1.885228109,1.852688368,-0.07660539304,-1.408364245,1.931201339,0.04925469682,1.903055697
9.429106237,1.846119166,-0.07709115296,-1.96569916,1.846119166,-0.07709115296,-1.96569916,1.846108792,-0.07709210873,-1.786665717,1.984279394,-0.1138282567,1.888668466
9.514624893,1.839469617,-0.07760322938,-1.509268237,1.839469617,-0.07760322938,-1.509268237,1.839490181,-0.07759684354,-1.715342881,2.019814968,-0.06922371686,1.991498291
9.599500035,1.832870104,-0.07811145251,-1.569002267,1.832870104,-0.07811145251,-1.569002267,1.83284514,-0.07811645178,-1.389082537,2.022892714,-0.2177270204,2.109106664
9.683736053,1.826320287,-0.07861584864,-2.736448519,1.826320287,-0.07861584864,-2.736448519,1.826250136,-0.0786321473,-1.420378711,2.003508568,-0.09845741093,1.989334775
9.767337248,1.819684594,-0.0791508553,-1.652913394,1.819684594,-0.0791508553,-1.652913394,1.819704835,-0.07914395641,-1.978923815,1.981127977,-0.1730871946,2.011031045
9.850307822,1.813079147,-0.07968686659,-1.492402021,1.813079147,-0.07968686659,-1.492402021,1.813090755,-0.0796824934,-1.595808344,1.906008124,-0.1931765229,1.907642066
9.932651893,1.806523578,-0.08021883049,-1.770693676,1.806523578,-0.08021883049,-1.770693676,1.80647735,-0.08022971913,-1.364724919,1.883618712,-0.1280962378,1.70067202
10.01437349,1.799964386,-0.08076102647,-2.161402318,1.799964386,-0.08076102647,-2.161402318,1.79991394,-0.08077280813,-1.449611778,1.801093578,-0.236242637,1.936197853
10.09547654,1.793352074,-0.08132666293,-1.520426934,1.793352074,-0.08132666293,-1.520426934,1.793400206,-0.08131178656,-2.67242962,1.747138262,-0.3372369707,2.161178717
10.17596491,1.786789876,-0.0818880124,-1.561105541,1.786789876,-0.0818880124,-1.561105541,1.786781775,-0.08188888239,-1.495631879,1.692264795,-0.5288187861,2.407438284
10.25584237,1.780277486,-0.08244510122,-2.671179501,1.780277486,-0.08244510122,-2.671179501,1.78019741,-0.08246602675,-1.348444275,1.628374696,-0.6707574725,2.532892289
10.33511262,1.77367792,-0.08303655538,-1.644003661,1.77367792,-0.08303655538,-1.644003661,1.773663099,-0.08303878372,-1.508277867,1.627619505,-0.4294166267,2.325992545
10.41377925,1.767108365,-0.08362922245,-1.497060313,1.767108365,-0.08362922245,-1.497060313,1.767154624,-0.08361411855,-2.363258615,1.644203901,-0.1457156688,1.891575675
10.4918458,1.760588923,-0.0842173686,-1.863656999,1.760588923,-0.0842173686,-1.863656999,1.7605464,-0.0842284046,-1.414067102,1.666304588,0.1206241101,2.107235387
10.56931574,1.754046059,-0.08482282213,-1.943293881,1.754046059,-0.08482282213,-1.943293881,1.753988679,-0.084837996,-1.345989309,1.67940712,0.259973079,2.303208116
10.64619244,1.747468383,-0.08544891476,-1.50006701,1.747468383,-0.08544891476,-1.50006701,1.747481175,-0.08544291936,-1.627379267,1.677356958,0.2960639298,2.346040742
10.7224792,1.740941183,-0.08607020291,-1.62865691,1.740941183,-0.08607020291,-1.62865691,1.740951866,-0.08606526374,-1.775211439,1.680663228,0.252502948,2.295375722
10.79817927,1.734446296,-0.08669232598,-2.505309431,1.734446296,-0.08669232598,-2.505309431,1.734367805,-0.08671510236,-1.352024885,1.688060284,0.108741805,2.063485616
10.87329581,1.727859617,-0.08735417433,-1.550129362,1.727859617,-0.08735417433,-1.550129362,1.727834498,-0.08735993171,-1.366771492,1.653999209,-0.1333689243,1.702093627
10.94783191,1.721323834,-0.08801090849,-1.532457878,1.721323834,-0.08801090849,-1.532457878,1.721351674,-0.08799977839,-1.923015944,1.630246282,-0.4381854236,2.322407414
11.02179061,1.714838682,-0.08866255514,-2.73796031,1.714838682,-0.08866255514,-2.73796031,1.714791159,-0.0886764124,-1.532525742,1.608663082,-0.7570530772,2.595967369
11.09517486,1.708272052,-0.08935278976,-1.644998722,1.708272052,-0.08935278976,-1.644998722,1.708229064,-0.08936493638,-1.312715797,1.617415786,-0.6210915446,2.49914403
11.16798755,1.701726709,-0.09004753268,-1.490567563,1.701726709,-0.09004753268,-1.490567563,1.701718077,-0.09004809779,-1.429779779,1.58291471,-0.3667499721,2.247655572
11.24023152,1.69523249,-0.09073684914,-1.964993029,1.69523249,-0.09073684914,-1.964993029,1.695249204,-0.09072895368,-3.145080051,1.576344967,-0.1883568317,1.957604768
11.31190954,1.688695846,-0.0914533644,-1.796544532,1.688695846,-0.0914533644,-1.796544532,1.688655175,-0.09146543595,-1.388039563,1.594957232,-0.160654977,1.838667071
11.3830243,1.682139795,-0.09218897646,-1.476584545,1.682139795,-0.09218897646,-1.476584545,1.682112961,-0.09219613091,-1.30314629,1.592952132,0.02048711106,1.931374351
11.45357847,1.675635426,-0.09291878963,-1.74064961,1.675635426,-0.09291878963,-1.74064961,1.67562232,-0.09292106574,-1.587143919,1.645357609,0.08009676635,2.020168465
11.52357461,1.669121185,-0.09366545464,-2.04622775,1.669121185,-0.09366545464,-2.04622775,1.669102837,-0.09366982998,-1.700365574,1.682618022,-0.008016902953,1.715243287
11.59301527,1.662553101,-0.0944451359,-1.477694847,1.662553101,-0.0944451359,-1.477694847,1.662526147,-0.09445282212,-1.300949197,1.716355801,-0.1573015004,1.69657767
11.6619029,1.656037324,-0.09521860782,-1.628821534,1.656037324,-0.09521860782,-1.628821534,1.656001834,-0.09522957855,-1.339359952,1.727845788,-0.1720408946,1.802452967
11.73023992,1.649538144,-0.0959997332,-2.5226204,1.649538144,-0.0959997332,-2.5226204,1.649529668,-0.09600012648,-2.173557253,1.714310288,-0.2686476409,2.048140441
11.7980287,1.642956514,-0.0968270715,-1.485625714,1.642956514,-0.0968270715,-1.485625714,1.642947052,-0.09682824312,-1.417735353,1.720201373,-0.2472495586,2.012229349
11.86527153,1.636427891,-0.09764774671,-1.561934444,1.636427891,-0.09764774671,-1.561934444,1.636385689,-0.09766215952,-1.263491066,1.696725368,-0.2900345027,2.090365426
11.93197066,1.629936547,-0.09846818135,-2.294108177,1.629936547,-0.09846818135,-2.294108177,1.62987738,-0.09848933325,-1.467067178,1.696563482,-0.3528389633,2.207446547
11.99812829,1.623339665,-0.09934720857,-1.493901479,1.623339665,-0.09934720857,-1.493901479,1.623364597,-0.09933378021,-1.834487998,1.689040661,-0.3796853721,2.248623689
12.06374658,1.616796564,-0.1002190695,-1.5176422,1.616796564,-0.1002190695,-1.5176422,1.616762563,-0.1002309263,-1.280109298,1.678411245,-0.3330652416,2.172850119
12.12882762,1.610305833,-0.1010843163,-2.010025189,1.610305833,-0.1010843163,-2.010025189,1.610214582,-0.1011207271,-1.287510416,1.665466547,-0.2672160566,2.035995695
12.19337346,1.603691781,-0.1020195751,-1.497092136,1.603691781,-0.1020195751,-1.497092136,1.603720449,-0.1020032105,-1.948214981,1.648865938,-0.1415310651,1.572736393
12.2573861,1.597132367,-0.1029471079,-1.485901709,1.597132367,-0.1029471079,-1.485901709,1.597120488,-0.1029496646,-1.398028945,1.632073164,-0.2331145555,1.926027376
12.32086749,1.590627389,-0.103866943,-2.086882434,1.590627389,-0.103866943,-2.086882434,1.590529028,-0.1039089404,-1.225039762,1.671905875,-0.1290339977,1.728080921
12.38381954,1.584001547,-0.104860086,-1.49099678,1.584001547,-0.104860086,-1.49099678,1.583992531,-0.1048602173,-1.428112825,1.634452581,-0.01970596984,1.795296896
12.44624412,1.57742376,-0.1058483586,-1.461746381,1.57742376,-0.1058483586,-1.461746381,1.577446729,-0.1058341305,-1.7588931,1.654889345,0.01174501702,1.950263873
12.50814305,1.570901362,-0.1068283093,-2.117625724,1.570901362,-0.1068283093,-2.117625724,1.570807654,-0.1068707269,-1.232622597,1.616606712,0.02436069772,1.946364222
12.5695181,1.564256942,-0.107886886,-1.4732172,1.564256942,-0.107886886,-1.4732172,1.564224768,-0.1078985502,-1.258242972,1.614721298,0.04030231759,1.999930307
12.630371,1.557658477,-0.1089416422,-1.443026169,1.557658477,-0.1089416422,-1.443026169,1.557697886,-0.1089176293,-2.188737348,1.540297747,-0.07485099137,1.389882689
12.69070346,1.551116445,-0.1099873775,-2.052689473,1.551116445,-0.1099873775,-2.052689473,1.551036413,-0.110025365,-1.310170426,1.517992735,-0.2596907318,1.994679086
12.75051712,1.544445068,-0.111120766,-1.443575529,1.544445068,-0.111120766,-1.443575529,1.544402739,-0.1111386522,-1.184197974,1.582357049,-0.4789504707,2.378905816
12.80981361,1.537823341,-0.1122485385,-1.429613312,1.537823341,-0.1122485385,-1.429613312,1.537826424,-0.1122423134,-1.477130672,1.529615521,-0.5300697684,2.433906484
12.86859449,1.531258834,-0.1133667018,-1.923225769,1.531258834,-0.1133667018,-1.923225769,1.531200086,-0.1133951565,-1.504238011,1.545268536,-0.5406736732,2.445643718
12.92686132,1.524551947,-0.1145856721,-1.403983158,1.524551947,-0.1145856721,-1.403983158,1.524510787,-0.1146042109,-1.16299852,1.536523461,-0.4244579971,2.308112071
12.98461561,1.517904057,-0.1157939195,-1.423237687,1.517904057,-0.1157939195,-1.423237687,1.517880331,-0.1158026297,-1.268169797,1.573090792,-0.3622703254,2.220893078
13.04185881,1.511299959,-0.117000333,-2.123402644,1.511299959,-0.117000333,-2.123402644,1.511282047,-0.1170060474,-2.207897979,1.589191198,-0.2640280426,2.041497333
13.09859238,1.504562288,-0.1183093329,-1.357797761,1.504562288,-0.1183093329,-1.357797761,1.50453177,-0.1183228291,-1.18279311,1.612058997,-0.1423425227,1.864104056
13.15481772,1.497884973,-0.1196066065,-1.427861791,1.497884973,-0.1196066065,-1.427861791,1.497841963,-0.1196278149,-1.161500967,1.559686661,0.05794123933,2.098259635
13.21053621,1.491231477,-0.1209150242,-2.295580025,1.491231477,-0.1209150242,-2.295580025,1.491212462,-0.1209210368,-1.839307524,1.541073442,0.1222653836,2.221016722
13.2657492,1.484459215,-0.1223240385,-1.30906308,1.484459215,-0.1223240385,-1.30906308,1.484446774,-0.1223268673,-1.244590061,1.533312678,0.1757858247,2.30817588
13.32045801,1.477748794,-0.1237201862,-1.451050858,1.477748794,-0.1237201862,-1.451050858,1.477691811,-0.1237521942,-1.101416379,1.512242675,0.1248546094,2.229624373
13.37466393,1.471035101,-0.1251470281,-1.894423287,1.471035101,-0.1251470281,-1.894423287,1.470998941,-0.1251644195,-1.413881678,1.535821319,0.03755668923,2.075388183
13.42836823,1.464223941,-0.1266676135,-1.262029612,1.464223941,-0.1266676135,-1.262029612,1.464234751,-0.1266545084,-1.363155023,1.566779375,0.01172665879,2.070044176
13.48157216,1.457476241,-0.1281740313,-1.508141624,1.457476241,-0.1281740313,-1.508141624,1.457408124,-0.1282163276,-1.06808226,1.555654287,-0.008407074958,2.025917002
13.53427693,1.450690322,-0.129739042,-1.606615098,1.450690322,-0.129739042,-1.606615098,1.450645543,-0.1297634939,-1.229955654,1.579267859,0.03629688546,2.160264726
13.58648375,1.443835368,-0.1313846439,-1.221151008,1.443835368,-0.1313846439,-1.221151008,1.443872088,-0.131351116,-1.590343922,1.56488657,0.07300381362,2.21575809
13.63819379,1.437045642,-0.133014587,-1.637361157,1.437045642,-0.133014587,-1.637361157,1.436966451,-0.1330684716,-1.051300077,1.562264919,-0.3383857906,2.22342066
13.68940822,1.43017395,-0.1347416861,-1.407728987,1.43017395,-0.1347416861,-1.407728987,1.430127001,-0.1347693672,-1.117284952,1.608581305,-0.4652466476,2.41902358
13.74012818,1.423269615,-0.1365280332,-1.191652655,1.423269615,-0.1365280332,-1.191652655,1.423332069,-0.1364709811,-2.275192369,1.594308019,-0.36618945,2.303309017
13.79035479,1.416432436,-0.1382970047,-1.97722066,1.416432436,-0.1382970047,-1.97722066,1.41633908,-0.138366462,-1.043965622,1.595803261,-0.5258991122,2.479032093
13.84008917,1.409459555,-0.1402153951,-1.258452246,1.409459555,-0.1402153951,-1.258452246,1.409414624,-0.1402433667,-1.036955717,1.62526679,-0.5728268027,2.53500123
13.88933241,1.402499428,-0.1421609951,-1.180998884,1.402499428,-0.1421609951,-1.180998884,1.402558548,-0.1421017366,-2.185571666,1.56776917,-0.474498719,2.422371011
13.9380856,1.395608565,-0.1440872333,-1.798360183,1.395608565,-0.1440872333,-1.798360183,1.395494333,-0.1441801565,-1.039546224,1.575095296,-0.4664215744,2.421891715
13.98634981,1.388516773,-0.1462328574,-1.143059272,1.388516773,-0.1462328574,-1.143059272,1.388475568,-0.1462596552,-0.9728739489,1.572886109,-0.5183677077,2.475519766
14.03412611,1.381493468,-0.1483596241,-1.202634016,1.381493468,-0.1483596241,-1.202634016,1.381527757,-0.1483181317,-1.623639712,1.532820702,-0.4840287864,2.425451103
14.08141555,1.374479747,-0.1505237102,-1.803416848,1.374479747,-0.1505237102,-1.803416848,1.374395704,-0.1505946345,-1.030918706,1.483765841,-0.3528656662,2.223243633
14.12821917,1.367310456,-0.1528821891,-1.055611614,1.367310456,-0.1528821891,-1.055611614,1.367271929,-0.1529086554,-0.9163864379,1.425690651,-0.2544827163,1.932794757
14.174538,1.360215424,-0.1552162393,-1.288335596,1.360215424,-0.1552162393,-1.288335596,1.36022194,-0.1551987081,-1.415731672,1.37755537,-0.2655100524,1.914107529
14.22037308,1.353053369,-0.1576708022,-1.315243509,1.353053369,-0.1576708022,-1.315243509,1.353000776,-0.1577144283,-1.010245556,1.347851634,-0.3040079772,2.034149163
14.26572543,1.345799622,-0.1602710972,-0.9961725925,1.345799622,-0.1602710972,-0.9961725925,1.345759616,-0.1603015771,-0.8622722342,1.319211006,-0.2238306552,1.709695172
14.31059604,1.338622924,-0.1628437721,-1.55620441,1.338622924,-0.1628437721,-1.55620441,1.338595372,-0.1628612452,-1.302728457,1.311826348,-0.3709096611,2.194859902
14.35498592,1.331286248,-0.1656518013,-1.071626605,1.331286248,-0.1656518013,-1.071626605,1.331259869,-0.1656691639,-0.9702099654,1.297359228,-0.3952998817,2.24132298
14.39889606,1.323936153,-0.1685323898,-0.9716016356,1.323936153,-0.1685323898,-0.9716016356,1.32388695,-0.1685764449,-0.8075596482,1.267521739,-0.3861937225,2.229932934
14.44232741,1.3166662,-0.1713815696,-1.660727114,1.3166662,-0.1713815696,-1.660727114,1.316594422,-0.1714520261,-1.244785154,1.272744894,-0.3808514774,2.210636155
14.48528094,1.30912355,-0.1746235736,-0.9153128665,1.30912355,-0.1746235736,-0.9153128665,1.309114363,-0.1746211521,-0.9063874285,1.261072755,-0.3272125423,2.087128242
14.52775758,1.301663196,-0.1778313242,-1.003002811,1.301663196,-0.1778313242,-1.003002811,1.301592927,-0.1779061982,-0.7513059574,1.275186658,-0.2876197994,1.938448783
14.56975821,1.294174685,-0.181149109,-1.330838755,1.294174685,-0.181149109,-1.330838755,1.294155777,-0.1811544317,-1.242596564,1.254626513,-0.2722105682,1.884784224
14.61128371,1.286500117,-0.1847830494,-0.8122743783,1.286500117,-0.1847830494,-0.8122743783,1.286494619,-0.1847756772,-0.8192856226,1.233065724,-0.1790449172,1.621225074
14.6523349,1.278913209,-0.1883754819,-1.16434477,1.278913209,-0.1883754819,-1.16434477,1.278805095,-0.1885096443,-0.6948327228,1.224111319,-0.05670114234,2.04681918
14.69291253,1.271162814,-0.1922834256,-0.9266389056,1.271162814,-0.1922834256,-0.9266389056,1.271204276,-0.1922005374,-1.341028088,1.201032162,0.019544404,2.243798393
14.7330173,1.263338146,-0.1963798894,-0.758459707,1.263338146,-0.1963798894,-0.758459707,1.263317448,-0.1963950255,-0.7143023493,1.22283411,0.06720618904,2.323807822
14.7726498,1.25560562,-0.2004281143,-1.845905634,1.25560562,-0.2004281143,-1.845905634,1.255436995,-0.2006663422,-0.642411285,1.232335925,0.1668577641,2.466674179
14.81181053,1.247542208,-0.2050845672,-0.7146700985,1.247542208,-0.2050845672,-0.7146700985,1.247650348,-0.2048868148,-1.887171992,1.219909072,0.2769125998,2.587128946
14.85049985,1.239544453,-0.2097337147,-0.7740053587,1.239544453,-0.2097337147,-0.7740053587,1.239483101,-0.2098176866,-0.5998113274,1.241236687,0.2041645497,2.523055837
14.88871795,1.231506126,-0.2145605686,-1.107016152,1.231506126,-0.2145605686,-1.107016152,1.231385184,-0.214736875,-0.6030363976,1.237837791,0.1709499806,2.49519151
14.92646484,1.223204911,-0.2199426774,-0.5857077626,1.223204911,-0.2199426774,-0.5857077626,1.223324785,-0.2197056442,-1.368363846,1.244884253,0.2392023057,2.57425396
14.96374025,1.215007381,-0.2252575623,-0.955637092,1.215007381,-0.2252575623,-0.955637092,1.21487188,-0.2254845905,-0.4854166291,1.256163955,0.1750317067,2.519563686
15.00054366,1.206560717,-0.2311626899,-0.656338155,1.206560717,-0.2311626899,-0.656338155,1.206526013,-0.2311903594,-0.596005571,1.275111675,0.1595950574,2.516259155
15.03687416,1.198021457,-0.2373666576,-0.5259609856,1.198021457,-0.2373666576,-0.5259609856,1.1980849,-0.237218286,-0.7869523331,1.300233006,0.1757133454,2.549699676
15.07273045,1.189585533,-0.243506297,-1.464445721,1.189585533,-0.243506297,-1.464445721,1.189340707,-0.2439746693,-0.3820534643,1.304026365,0.07734946907,2.456606033
15.1081107,1.180651243,-0.2508151519,-0.4351411795,1.180651243,-0.2508151519,-0.4351411795,1.180712604,-0.250641353,-0.674713604,1.312111497,-0.04747076705,2.310748367
15.14301249,1.171837773,-0.2580251679,-0.5722914045,1.171837773,-0.2580251679,-0.5722914045,1.17179586,-0.2580937611,-0.474570241,1.309530497,-0.07086034119,2.296312331
15.17743272,1.162861064,-0.265779338,-0.6322478305,1.162861064,-0.265779338,-0.6322478305,1.16272046,-0.2660520582,-0.3052254602,1.30277741,-0.03454561904,2.365439873
15.21136744,1.153600409,-0.2743518433,-0.3136395959,1.153600409,-0.2743518433,-0.3136395959,1.153773071,-0.2738981007,-1.184411539,1.299870014,-0.05594273284,2.356323594
15.24481175,1.144473584,-0.2828004646,-1.023875112,1.144473584,-0.2828004646,-1.023875112,1.144264031,-0.2832856153,-0.2567654121,1.315755963,-0.1397995502,2.289406177
15.27775968,1.134835303,-0.2927395544,-0.2821158312,1.134835303,-0.2927395544,-0.2821158312,1.13481576,-0.2927262783,-0.2865117421,1.2970016,-0.199481681,2.215586296
15.31020398,1.12520385,-0.302877651,-0.2946134448,1.12520385,-0.302877651,-0.2946134448,1.125294375,-0.3026009173,-0.6038920801,1.284945846,-0.3281199634,2.156849849
15.34213605,1.11549787,-0.313482754,-0.6355742334,1.11549787,-0.313482754,-0.6355742334,1.115270182,-0.3140559125,-0.1068720917,1.267693162,-0.4264626205,2.230073871
15.37354571,1.105280176,-0.3257699076,-0.104327675,1.105280176,-0.3257699076,-0.104327675,1.105409983,-0.3253235058,-0.4360172551,1.294297695,-0.5835489631,2.46141903
15.40442115,1.095236265,-0.3378480798,-0.5316979691,1.095236265,-0.3378480798,-0.5316979691,1.09507616,-0.3382938961,-0.1396510358,1.272504926,-0.6660856605,2.532108756
15.43474882,1.084650164,-0.3519251631,-0.1077598681,1.084650164,-0.3519251631,-0.1077598681,1.08458007,-0.3520550627,-0.03945492032,1.259269595,-0.7016705871,2.557004715
15.4645134,1.073954093,-0.3666825821,-0.04703340877,1.073954093,-0.3666825821,-0.04703340877,1.074175191,-0.3659012494,-0.8465287232,1.229883432,-0.7729339004,2.607921644
15.49369788,1.063270503,-0.3818218819,-0.6226649205,1.063270503,-0.3818218819,-0.6226649205,1.062955233,-0.3828210152,0.08643038637,1.211622596,-0.7746791244,2.596345262
15.52228372,1.051823437,-0.4000073965,0.1145476255,1.051823437,-0.4000073965,0.1145476255,1.051965424,-0.3993937147,-0.1524795622,1.17941618,-0.9336041808,2.717754776
15.55025113,1.040624016,-0.4177994881,-0.2272920917,1.040624016,-0.4177994881,-0.2272920917,1.040475271,-0.4183045436,0.04027110498,1.131630659,-1.075789452,2.804948094
15.57757956,1.028804839,-0.4385146836,0.09686510949,1.028804839,-0.4385146836,0.09686510949,1.02871092,-0.4387442266,0.1725169291,1.07953465,-1.193211079,2.866587934
15.60424824,1.016794164,-0.4605429317,0.1895088233,1.016794164,-0.4605429317,0.1895088233,1.017092401,-0.4592518377,-0.6093887104,1.049972057,-1.261590481,2.897047937
15.63023695,1.004878976,-0.4829018867,-0.5111841458,1.004878976,-0.4829018867,-0.5111841458,1.004460928,-0.4845554635,0.3011520904,1.008120656,-1.371369362,2.946237426
15.65552681,0.9919471522,-0.5103209619,0.3414979507,0.9919471522,-0.5103209619,0.3414979507,0.9921691238,-0.5091786555,0.01031038689,0.9544823766,-1.458767414,2.981217531
15.68010112,0.9793812172,-0.5369642511,0.01931866875,0.9793812172,-0.5369642511,0.01931866875,0.9791767739,-0.5378378845,0.2922161931,0.9048476815,-1.485816956,2.987525014
15.70394622,0.9660728893,-0.5680734506,0.3181998043,0.9660728893,-0.5680734506,0.3181998043,0.9659789314,-0.5683148914,0.3699635729,0.8536733985,-1.550875664,3
15.72705218,0.9525300032,-0.6012682005,0.4204438794,0.9525300032,-0.6012682005,0.4204438794,0.9528398115,-0.5996030084,-0.06674724519,0.8191103339,-1.706528187,3
15.74941331,0.9391769431,-0.6346858111,-0.3674449559,0.9391769431,-0.6346858111,-0.3674449559,0.9386201532,-0.6374197568,0.5305399052,0.7635344863,-1.793467999,3
15.77102855,0.9245205162,-0.6761525959,0.567028227,0.9245205162,-0.6761525959,0.567028227,0.9248748173,-0.6739750592,0.116537862,0.7344290614,-1.851772308,3
15.79190149,0.9103674107,-0.7161953554,0.2634981628,0.9103674107,-0.7161953554,0.2634981628,0.9100661468,-0.7178043883,0.5598396749,0.6932695508,-1.945642948,3
15.81204028,0.8953379662,-0.7628195624,0.5276314918,0.8953379662,-0.7628195624,0.5276314918,0.8952135489,-0.7632296781,0.5846955159,0.6445654035,-1.993824959,3
15.83145724,0.8799734799,-0.8128529011,0.6523119159,0.8799734799,-0.8128529011,0.6523119159,0.8803190061,-0.8105589355,0.269316686,0.5728251934,-2.044366837,3
15.85016845,0.8649610051,-0.8623959397,-0.5985964848,0.8649610051,-0.8623959397,-0.5985964848,0.8641490428,-0.8673418151,0.7801948389,0.5213693976,-2.070528984,3
15.86819315,0.8481814598,-0.9250346491,0.7499172292,0.8481814598,-0.9250346491,0.7499172292,0.8485723583,-0.9220413211,0.3700350935,0.4841131568,-2.063242912,3
15.88555312,0.8320207208,-0.98536333,0.4697000991,0.8320207208,-0.98536333,0.4697000991,0.8316665864,-0.9876695807,0.7259978638,0.4326503277,-2.049329281,3
15.90227212,0.8149128165,-1.054418999,0.592418075,0.8149128165,-1.054418999,0.592418075,0.8145385579,-1.056631468,0.7813785598,0.3848337829,-2.006494284,2.998881283
15.91837532,0.7971461868,-1.13007625,0.7425124148,0.7971461868,-1.13007625,0.7425124148,0.7978711126,-1.124332581,-0.4184907446,0.3355706036,-2.023504019,2.953828011
15.9338888,0.7800301935,-1.202962836,-0.2066713896,0.7800301935,-1.202962836,-0.2066713896,0.7787751504,-1.212384137,0.8616372783,0.2857904136,-2.010090351,2.894885739
15.94883914,0.7603916033,-1.297704949,0.7647721323,0.7603916033,-1.297704949,0.7647721323,0.7603723769,-1.297239396,0.7373197723,0.2535659075,-2.043790102,2.847367325
15.96325305,0.7414169168,-1.389365144,0.5783018323,0.7414169168,-1.389365144,0.5783018323,0.7414784231,-1.388593589,0.5089981343,0.2045346648,-2.165820837,2.835587432
15.97715713,0.7215814721,-1.490833582,0.5066864198,0.7215814721,-1.490833582,0.5066864198,0.7205924407,-1.498765566,0.9337720421,0.1529148519,-2.284195423,2.819000076
15.99057761,0.700371699,-1.606357981,0.7810127921,0.700371699,-1.606357981,0.7810127921,0.7004328987,-1.605105626,0.7206703705,0.1161300689,-2.378091812,2.786028412
16.0035402,0.6798855726,-1.717940856,-0.2564104139,0.6798855726,-1.717940856,-0.2564104139,0.6790935985,-1.724856709,0.6630556787,0.0815596357,-2.431714296,2.734448007
16.01606996,0.656614812,-1.857918116,0.7462652722,0.656614812,-1.857918116,0.7462652722,0.6557241688,-1.865632498,0.9901341534,0.04884383827,-2.482491732,2.677393831
16.02819116,0.633484577,-1.999056293,0.6721973825,0.633484577,-1.999056293,0.6721973825,0.6331167428,-2.001818031,0.785308564,0.01993642002,-2.562758207,2.625339465
16.03992716,0.6098402675,-2.148196562,0.2595930025,0.6098402675,-2.148196562,0.2595930025,0.6092320406,-2.153626434,0.6398588272,-0.01869923994,-2.636789799,2.570895267
16.0513002,0.5834922893,-2.32706257,0.7993992049,0.5834922893,-2.32706257,0.7993992049,0.5824175131,-2.337413041,1.033361214,-0.05888712406,-2.7126441,2.515320779
16.06233108,0.5579369745,-2.5005475,0.2861605239,0.5579369745,-2.5005475,0.2861605239,0.5564096847,-2.515670537,0.9041678714,-0.09260655195,-2.769407272,2.451476142
16.07303868,0.5294638109,-2.708174748,0.6814509486,0.5294638109,-2.708174748,0.6814509486,0.5300762084,-2.700504646,0.289712642,-0.123823069,-2.867771626,2.399619163
16.08343898,0.5000572319,-2.928570384,0.7402408476,0.5000572319,-2.928570384,0.7402408476,0.4985554913,-2.944501352,1.041008122,-0.1465137899,-2.943971395,2.347566855
16.09354366,0.4710148354,-3.14803658,-0.419052376,0.4710148354,-3.14803658,-0.419052376,0.4679307044,-3.181562809,1.01324469,-0.1676753312,-2.989248037,2.319994419
16.10335779,0.4369819238,-3.427086643,0.783794125,0.4369819238,-3.427086643,0.783794125,0.4381865206,-3.411807662,0.1988071442,-0.1978495717,-3.03811717,2.33406596
16.11287664,0.4039729882,-3.697740699,0.5288320764,0.4039729882,-3.697740699,0.5288320764,0.4020336845,-3.719473674,0.9683927302,-0.244088918,-3.044764042,2.393330219
16.1220823,0.3687839351,-3.99786812,0.4674142322,0.3687839351,-3.99786812,0.4674142322,0.3657084375,-4.032745398,1.068726177,-0.2850415409,-3.033378363,2.462302834
16.1309423,0.3309913509,-4.33284425,0.7552395615,0.3309913509,-4.33284425,0.7552395615,0.3307472097,-4.334253714,0.7797553252,-0.3104925454,-3.039127827,2.518790925
16.1394134,0.2948575666,-4.653117538,-0.1560749662,0.2948575666,-4.653117538,-0.1560749662,0.2933112684,-4.670083601,0.6394947635,-0.3358004391,-3.033265829,2.571840394
16.14745204,0.2547777983,-5.025836879,0.5669044554,0.2547777983,-5.025836879,0.5669044554,0.2519399394,-5.058117552,1.006847723,-0.3636468351,-3.025654078,2.617615696
16.1550259,0.2151982649,-5.398594441,0.6049271115,0.2151982649,-5.398594441,0.6049271115,0.2129606034,-5.423716291,0.9403198282,-0.3904331625,-3.034924746,2.65311035
16.16211898,0.1781312288,-5.747689461,0.06488186287,0.1781312288,-5.747689461,0.06488186287,0.1764556644,-5.766106929,0.3122792616,-0.4148474038,-3.047332287,2.682570747
16.16872776,0.1368988788,-6.150247705,0.3981456076,0.1368988788,-6.150247705,0.3981456076,0.1357688033,-6.161513589,0.6381133137,-0.4401390254,-3.062734842,2.707129895
16.17485253,0.09832647986,-6.527477012,0.313921045,0.09832647986,-6.527477012,0.313921045,0.09553856061,-6.556841445,0.8187217691,-0.4631138742,-3.066273212,2.729328775
16.18048724,0.06270291183,-6.875983597,0.1754496971,0.06270291183,-6.875983597,0.1754496971,0.05852726856,-6.920537853,0.6989451611,-0.4857090116,-3.075398684,2.747410375
16.18560661,0.02488074168,-7.250592735,-0.05493883976,0.02488074168,-7.250592735,-0.05493883976,0.024900948,-7.250971387,-0.03014177404,-0.5017171502,-3.073375463,2.763615454
16.19013984,-0.008611043091,-7.582311633,-0.1693336595,-0.008611043091,-7.582311633,-0.1693336595,-0.009480064509,-7.589625792,0.2172245537,-0.5143700242,-3.071196079,2.776949911
16.1938676,-0.0361518648,-7.855089304,-0.04078141463,-0.0361518648,-7.855089304,-0.04078141463,-0.03941711671,-7.884759032,0.4602520467,-0.5226252079,-3.064599991,2.787639968
16.19779663,-0.0679904917,-8.168313238,-0.2066992098,-0.0679904917,-8.168313238,-0.2066992098,-0.07097060225,-8.195827816,0.4416647073,-0.5304928422,-3.055728436,2.798379368
16.20214925,-0.1044649268,-8.526315659,-0.2978767726,-0.1044649268,-8.526315659,-0.2978767726,-0.105925887,-8.540433102,0.06471708062,-0.5417833924,-3.050268888,2.809153281
16.20679107,-0.1442057518,-8.913976389,0.1043137582,-0.1442057518,-8.913976389,0.1043137582,-0.1457948974,-8.926964492,-0.7002553759,-0.5550603271,-3.046777964,2.81964913
16.21164467,-0.1896840954,-9.346660045,-0.2652220421,-0.1896840954,-9.346660045,-0.2652220421,-0.1914585773,-9.360328119,-0.02659971001,-0.5699481368,-3.047114849,2.829509358
16.2166618,-0.2366947456,-9.793922159,0.06233832551,-0.2366947456,-9.793922159,0.06233832551,-0.2386608085,-9.808293112,-0.4782637027,-0.582857132,-3.046607971,2.838921439
16.22181116,-0.2892926502,-10.26864316,0.07239767493,-0.2892926502,-10.26864316,0.07239767493,-0.289944164,-10.27691811,-0.4187343725,-0.5940366387,-3.038981438,2.848162409
16.22707058,-0.3445927233,-10.75919827,0.09707752902,-0.3445927233,-10.75919827,0.09707752902,-0.3463402364,-10.7680953,-0.3454894137,-0.606633842,-3.036272049,2.856423928
16.23241905,-0.4026535283,-11.25410374,0.2282541226,-0.4026535283,-11.25410374,0.2282541226,-0.4036912644,-11.2675896,-0.3071883774,-0.6214827895,-3.03772068,2.863754267
16.23782617,-0.4660860089,-11.74416612,0.3660439604,-0.4660860089,-11.74416612,0.3660439604,-0.4670433046,-11.75301557,0.1969901243,-0.637578249,-3.044522524,2.870079285
16.24324249,-0.529626547,-12.23506333,0.1760329652,-0.529626547,-12.23506333,0.1760329652,-0.5318949471,-12.23420557,0.1950677735,-0.655700624,-3.050738335,2.875661119
16.24860456,-0.5974224634,-12.65944331,0.5265634753,-0.5974224634,-12.65944331,0.5265634753,-0.5979761252,-12.6816053,0.2086750255,-0.671782434,-3.046762228,2.880870932
16.25386031,-0.6650004611,-13.06122735,0.4987263525,-0.6650004611,-13.06122735,0.4987263525,-0.6664793457,-13.06259738,0.4840657833,-0.690559566,-3.037509441,2.885427731
16.25899041,-0.731788988,-13.4315645,-0.05507151415,-0.731788988,-13.4315645,-0.05507151415,-0.7333448302,-13.43448091,-0.1862962853,-0.7102785707,-3.032195568,2.888958954
16.26400682,-0.799960589,-13.70229639,0.01206897976,-0.799960589,-13.70229639,0.01206897976,-0.8017194779,-13.68882882,0.3007682383,-0.7295799255,-3.027233839,2.891680614
16.26894132,-0.8680832681,-13.90332619,-0.05905341602,-0.8680832681,-13.90332619,-0.05905341602,-0.8695555279,-13.90540412,-0.147960278,-0.7480407357,-3.020433426,2.893725264
16.26992063,-0.8817128035,-13.9347498,-0.09951735634,-0.8817128035,-13.9347498,-0.09951735634,-0.8832265439,-13.93186638,-0.005430951653,-0.7509976029,-3.021157265,2.893963283
16.27187924,-0.909019776,-13.99180113,-0.4238645464,-0.909019776,-13.99180113,-0.4238645464,-0.910568576,-13.98479091,-0.07398441824,-0.7558988929,-3.021909714,2.894381999
16.27266269,-0.9199860021,-14.00936596,-0.4976044629,-0.9199860021,-14.00936596,-0.4976044629,-0.9215053888,-14.00596073,-0.2838721525,-0.7576540709,-3.021808863,2.894533149
16.27422958,-0.9419750486,-14.0328134,-0.2779145416,-0.9419750486,-14.0328134,-0.2779145416,-0.9434584827,-14.03048072,-0.1733040334,-0.7604792714,-3.02221179,2.894755668
16.27485634,-0.9507749129,-14.04131597,-0.2986849934,-0.9507749129,-14.04131597,-0.2986849934,-0.9522681946,-14.03390377,0.002488679932,-0.7614807487,-3.022189617,2.894830742
16.27610986,-0.9683746416,-14.0583211,-0.709284831,-0.9683746416,-14.0583211,-0.709284831,-0.9698876183,-14.04074987,0.1341259729,-0.7660624385,-3.022199631,2.894939924
16.27861688,-1.003612137,-14.04608148,0.1436136924,-1.003612137,-14.04608148,0.1436136924,-1.005126466,-14.05444206,-0.1023940256,-0.7748343349,-3.02604413,2.894856957
16.27960512,-1.017502662,-14.04080101,0.1592648773,-1.017502662,-14.04080101,0.1592648773,-1.019017148,-14.05983935,-1.013064633,-0.7784295678,-3.029276848,2.894699867
16.2815816,-1.045283711,-14.03024008,-0.1445236883,-1.045283711,-14.03024008,-0.1445236883,-1.046645744,-14.01324264,0.2810240054,-0.7850664258,-3.036471128,2.894257872
16.28553454,-1.100643523,-13.95241192,-0.6243440486,-1.100643523,-13.95241192,-0.6243440486,-1.101882761,-13.91247007,0.4298514878,-0.7986730933,-3.049487591,2.893010599
16.28658018,-1.115143017,-13.91025169,-0.4021817631,-1.115143017,-13.91025169,-0.4021817631,-1.116494107,-13.88581362,0.3255427377,-0.8028219342,-3.052896261,2.892583818
16.28867146,-1.144142007,-13.82593122,-0.3328047794,-1.144142007,-13.82593122,-0.3328047794,-1.1457168,-13.83250072,-1.152841622,-0.8110142946,-3.061129093,2.891544241
16.29285401,-1.201065858,-13.58108588,0.328290741,-1.201065858,-13.58108588,0.328290741,-1.202193991,-13.5531393,0.6205994211,-0.8262733817,-3.077226877,2.888931015
16.29395216,-1.215792442,-13.50125365,0.4525719666,-1.215792442,-13.50125365,0.4525719666,-1.217009981,-13.47869814,0.6526405973,-0.8302413225,-3.082910538,2.888055232
16.29614847,-1.245245609,-13.34158917,0.5004353834,-1.245245609,-13.34158917,0.5004353834,-1.246641961,-13.32981584,0.6062149044,-0.8368314505,-3.094332457,2.886128535
16.30054109,-1.304151945,-13.02226022,-0.2226689601,-1.304151945,-13.02226022,-0.2226689601,-1.305373488,-13.01001689,-0.425644144,-0.8453651071,-3.11958456,2.881425179
16.30567642,-1.367752681,-12.44929324,0.5386130601,-1.367752681,-12.44929324,0.5386130601,-1.369372852,-12.44318957,0.5948348135,-0.8582799435,-3.160875797,2.873927379
16.31053721,-1.427566993,-11.89231141,0.3340378522,-1.427566993,-11.89231141,0.3340378522,-1.429950763,-11.90666526,-0.02794697227,-0.8709846735,-3.191570044,2.865487011
16.31523775,-1.482940521,-11.3087099,-0.1181625747,-1.482940521,-11.3087099,-0.1181625747,-1.48327808,-11.28060479,0.2517126434,-0.8838297725,-3.218019485,2.855611769
16.31986021,-1.532434703,-10.64443657,-0.3032692836,-1.532434703,-10.64443657,-0.3032692836,-1.534130141,-10.6325013,0.1600055272,-0.8951975107,-3.241789579,2.843904477
16.32447231,-1.581817923,-9.981652489,0.2478365575,-1.581817923,-9.981652489,0.2478365575,-1.582527217,-9.969027753,-0.2893636336,-0.9059494138,-3.257406712,2.830237599
16.32913541,-1.625081898,-9.277323106,0.4034210217,-1.625081898,-9.277323106,0.4034210217,-1.62582105,-9.257697821,-0.2948747577,-0.9168586135,-3.262010574,2.8142454
16.33391241,-1.667703113,-8.547066346,0.4896489997,-1.667703113,-8.547066346,0.4896489997,-1.670172332,-8.528993707,-0.02340852168,-0.9261883497,-3.261549711,2.794715876
16.33887465,-1.709297911,-7.80085966,0.6423232843,-1.709297911,-7.80085966,0.6423232843,-1.708807963,-7.791635193,0.5068539831,-0.9362021089,-3.25921154,2.769984731
16.34410757,-1.745664747,-7.048556893,0.8976865657,-1.745664747,-7.048556893,0.8976865657,-1.74770665,-7.018917657,0.5628837224,-0.9496924877,-3.274087191,2.735555951
16.34970484,-1.784563599,-6.243875568,0.8042866722,-1.784563599,-6.243875568,0.8042866722,-1.785216647,-6.235856966,0.7055030906,-0.9699835777,-3.309583664,2.685510029
16.35569389,-1.818246095,-5.482820885,1.09394389,-1.818246095,-5.482820885,1.09394389,-1.818299013,-5.472797933,1.023971659,-0.9863328338,-3.347104549,2.614774778
16.36179047,-1.848258365,-4.76192295,1.2421748,-1.848258365,-4.76192295,1.2421748,-1.851975334,-4.696039066,0.5275015054,-1.006419182,-3.377806902,2.520906348
16.36748528,-1.876292784,-4.088533219,0.8652647463,-1.876292784,-4.088533219,0.8652647463,-1.874494745,-4.123414418,1.202377919,-1.027025461,-3.400976658,2.423048703
16.37265358,-1.893879872,-3.627347617,1.338188372,-1.893879872,-3.627347617,1.338188372,-1.893773696,-3.623555297,1.316414241,-1.045348167,-3.411735296,2.385732636
16.37742774,-1.908680851,-3.228912825,1.518292407,-1.908680851,-3.228912825,1.518292407,-1.911582453,-3.161814938,1.06087744,-1.061186671,-3.421298027,2.460018808
16.38192638,-1.922627623,-2.853472865,1.506427076,-1.922627623,-2.853472865,1.506427076,-1.924946945,-2.802680175,1.137055531,-1.074575424,-3.425784588,2.590914002
16.38622199,-1.935944982,-2.494976394,1.231938541,-1.935944982,-2.494976394,1.231938541,-1.934601942,-2.528815676,1.489365573,-1.086167932,-3.427649021,2.722075324
16.39036062,-1.94627231,-2.208257099,1.085753409,-1.94627231,-2.208257099,1.085753409,-1.943904081,-2.264960036,1.581882515,-1.093855262,-3.428758144,2.840312566
16.39437381,-1.954141293,-1.980512299,1.275532142,-1.954141293,-1.980512299,1.275532142,-1.952924298,-2.009101097,1.524844566,-1.102961779,-3.430598736,2.942531217
16.39828441,-1.961809115,-1.758589512,1.10064954,-1.961809115,-1.758589512,1.10064954,-1.961713925,-1.759782873,1.121139819,-1.112179756,-3.433930874,2.985894461
16.40210957,-1.968477946,-1.563155589,0.8797416133,-1.968477946,-1.563155589,0.8797416133,-1.967779207,-1.581951416,1.233727839,-1.12239027,-3.438384533,3
16.4058625,-1.973733796,-1.404909713,1.03553136,-1.973733796,-1.404909713,1.03553136,-1.971786404,-1.458163539,1.577809116,-1.132201314,-3.448338985,3
16.4095536,-1.978903064,-1.249270677,0.7962460748,-1.978903064,-1.249270677,0.7962460748,-1.975727588,-1.336414864,1.701474827,-1.139774203,-3.458744526,3
16.41319119,-1.982142269,-1.147853897,1.322519751,-1.982142269,-1.147853897,1.322519751,-1.979611638,-1.216431146,1.745018757,-1.147155762,-3.468415737,3
16.416782,-1.984333812,-1.075921726,1.638851931,-1.984333812,-1.075921726,1.638851931,-1.983445732,-1.097990666,1.73754491,-1.15306437,-3.474201679,3
16.4203315,-1.986500144,-1.004817046,1.779739922,-1.986500144,-1.004817046,1.779739922,-1.987235718,-0.9809126987,1.683156978,-1.159805298,-3.470983505,3
16.42384418,-1.988644004,-0.9344499437,1.855933425,-1.988644004,-0.9344499437,1.855933425,-1.990986391,-0.8650491959,1.567668976,-1.166239858,-3.467573166,3
16.42732373,-1.99076764,-0.8647466412,1.896454969,-1.99076764,-0.8647466412,1.896454969,-1.994701682,-0.7502786775,1.331218409,-1.172328711,-3.455679893,3
16.43077315,-1.992872893,-0.7956467259,1.912753536,-1.992872893,-0.7956467259,1.912753536,-1.998384812,-0.6365016709,0.3346843445,-1.179045916,-3.438231468,3
16.43419491,-1.99496126,-0.7271010632,1.909899396,-1.99496126,-0.7271010632,1.909899396,-1.999697283,-0.5905721082,1.114360995,-1.187423348,-3.421471119,3
16.43759096,-1.997033942,-0.6590702124,1.889749691,-1.997033942,-0.6590702124,1.889749691,-2.000811595,-0.5503712411,1.367163819,-1.197333574,-3.405597687,3
16.45445047,-2.007323643,-0.3213352813,1.340351627,-2.007323643,-0.3213352813,1.340351627,-2.006343526,-0.3507965343,1.563031441,-1.242608428,-3.318860531,3
16.47217724,-2.010988164,-0.1766463589,1.317285423,-2.010988164,-0.1766463589,1.317285423,-2.01216002,-0.1409557241,0.4809131002,-1.29917872,-3.263664246,3
16.489904,-2.012507467,-0.09505000794,1.33748111,-2.012507467,-0.09505000794,1.33748111,-2.013193381,-0.07407782296,1.054505732,-1.351456404,-3.179643631,3
16.50506004,-2.013806442,-0.02528669787,0.9361777546,-2.013806442,-0.02528669787,0.9361777546,-2.013844455,-0.02384560632,0.8986171559,-1.382498264,-3.130358219,3
16.51865473,-2.014113535,0.01135003201,0.4640490129,-2.014113535,0.01135003201,0.4640490129,-2.01423927,0.01548347213,-0.06597770991,-1.391775727,-3.106789589,3
16.53224942,-2.013626387,0.02397648149,0.6901678232,-2.013626387,0.02397648149,0.6901678232,-2.013746079,0.02792498293,0.4682240996,-1.410253048,-3.0834589,3
16.54854,-2.013042635,0.03910681206,0.5683584559,-2.013042635,0.03910681206,0.5683584559,-2.013155087,0.04283370067,0.2672311819,-1.452630401,-3.094409466,3
16.56761384,-2.01228642,0.05463049638,-0.4657287338,-2.01228642,0.05463049638,-0.4657287338,-2.012251053,0.05389290741,-0.1494526844,-1.513079762,-3.114000797,3
16.58969893,-2.010953074,0.05881109234,-0.001995287184,-2.010953074,0.05881109234,-0.001995287184,-2.010967347,0.05955099582,-0.202307882,-1.579654217,-3.109989166,3
16.61535097,-2.009404381,0.06366689326,-0.8127568613,-2.009404381,0.06366689326,-0.8127568613,-2.009383966,0.06340083101,-0.5431874369,-1.61242187,-3.094359398,3
16.64551988,-2.007433585,0.06505013767,-0.5227164828,-2.007433585,0.06505013767,-0.5227164828,-2.007433412,0.06532368057,-0.7853506047,-1.707436085,-2.98456502,3
16.6527683,-2.00695704,0.06529447163,-0.530342832,-2.00695704,0.06529447163,-0.530342832,-2.006964769,0.06578566748,-1.298696548,-1.703492999,-2.902056694,3
16.66058654,-2.006443034,0.06555801289,-0.5740305831,-2.006443034,0.06555801289,-0.5740305831,-2.006449414,0.06602175709,-1.447507634,-1.686677337,-2.781108141,3
16.66878501,-2.005904029,0.06583437146,-0.6632608191,-2.005904029,0.06583437146,-0.6632608191,-2.005903938,0.06613501803,-1.171768279,-1.689014912,-2.646521091,3
16.67740341,-2.005337416,0.066124885,-0.8299908673,-2.005337416,0.066124885,-0.8299908673,-2.005330522,0.06625408014,-1.078333389,-1.693757057,-2.479689837,3
16.68648496,-2.004740353,0.06643101099,-1.218164022,-2.004740353,0.06643101099,-1.218164022,-2.004726291,0.06637954076,-1.066201149,-1.704545021,-2.359647989,3
16.69608007,-2.004104997,0.06664288868,-1.87347115,-2.004104997,0.06664288868,-1.87347115,-2.004087892,0.06651209602,-1.119646978,-1.720028877,-2.250072956,3
16.70624785,-2.003426655,0.06674268278,-1.891993606,-2.003426655,0.06674268278,-1.891993606,-2.00341139,0.06665256274,-1.260121103,-1.733652234,-2.1334939,3
16.71705825,-2.002704801,0.06683856184,-2.000341597,-2.002704801,0.06683856184,-2.000341597,-2.002692132,0.06680190714,-1.619413543,-1.749932528,-2.016045809,3
16.72859477,-2.00193284,0.06691496729,-1.974037193,-2.00193284,0.06691496729,-1.974037193,-2.001921562,0.06691632586,-2.176843557,-1.766902208,-1.893692255,2.993828581
16.74095813,-2.001105552,0.06699684885,-2.057470378,-2.001105552,0.06699684885,-2.057470378,-2.001091524,0.06697542772,-1.880284885,-1.790400267,-1.692601204,2.947022436
16.75427125,-2.000212555,0.06706340609,-2.04503862,-2.000212555,0.06706340609,-2.04503862,-2.000197721,0.06703906983,-1.796010227,-1.794250488,-1.530218601,2.905674205
16.76868616,-1.999245546,0.06713439018,-2.063239227,-1.999245546,0.06713439018,-2.063239227,-1.999229948,0.0671079789,-1.808637235,-1.793937206,-1.303345919,2.840613178
16.7843937,-1.998190167,0.06720395565,-2.07473948,-1.998190167,0.06720395565,-2.07473948,-1.998175391,0.06718306732,-1.908515456,-1.809740663,-1.130824327,2.78292446
16.80163773,-1.997030599,0.06727583887,-2.077737096,-1.997030599,0.06727583887,-2.077737096,-1.997017679,0.06726550075,-2.154849444,-1.819257259,-0.9833865762,2.726994193
16.82073612,-1.995742274,0.06735335711,-2.158823647,-1.995742274,0.06735335711,-2.158823647,-1.995733824,0.06735360293,-2.558256391,-1.818491459,-0.8123653531,2.65266557
16.84211317,-1.994292806,0.06743628965,-2.556815042,-1.994292806,0.06743628965,-2.556815042,-1.994288561,0.06743625686,-2.899094709,-1.820362091,-0.7007810473,2.596334431
16.86635107,-1.992649358,0.06753032092,-2.78280194,-1.992649358,0.06753032092,-2.78280194,-1.992649881,0.06752997223,-2.808308523,-1.854100585,-0.4195003211,2.404807214
16.89427512,-1.990755972,0.06763865265,-2.350463158,-1.990755972,0.06763865265,-2.350463158,-1.990761987,0.06763794001,-2.795027823,-1.881394744,-0.1765305549,2.128160158
16.9270998,-1.988530298,0.06776599645,-2.211545155,-1.988530298,0.06776599645,-2.211545155,-1.988542771,0.067764856,-3.400105858,-1.895938754,-0.0712800771,1.924120147
16.9666843,-1.985846275,0.0679195651,-2.264667169,-1.985846275,0.0679195651,-2.264667169,-1.985859011,0.06791873426,-2.997063926,-1.912361741,0.1515281647,1.748406414
17.01594789,-1.982505964,0.06811068386,-3.476018548,-1.982505964,0.06811068386,-3.476018548,-1.982495522,0.0681128174,-2.248502934,-1.927075624,0.352674216,2.164833337
17.07916524,-1.978206227,0.06835796204,-2.168408495,-1.978206227,0.06835796204,-2.168408495,-1.978179335,0.06836187404,-2.154894562,-1.960622787,0.713196516,2.513123559
17.15956135,-1.972695978,0.06867885112,-2.2242986,-1.972695978,0.06867885112,-2.2242986,-1.972690262,0.06867860959,-2.512188443,-1.984497547,0.8918676972,2.620266479
17.25203031,-1.966322246,0.06905450234,-2.509643761,-1.966322246,0.06905450234,-2.509643761,-1.966286099,0.06905996043,-1.804064287,-2.011099339,0.907043159,2.629983832
17.34842483,-1.959654468,0.06945045616,-2.157051874,-1.959654468,0.06945045616,-2.157051874,-1.959609355,0.06945763343,-1.784459967,-1.997110844,0.6420996785,2.466418145
17.44527842,-1.952879641,0.06986287441,-2.089398721,-1.952879641,0.06986287441,-2.089398721,-1.952900814,0.06985720031,-2.498490043,-1.972202897,0.4448006451,2.283639327
17.54167507,-1.946136777,0.07027334693,-2.580453185,-1.946136777,0.07027334693,-2.580453185,-1.946089687,0.07028125642,-1.571111782,-1.9430089,0.3171565831,2.103134828
17.63740573,-1.939385202,0.07069205325,-2.304140454,-1.939385202,0.07069205325,-2.304140454,-1.93932502,0.07070250015,-1.440498654,-1.945754409,0.1471302956,1.596943347
17.73242802,-1.932621596,0.07112007129,-1.722548253,-1.932621596,0.07112007129,-1.722548253,-1.932610409,0.07112062687,-1.608551398,-1.901137233,0.2196693867,1.895081148
17.82673726,-1.925908744,0.07154487746,-1.926767175,-1.925908744,0.07154487746,-1.926767175,-1.925928373,0.07153928369,-2.884853759,-1.87833035,0.01233724877,1.595740046
17.92033706,-1.919219087,0.07197218704,-2.580805377,-1.919219087,0.07197218704,-2.580805377,-1.919159238,0.07198307792,-1.531157446,-1.838569522,-0.1165256053,2.028452543
18.01323272,-1.912469304,0.07241933741,-1.673882744,-1.912469304,0.07241933741,-1.673882744,-1.912441026,0.0724235336,-1.44300856,-1.848124146,-0.2717098892,2.262348732
18.10542986,-1.905770275,0.07286312546,-1.642333835,-1.905770275,0.07286312546,-1.642333835,-1.905773331,0.07286067729,-1.679601412,-1.774151564,-0.02054782584,1.927662014
18.19693403,-1.899121597,0.07330357792,-2.557126553,-1.899121597,0.07330357792,-2.557126553,-1.899110878,0.07330427277,-2.097113968,-1.751495123,-0.0628387481,2.024023609
18.2877507,-1.892426213,0.07376187153,-1.91223445,-1.892426213,0.07376187153,-1.91223445,-1.892384354,0.07376930071,-1.461145144,-1.727921128,-0.106402114,2.110097644
18.37788519,-1.885730534,0.07422779194,-1.56809236,-1.885730534,0.07422779194,-1.56809236,-1.885708357,0.0742308356,-1.410976528,-1.742830157,-0.1104052812,2.092551876
18.46734275,-1.879085141,0.07469021314,-1.713725749,-1.879085141,0.07469021314,-1.713725749,-1.879082498,0.07468890422,-1.688306756,-1.762172699,0.02930716798,1.82425173
18.55612849,-1.872485548,0.07515010594,-2.041081538,-1.872485548,0.07515010594,-2.041081538,-1.87244942,0.07515657462,-1.973536743,-1.826887846,-0.001459319144,1.677447954
18.6442474,-1.865787902,0.0756404913,-1.676844803,-1.865787902,0.0756404913,-1.676844803,-1.8657603,0.07564496292,-1.444566866,-1.846485615,-0.05771418288,1.858386207
18.73170438,-1.859140567,0.076127193,-1.55678899,-1.859140567,0.076127193,-1.55678899,-1.859121427,0.07612968256,-1.419944688,-1.92801857,-0.05901809409,1.911284065
18.81850422,-1.852543179,0.0766102377,-1.954501738,-1.852543179,0.0766102377,-1.954501738,-1.852532437,0.07661076009,-1.777459627,-1.953665137,-0.09078212082,2.023248424
18.90465161,-1.845933894,0.07710453023,-2.285857002,-1.845933894,0.07710453023,-2.285857002,-1.84591396,0.07710732408,-1.80352075,-1.974628925,-0.1705922633,2.179347369
18.99015112,-1.839281919,0.07761746291,-1.575907393,-1.839281919,0.07761746291,-1.575907393,-1.839259628,0.07762085486,-1.412321084,-2.018868923,-0.2183908969,2.274418061
19.07500726,-1.832679999,0.07812653577,-1.619337658,-1.832679999,0.07812653577,-1.619337658,-1.832655371,0.07813052132,-1.425723082,-2.00402236,-0.08096928895,2.105465419
19.1592244,-1.826127795,0.07863177515,-2.456390626,-1.826127795,0.07863177515,-2.456390626,-1.826100845,0.07863634982,-1.922500758,-1.991327047,0.02137092873,1.980890133
19.24280684,-1.8194991,0.07916527687,-1.772148918,-1.8194991,0.07916527687,-1.772148918,-1.819491013,0.07916511966,-1.676180614,-1.961160898,0.0595899038,1.895071791
19.32575879,-1.812891216,0.07970219203,-1.548551085,-1.812891216,0.07970219203,-1.548551085,-1.812868791,0.07970580685,-1.390593427,-1.993110657,0.01049808785,2.026931341
19.40808435,-1.80633323,0.08023505285,-1.836902674,-1.80633323,0.08023505285,-1.836902674,-1.806296573,0.08024241122,-1.454917583,-1.916630507,0.01946048066,1.843004152
19.48978755,-1.799780865,0.0807756819,-2.669527362,-1.799780865,0.0807756819,-2.669527362,-1.79977404,0.08077495901,-2.392123514,-1.889882565,0.05888609216,1.71172131
19.57087233,-1.793166086,0.08134227976,-1.595242583,-1.793166086,0.08134227976,-1.595242583,-1.793161272,0.08134120837,-1.556763709,-1.832772255,-0.03975744918,1.851240848
19.65134254,-1.786601442,0.08190458319,-1.616479176,-1.786601442,0.08190458319,-1.616479176,-1.786569123,0.08191113949,-1.371603773,-1.808844566,-0.01998635009,1.765866848
19.73120195,-1.780086627,0.0824626185,-2.384693419,-1.780086627,0.0824626185,-2.384693419,-1.780027011,0.0824767446,-1.510414671,-1.737365365,-0.04913922027,1.890321805
19.81045425,-1.773493644,0.08305252126,-1.765646307,-1.773493644,0.08305252126,-1.765646307,-1.773523792,0.08304115184,-2.856410264,-1.702249646,-0.1523508579,2.141755668
19.88910304,-1.766921612,0.08364620427,-1.556643444,-1.766921612,0.08364620427,-1.556643444,-1.766909265,0.083647276,-1.461576381,-1.705336213,-0.09391064942,2.026527507
19.96715186,-1.760399715,0.08423535836,-1.950488995,-1.760399715,0.08423535836,-1.950488995,-1.760345197,0.08424877634,-1.368378077,-1.705829024,-0.09294863045,2.022232002
20.04460417,-1.753863278,0.08483920008,-2.261924535,-1.753863278,0.08483920008,-2.261924535,-1.753831297,0.08484567948,-1.630858076,-1.674284816,0.1375484914,1.735581015
20.12146333,-1.747283089,0.08546637685,-1.571513866,-1.747283089,0.08546637685,-1.571513866,-1.747306593,0.08545640734,-1.912900097,-1.642726898,0.0358906202,1.820882138
20.19773266,-1.740753398,0.08608874053,-1.693124588,-1.740753398,0.08608874053,-1.693124588,-1.740718169,0.0860969404,-1.388879443,-1.657931209,0.124767825,1.720161486
20.27341539,-1.734264808,0.08670918369,-1.995649812,-1.734264808,0.08670918369,-1.995649812,-1.734180418,0.08673254701,-1.39047039,-1.642842054,0.0908780545,1.722060798
20.34851468,-1.727675574,0.08737219174,-1.643193133,-1.727675574,0.08737219174,-1.643193133,-1.727693066,0.08736325373,-1.943209704,-1.638642311,0.1534374207,1.807231294
20.42303362,-1.721137259,0.08803007627,-1.59419919,-1.721137259,0.08803007627,-1.59419919,-1.721136022,0.08802759931,-1.59219247,-1.619709373,0.2201655358,1.985633833
20.49697525,-1.714649598,0.08868286397,-2.468712113,-1.714649598,0.08868286397,-2.468712113,-1.714571918,0.08870539473,-1.344978092,-1.606179714,0.3169564307,2.168238478
20.57034251,-1.708089065,0.08937144386,-1.778141887,-1.708089065,0.08937144386,-1.778141887,-1.708058802,0.08937792519,-1.463422719,-1.632459402,0.1302893013,1.701815968
20.6431383,-1.701541141,0.09006742033,-1.555105674,-1.701541141,0.09006742033,-1.555105674,-1.701588499,0.09004791826,-2.587967717,-1.610081553,0.09611795843,1.73127841
20.71536546,-1.695044366,0.09075796021,-2.0831062,-1.695044366,0.09075796021,-2.0831062,-1.694995396,0.09077180889,-1.423979586,-1.639795661,-0.09727777541,2.062768783
20.78702674,-1.688513733,0.09147274423,-2.015370982,-1.688513733,0.09147274423,-2.015370982,-1.688453948,0.09149002809,-1.338393689,-1.610933423,-0.07604183257,2.038474359
20.85812485,-1.681955045,0.09220968249,-1.54670856,-1.681955045,0.09220968249,-1.54670856,-1.681963907,0.09220260297,-1.660331961,-1.676036716,-0.2101740986,2.254528875
20.92866244,-1.675448065,0.09294081085,-1.825512182,-1.675448065,0.09294081085,-1.825512182,-1.675440447,0.09294021376,-1.726180844,-1.669808507,-0.141874209,2.146431538
20.99864208,-1.668939771,0.09368565856,-2.423652373,-1.668939771,0.09368565856,-2.423652373,-1.668867901,0.09370847833,-1.332169874,-1.673848391,-0.08644135296,2.033024008
21.06806631,-1.662368986,0.09446676952,-1.555107543,-1.662368986,0.09446676952,-1.555107543,-1.662347521,0.09447064531,-1.392132648,-1.673068166,-0.1553983241,2.177063281
21.13693759,-1.655850536,0.0952416591,-1.702994163,-1.655850536,0.0952416591,-1.702994163,-1.655879074,0.09522674179,-2.884219193,-1.688843489,-0.2218701392,2.284232614
21.20525833,-1.649357259,0.09602087103,-2.150190726,-1.649357259,0.09602087103,-2.150190726,-1.649289748,0.09604330982,-1.430830385,-1.708528399,-0.1946167499,2.254596173
21.27303088,-1.642772857,0.09684975487,-1.571135367,-1.642772857,0.09684975487,-1.571135367,-1.642736139,0.09685993718,-1.304298215,-1.773897886,-0.1632053405,2.248348388
21.34025756,-1.636241489,0.09767196241,-1.631829464,-1.636241489,0.09767196241,-1.631829464,-1.636235316,0.09766998697,-1.583357653,-1.805957913,-0.0469863005,2.134112901
21.40694061,-1.629756022,0.09849037678,-1.877146169,-1.629756022,0.09849037678,-1.877146169,-1.62970826,0.09850582144,-1.741847615,-1.768706918,0.08608774841,1.932268657
21.47308223,-1.623156287,0.09937107956,-1.58719543,-1.623156287,0.09937107956,-1.58719543,-1.623118288,0.09938243181,-1.302570335,-1.759851456,0.04556135461,1.956276962
21.53868457,-1.616610363,0.1002446015,-1.585627149,-1.616610363,0.1002446015,-1.585627149,-1.616582048,0.1002518947,-1.361360239,-1.738763332,0.06015924737,1.900091602
21.60374971,-1.610118041,0.1011109706,-1.86222815,-1.610118041,0.1011109706,-1.86222815,-1.610099329,0.101114238,-2.653145596,-1.735486031,0.2044926137,2.003762955
21.66827971,-1.603508506,0.1020447905,-1.596472439,-1.603508506,0.1020447905,-1.596472439,-1.603481984,0.1020516938,-1.378922693,-1.726369619,0.2599754632,2.095874193
21.73227658,-1.59694618,0.1029741291,-1.552845745,-1.59694618,0.1029741291,-1.552845745,-1.596907011,0.1029867842,-1.273698066,-1.720111966,0.2647116482,2.104548416
21.79574225,-1.590438324,0.103895754,-1.932712472,-1.590438324,0.103895754,-1.932712472,-1.590386611,0.1039141131,-1.624931986,-1.65802002,0.1970668286,1.859332929
21.85867864,-1.583818192,0.1048868256,-1.593422778,-1.583818192,0.1048868256,-1.593422778,-1.583814619,0.1048831772,-1.582789252,-1.621773481,0.2985861599,2.095359671
21.92108762,-1.577237397,0.1058770675,-1.527850856,-1.577237397,0.1058770675,-1.527850856,-1.577197283,0.1058909969,-1.251781388,-1.593708992,0.3375191987,2.1677753
21.98297099,-1.570712024,0.1068589696,-1.945120657,-1.570712024,0.1068589696,-1.945120657,-1.570635678,0.1068903289,-1.3733677,-1.553733349,0.2825708687,2.050447717
22.04433053,-1.564073319,0.1079153574,-1.574869735,-1.564073319,0.1079153574,-1.574869735,-1.564102797,0.1078945811,-2.414916814,-1.509417772,0.1664073914,1.709059509
22.10516799,-1.557471736,0.108972268,-1.508217536,-1.557471736,0.108972268,-1.508217536,-1.557439106,0.1089832797,-1.280160155,-1.492629766,0.3098174632,2.131762859
22.16548504,-1.550926623,0.1100201378,-1.89511817,-1.550926623,0.1100201378,-1.89511817,-1.550832415,0.1100626656,-1.258680352,-1.435478449,0.3781041205,2.274335087
22.22528335,-1.544260977,0.1111512104,-1.540782367,-1.544260977,0.1111512104,-1.540782367,-1.544282544,0.1111327686,-1.981829436,-1.391849995,0.331938535,2.239652328
22.28456453,-1.537636012,0.1122813477,-1.493793266,-1.537636012,0.1122813477,-1.493793266,-1.537617695,0.1122852485,-1.363791908,-1.37621963,0.3391537964,2.257652166
22.34333016,-1.531068662,0.1134016565,-1.793001786,-1.531068662,0.1134016565,-1.793001786,-1.530961625,0.1134539658,-1.201808396,-1.363457203,0.3298197091,2.252030429
22.40158178,-1.524367175,0.1146183717,-1.494033568,-1.524367175,0.1146183717,-1.494033568,-1.524363774,0.1146124607,-1.501903649,-1.345105052,0.3370328248,2.272541717
22.45932089,-1.517715914,0.1158292241,-1.486476321,-1.517715914,0.1158292241,-1.486476321,-1.517717018,0.1158219686,-1.536358273,-1.299682021,0.3847346604,2.357891171
22.51654896,-1.51111784,0.117032712,-1.745930552,-1.51111784,0.117032712,-1.745930552,-1.511006793,0.1170907578,-1.179081549,-1.296545744,0.4792467654,2.444685654
22.57326745,-1.504376606,0.1183446203,-1.439280226,-1.504376606,0.1183446203,-1.439280226,-1.50435632,0.1183482489,-1.314337888,-1.310553908,0.5227236152,2.474087188
22.62947775,-1.497695772,0.1196447742,-1.490577399,-1.497695772,0.1196447742,-1.490577399,-1.497719526,0.1196226758,-1.971173062,-1.316246748,0.504170835,2.452902849
22.68518123,-1.491048365,0.1209500648,-1.923179544,-1.491048365,0.1209500648,-1.923179544,-1.490949807,0.1210040321,-1.180431091,-1.300273776,0.4636919796,2.419787554
22.74037926,-1.484272372,0.1223623082,-1.381733012,-1.484272372,0.1223623082,-1.381733012,-1.484241518,0.1223728538,-1.206671671,-1.315495014,0.4263398945,2.369446309
22.79507314,-1.477558266,0.1237616532,-1.514228655,-1.477558266,0.1237616532,-1.514228655,-1.477594497,0.1237291735,-2.387485695,-1.321307182,0.3008575737,2.203464861
22.84926418,-1.470850737,0.1251851513,-2.075225707,-1.470850737,0.1251851513,-2.075225707,-1.470770616,0.1252302223,-1.20064033,-1.335425735,0.162556693,1.979764501
22.90295363,-1.464035657,0.126709337,-1.326452834,-1.464035657,0.126709337,-1.326452834,-1.463998666,0.1267247953,-1.135462001,-1.358304501,0.2157245129,1.974901838
22.95614274,-1.457284087,0.1282193187,-1.573582543,-1.457284087,0.1282193187,-1.573582543,-1.457289824,0.1282054402,-1.772762936,-1.357230425,0.05167917535,1.936424914
23.00883274,-1.450504416,0.1297807544,-1.796977753,-1.450504416,0.1297807544,-1.796977753,-1.45044682,0.1298124484,-1.236229687,-1.372631788,-0.1138300449,2.24597101
23.06102481,-1.443645331,0.1314303884,-1.278355068,-1.443645331,0.1314303884,-1.278355068,-1.443604599,0.1314497259,-1.083361479,-1.38074851,-0.1417030841,2.287752481
23.11272015,-1.436851527,0.1330643219,-1.70584991,-1.436851527,0.1330643219,-1.70584991,-1.436827499,0.1330714206,-1.471270096,-1.397498846,-0.3156823814,2.49592349
23.16391991,-1.429986174,0.1347876025,-1.532766326,-1.429986174,0.1347876025,-1.532766326,-1.429953171,0.1348021103,-1.283499392,-1.411457539,-0.2681050003,2.449968609
23.21462522,-1.423077469,0.1365784866,-1.242899578,-1.423077469,0.1365784866,-1.242899578,-1.423033158,0.1366021385,-1.04091251,-1.432803392,-0.354154557,2.537325485
23.26483723,-1.41623598,0.1383519472,-1.958432052,-1.41623598,0.1383519472,-1.958432052,-1.416180471,0.1383846542,-1.311074075,-1.487051487,-0.3575639427,2.548338712
23.31455703,-1.409269533,0.1402662669,-1.34597068,-1.409269533,0.1402662669,-1.34597068,-1.409260952,0.140260944,-1.336284032,-1.499273658,-0.3452763259,2.544199296
23.36378573,-1.402304769,0.1422169984,-1.227709224,-1.402304769,0.1422169984,-1.227709224,-1.402254546,0.1422475716,-1.001822091,-1.526470661,-0.2229585201,2.439002101
23.41252441,-1.395409332,0.1441483123,-1.669675657,-1.395409332,0.1441483123,-1.669675657,-1.395317882,0.1442144245,-1.203802461,-1.539187193,-0.151164487,2.371492842
23.46077415,-1.388324071,0.1462896117,-1.208262756,-1.388324071,0.1462896117,-1.208262756,-1.388337215,0.1462637043,-1.382832336,-1.557970524,-0.0285086222,2.243681671
23.508536,-1.381295826,0.1484222134,-1.246474556,-1.381295826,0.1484222134,-1.246474556,-1.381234523,0.1484654867,-0.9614253781,-1.579398155,0.05975202844,2.195793116
23.55581102,-1.37428922,0.1505807503,-1.878167145,-1.37428922,0.1505807503,-1.878167145,-1.374204229,0.1506448265,-1.123583536,-1.633596778,0.07187895477,2.294576654
23.60260025,-1.367114569,0.152945979,-1.106528874,-1.367114569,0.152945979,-1.106528874,-1.367143832,0.1529016901,-1.403389563,-1.57335639,0.1767611951,2.18100232
23.64890474,-1.36001425,0.1552867031,-1.331314193,-1.36001425,0.1552867031,-1.331314193,-1.359933418,0.1553530478,-0.9162812837,-1.615349174,0.213235423,2.284116019
23.69472549,-1.352859463,0.1577353056,-1.447475808,-1.352859463,0.1577353056,-1.447475808,-1.352798329,0.1577787972,-1.060102832,-1.613271713,0.223876521,2.297650202
23.74006354,-1.345599953,0.1603433712,-1.037466805,-1.345599953,0.1603433712,-1.037466805,-1.345636311,0.1602874261,-1.374663773,-1.59373939,0.264854461,2.300857204
23.78491989,-1.338417573,0.162923727,-1.588864173,-1.338417573,0.162923727,-1.588864173,-1.338304892,0.1630301402,-0.8642423281,-1.581294656,0.2141247243,2.267915551
23.82929554,-1.331088314,0.1657253903,-1.146498497,-1.331088314,0.1657253903,-1.146498497,-1.331052041,0.1657434619,-1.009716876,-1.605273247,0.1670403928,2.313430379
23.87319147,-1.323731993,0.168614984,-1.006280186,-1.323731993,0.168614984,-1.006280186,-1.323762322,0.168560933,-1.285339629,-1.607407451,0.2079472989,2.334727514
23.91660865,-1.316455904,0.1714730625,-1.550552603,-1.316455904,0.1714730625,-1.550552603,-1.31629441,0.1716460813,-0.8046981462,-1.617469192,0.1882234067,2.359583833
23.95954803,-1.308920811,0.1747083292,-0.9650665677,-1.308920811,0.1747083292,-0.9650665677,-1.30890868,0.1746972781,-0.9735416268,-1.603582025,0.1890693158,2.352476322
24.00201054,-1.301453697,0.1779265902,-1.033244101,-1.301453697,0.1779265902,-1.033244101,-1.301459863,0.1778981985,-1.146691241,-1.659160495,0.1956000775,2.439215052
24.04399708,-1.29397369,0.1812352136,-1.509427367,-1.29397369,0.1812352136,-1.509427367,-1.293837342,0.1813886764,-0.7387874925,-1.61612463,0.239964053,2.402908584
24.08550851,-1.286291631,0.1848816693,-0.8483568126,-1.286291631,0.1848816693,-0.8483568126,-1.286301076,0.1848396568,-0.9586439293,-1.641890526,0.2673144639,2.45256248
24.12654565,-1.278697345,0.1884864622,-1.190690545,-1.278697345,0.1884864622,-1.190690545,-1.278654992,0.1885227089,-0.9819822476,-1.659769297,0.325650245,2.500347336
24.16710925,-1.270955665,0.1923846032,-1.001648716,-1.270955665,0.1923846032,-1.001648716,-1.270856656,0.1924965112,-0.6695647898,-1.626811743,0.434360534,2.529342526
24.20720001,-1.263122771,0.1964959087,-0.786013589,-1.263122771,0.1964959087,-0.786013589,-1.263149223,0.1964239912,-0.9844848394,-1.602407098,0.4360025227,2.516578008
24.24681852,-1.255382144,0.2005587853,-1.641469614,-1.255382144,0.2005587853,-1.641469614,-1.255259079,0.2007212387,-0.8110419047,-1.592853665,0.4390633404,2.517123528
24.28596527,-1.247327629,0.2052049176,-0.7580346303,-1.247327629,0.2052049176,-0.7580346303,-1.247260137,0.205275724,-0.6023561853,-1.573734999,0.3448851407,2.453910987
24.32464063,-1.239320789,0.2098718137,-0.7956262775,-1.239320789,0.2098718137,-0.7956262775,-1.239357518,0.2097753645,-1.113373754,-1.563187122,0.341557771,2.450024507
24.36284476,-1.231292805,0.2146838916,-1.277427826,-1.231292805,0.2146838916,-1.277427826,-1.231165566,0.2148655202,-0.6461135531,-1.543505907,0.3962023556,2.467004991
24.40057768,-1.222981331,0.2200877061,-0.6145284208,-1.222981331,0.2200877061,-0.6145284208,-1.222937218,0.2201228998,-0.5459978778,-1.528668165,0.5537801385,2.567959707
24.43783911,-1.214773711,0.2254239989,-0.9707263959,-1.214773711,0.2254239989,-0.9707263959,-1.214811684,0.2253145874,-1.865498084,-1.493064046,0.5741437078,2.564692022
24.47462851,-1.206337665,0.2313134308,-0.7152351114,-1.206337665,0.2313134308,-0.7152351114,-1.206246394,0.23144192,-0.4947888607,-1.479159117,0.6028473973,2.581916159
24.51094498,-1.19778694,0.2375438259,-0.5461973822,-1.19778694,0.2375438259,-0.5461973822,-1.19775561,0.2375561806,-0.5169287356,-1.435652733,0.7234130502,2.6545715
24.54678719,-1.189347882,0.243692857,-1.272227252,-1.189347882,0.243692857,-1.272227252,-1.189259255,0.2438280435,-1.042785435,-1.403465629,0.6757209897,2.607547733
24.58215329,-1.180416285,0.2510021944,-0.4674688577,-1.180416285,0.2510021944,-0.4674688577,-1.180348529,0.2510916098,-0.3640958673,-1.380833864,0.7984102368,2.693402687
24.61704086,-1.171589948,0.2582446591,-0.5859645727,-1.171589948,0.2582446591,-0.5859645727,-1.171558374,0.2582568937,-0.5551079797,-1.355488062,0.8289929032,2.708891001
24.65144676,-1.162626333,0.2659741312,-0.7232535547,-1.162626333,0.2659741312,-0.7232535547,-1.162554583,0.2660795128,-0.531784239,-1.322568893,0.8575852513,2.721659915
24.68536701,-1.153350887,0.2745874594,-0.3340043468,-1.153350887,0.2745874594,-0.3340043468,-1.153291656,0.2746636241,-0.2651647853,-1.279994726,0.840331614,2.701177997
24.7187967,-1.144209584,0.2830762196,-1.014252941,-1.144209584,0.2830762196,-1.014252941,-1.144162692,0.2831235902,-0.8389873433,-1.236752629,0.918392241,2.74873667
24.75172981,-1.134584735,0.2929897852,-0.3192813518,-1.134584735,0.2929897852,-0.3192813518,-1.13452812,0.2930634441,-0.2544923952,-1.199457765,0.9895940423,2.789896102
24.78415907,-1.124936584,0.3031787751,-0.3073901694,-1.124936584,0.3031787751,-0.3073901694,-1.124869078,0.3032815784,-0.2232717315,-1.167816639,0.9627891183,2.768971539
24.8160758,-1.115247333,0.3137438426,-0.7959860623,-1.115247333,0.3137438426,-0.7959860623,-1.115219576,0.3137362781,-0.8035647403,-1.139925838,0.9942637086,2.785473466
24.8474698,-1.105010305,0.3260960261,-0.125286218,-1.105010305,0.3260960261,-0.125286218,-1.104949842,0.3261844209,-0.07483053846,-1.107111812,1.070926666,2.828676144
24.87832921,-1.094947598,0.3382378692,-0.5339342686,-1.094947598,0.3382378692,-0.5339342686,-1.094854988,0.3384205892,-0.3236244567,-1.069985628,1.105061531,2.845292193
24.90864042,-1.084378862,0.3522734084,-0.1496199848,-1.084378862,0.3522734084,-0.1496199848,-1.084347049,0.3522717698,-0.1459570534,-1.022263885,1.163007259,2.874900907
24.93838806,-1.073661056,0.3671124749,-0.05951106708,-1.073661056,0.3671124749,-0.05951106708,-1.073579078,0.3672740172,0.01573679201,-0.9872404933,1.179379463,2.881273212
24.96755507,-1.062999628,0.3821853421,-0.9185390904,-1.062999628,0.3821853421,-0.9185390904,-1.063007298,0.3820315746,-1.436082507,-0.941852212,1.30650568,2.942645223
24.99612286,-1.051527427,0.4004758917,0.09297555656,-1.051527427,0.4004758917,0.09297555656,-1.051472986,0.400546584,0.1193664633,-0.8891007304,1.363167286,2.967805193
25.02407163,-1.040303813,0.4183701112,-0.2309391842,-1.040303813,0.4183701112,-0.2309391842,-1.040188605,0.4186603997,-0.05381001044,-0.8313502073,1.367745876,2.97036107
25.0513808,-1.028508078,0.4390154799,0.05180257489,-1.028508078,0.4390154799,0.05180257489,-1.028484918,0.4389553407,0.03111114447,-0.7858673334,1.392933607,2.980911055
25.07802961,-1.01646957,0.4611747653,0.1767017252,-1.01646957,0.4611747653,0.1767017252,-1.016383003,0.4613692996,0.2322530759,-0.7389253378,1.398207426,2.983038706
25.10399787,-1.004584658,0.483421307,-0.9657997525,-1.004584658,0.483421307,-0.9657997525,-1.004578957,0.4832585454,-1.130353734,-0.7074519992,1.436674118,2.996979002
25.12926675,-0.9916208696,0.5110082038,0.3189070082,-0.9916208696,0.5110082038,0.3189070082,-0.9915602756,0.51109031,0.3378897241,-0.6339982748,1.393788815,2.982821865
25.15381963,-0.9790244109,0.5378134244,0.01368824667,-0.9790244109,0.5378134244,0.01368824667,-0.9789104794,0.5381334601,0.1379482533,-0.5659663677,1.42022872,2.997823668
25.17764294,-0.9657486224,0.5688013695,0.2699467159,-0.9657486224,0.5688013695,0.2699467159,-0.9656934153,0.5688415721,0.2816301974,-0.5564188957,1.461598873,3
25.20072688,-0.952170742,0.6022023688,0.4060135777,-0.952170742,0.6022023688,0.4060135777,-0.9520808955,0.6024137695,0.4443176262,-0.5163620114,1.514382124,3
25.22306589,-0.938859429,0.6354270437,-1.0303434,-0.938859429,0.6354270437,-1.0303434,-0.9387773935,0.6355877739,-0.6543884421,-0.4780057669,1.544765949,3
25.24465905,-0.9241628292,0.6771556837,0.5417496986,-0.9241628292,0.6771556837,0.5417496986,-0.9240685112,0.6773832004,0.5729190134,-0.4330833256,1.532085896,3
25.2655101,-0.909971326,0.7174501829,0.2530986795,-0.909971326,0.7174501829,0.2530986795,-0.9098651476,0.7177421907,0.3273428549,-0.3716973364,1.573714018,3
25.28562728,-0.8949868026,0.7638609472,0.4715584355,-0.8949868026,0.7638609472,0.4715584355,-0.8948575368,0.7642864474,0.5380843613,-0.3346790373,1.640487671,3
25.30502308,-0.8795780237,0.8142129477,0.6341347013,-0.8795780237,0.8142129477,0.6341347013,-0.8794449418,0.8146620915,0.6842038811,-0.2899235487,1.717422843,3
25.32371365,-0.8646223617,0.8634252333,-0.3017256444,-0.8646223617,0.8634252333,-0.3017256444,-0.864478634,0.8639429554,-0.8595320914,-0.2786285877,1.807998538,3
25.34171832,-0.8477915485,0.9264665933,0.7177497221,-0.8477915485,0.9264665933,0.7177497221,-0.8476035427,0.9272880667,0.7874917152,-0.2616206706,1.903083205,3
25.35905894,-0.8315814882,0.9871828661,0.4505667199,-0.8315814882,0.9871828661,0.4505667199,-0.8313508375,0.9882968879,0.5990863234,-0.2350451648,1.979829907,3
25.37575932,-0.8145344822,1.055867088,0.5157572704,-0.8145344822,1.055867088,0.5157572704,-0.8143794873,1.056472273,0.5873205443,-0.1784743071,2.062829018,3
25.39184467,-0.7967103962,1.132014142,0.7169541391,-0.7967103962,1.132014142,0.7169541391,-0.7963670021,1.134037602,0.8469656364,-0.1202580407,2.129069805,3
25.40734107,-0.7795389085,1.205373203,-0.1705766477,-0.7795389085,1.205373203,-0.1705766477,-0.7790140129,1.20876301,0.3371579104,-0.07480333,2.186860085,3
25.42227512,-0.7599652556,1.299701128,0.7220903547,-0.7599652556,1.299701128,0.7220903547,-0.7597332323,1.300963029,0.7967405074,-0.06585944444,2.226292133,2.953896011
25.43667354,-0.7409255014,1.391959197,0.5504143919,-0.7409255014,1.391959197,0.5504143919,-0.7401751656,1.397502993,0.879685227,-0.04084057361,2.274333239,2.910865513
25.45056291,-0.7211724535,1.492792106,0.3795393425,-0.7211724535,1.492792106,0.3795393425,-0.7213085693,1.490629813,-0.02569705388,-0.01093979832,2.295351982,2.857966373
25.46396945,-0.6998860252,1.609073255,0.7465392098,-0.6998860252,1.609073255,0.7465392098,-0.6994201434,1.612550204,0.8903373897,0.01663642377,2.289149284,2.793221915
25.47691885,-0.6793254188,1.721389464,-0.3990420765,-0.6793254188,1.721389464,-0.3990420765,-0.6777121196,1.735242503,0.9288519378,0.05104016513,2.26549387,2.723607348
25.48943615,-0.6561429849,1.860650718,0.6856701887,-0.6561429849,1.860650718,0.6856701887,-0.6567284555,1.853840769,0.06444452546,0.07819757611,2.223798752,2.648075041
25.50154561,-0.6329243072,2.002719365,0.6353070463,-0.6329243072,2.002719365,0.6353070463,-0.6320130873,2.01087268,0.9257965105,0.1003414318,2.215353966,2.584589572
25.51327053,-0.60939384,2.150783202,-0.1033797046,-0.60939384,2.150783202,-0.1033797046,-0.6073079865,2.170338042,0.9969006272,0.1285558939,2.183550835,2.536023551
25.52463314,-0.5829401943,2.330829258,0.7527598776,-0.5829401943,2.330829258,0.7527598776,-0.5833663218,2.324875612,0.4892969369,0.1579016447,2.140851498,2.517100362
25.53565418,-0.5572817471,2.505463116,0.2102967723,-0.5572817471,2.505463116,0.2102967723,-0.5557545905,2.520693861,0.8886255669,0.1835665256,2.112805843,2.524233751
25.54635245,-0.528932941,2.711859645,0.5868567141,-0.528932941,2.711859645,0.5868567141,-0.5269100181,2.732135644,1.056954489,0.1993548274,2.102844238,2.542883952
25.55674385,-0.4994028041,2.933705766,0.6933334686,-0.4994028041,2.933705766,0.6933334686,-0.4988928348,2.937512348,0.7957997049,0.2191421092,2.081742048,2.577641097
25.56683989,-0.4705267061,3.151344782,0.2193937804,-0.4705267061,3.151344782,0.2193937804,-0.4686111922,3.171526499,0.678051099,0.2471538186,2.047421694,2.621447889
25.57664539,-0.4363478501,3.432183663,0.7179524109,-0.4363478501,3.432183663,0.7179524109,-0.4342426214,3.45465419,1.073011564,0.2740695179,1.990971208,2.668346367
25.58615528,-0.4031994031,3.704555937,0.4600287902,-0.4031994031,3.704555937,0.4600287902,-0.4009101792,3.729246272,0.9820072801,0.295114994,1.959059119,2.704323603
25.59535124,-0.3682100615,4.002448499,0.2437999969,-0.3682100615,4.002448499,0.2437999969,-0.3686780939,3.994773632,-0.761018379,0.3082486689,1.94656086,2.732330679
25.60420036,-0.3302681074,4.339339013,0.6898007314,-0.3302681074,4.339339013,0.6898007314,-0.3284510749,4.358902834,0.9751528403,0.3246151507,1.943385839,2.756215005
25.61265924,-0.2939993408,4.661373123,-0.6153840539,-0.2939993408,4.661373123,-0.6153840539,-0.289542984,4.712340378,1.049645572,0.3361482024,1.945701361,2.776586411
25.62068449,-0.2541838594,5.031113431,0.4107425041,-0.2541838594,5.031113431,0.4107425041,-0.2526294719,5.047659351,0.7697584447,0.35259673,1.984172106,2.789924437
25.62824425,-0.214483052,5.405477834,0.5095546632,-0.214483052,5.405477834,0.5095546632,-0.2146797401,5.4007802,0.373025164,0.3687525094,2.002871513,2.804449445
25.63532298,-0.1773084424,5.756021098,0.2226490854,-0.1773084424,5.756021098,0.2226490854,-0.1723587,5.810992975,0.8977453988,0.3804412782,2.02355957,2.816941316
25.64191741,-0.1363920814,6.155036795,0.1568505824,-0.1363920814,6.155036795,0.1568505824,-0.1329330834,6.193140758,0.8841537261,0.3902582228,2.04006052,2.828308341
25.6480278,-0.09774238808,6.53325639,0.08918595112,-0.09774238808,6.53325639,0.08918595112,-0.09640137101,6.547238273,0.5288980777,0.4043531716,2.062831879,2.837644373
25.65364774,-0.06219495088,6.881117811,0.3672430926,-0.06219495088,6.881117811,0.3672430926,-0.05993188153,6.903578411,-0.02541840848,0.4122192562,2.081963539,2.845962621
25.65875109,-0.0245871259,7.25344844,-0.8208576306,-0.0245871259,7.25344844,-0.8208576306,-0.02166207935,7.28221615,0.5836895317,0.4188731611,2.096357107,2.853425114
25.66326492,0.008881381116,7.584940614,-0.6796438037,0.008881381116,7.584940614,-0.6796438037,0.01218691407,7.617114833,0.6078455831,0.4266125858,2.104781151,2.860074969
25.66696063,0.03628382256,7.856350836,0.220566956,0.03628382256,7.856350836,0.220566956,0.03990087993,7.891314143,0.4478353381,0.4337801039,2.111931801,2.86525989
25.67090275,0.06800289523,8.16853291,0.213040432,0.06800289523,8.16853291,0.213040432,0.06946265323,8.183795483,-0.6186781616,0.4398653805,2.113149166,2.870999477
25.67526396,0.1046443037,8.528023367,0.1519051567,0.1046443037,8.528023367,0.1519051567,0.10648448,8.543873496,-0.3447253235,0.448502183,2.111227751,2.877237548
25.67991189,0.1443563121,8.915720763,0.3499983241,0.1443563121,8.915720763,0.3499983241,0.1480408458,8.945384848,0.04478922936,0.4578607976,2.103151798,2.883855637
25.68477011,0.1899725001,9.34934417,0.1589921019,0.1899725001,9.34934417,0.1589921019,0.1914772665,9.365061008,-0.5991974125,0.4691704512,2.097226143,2.89013683
25.68979089,0.2371151829,9.797478299,0.298306188,0.2371151829,9.797478299,0.298306188,0.239149782,9.812036692,-0.3033198521,0.4805902541,2.09725666,2.89579157
25.69494326,0.2896315835,10.27194489,0.3109889508,0.2896315835,10.27194489,0.3109889508,0.2921448492,10.29013022,-0.5061026472,0.4844496548,2.090967178,2.901458338
25.70020519,0.3450729861,10.76287543,0.3161169639,0.3450729861,10.76287543,0.3161169639,0.3462668505,10.77839035,-0.2005948533,0.4965652823,2.085632324,2.906693982
25.70555558,0.4030303343,11.25840549,0.3857197291,0.4030303343,11.25840549,0.3857197291,0.4056664561,11.27071582,0.1248962751,0.5075489879,2.080821753,2.911478405
25.71096362,0.4665920215,11.74778826,0.4864521505,0.4665920215,11.74778826,0.4864521505,0.4682246283,11.76595713,0.1828062613,0.5168157816,2.079303026,2.915657178
25.71637937,0.5302443891,12.23786921,0.3488482233,0.5302443891,12.23786921,0.3488482233,0.5320562691,12.24967647,0.1011695353,0.5246006846,2.077493668,2.919366131
25.7217393,0.5978883446,12.66316388,0.5923187513,0.5978883446,12.66316388,0.5923187513,0.5999606981,12.67955727,0.418222491,0.5297656059,2.074296951,2.922614918
25.72699198,0.6655230189,13.062675,0.5745853253,0.6655230189,13.062675,0.5745853253,0.6665065321,13.10083724,-0.07321710447,0.5340500474,2.073374271,2.925243881
25.73211897,0.7322466542,13.43358815,0.1185784269,0.7322466542,13.43358815,0.1185784269,0.7352663024,13.40844922,0.4995221494,0.5415876508,2.07515502,2.927259612
25.73713286,0.8004041991,13.70307539,0.1503098128,0.8004041991,13.70307539,0.1503098128,0.8029008389,13.69861921,0.235041991,0.5445739031,2.060275316,2.929421968
25.74206583,0.868496376,13.90455976,0.03589987608,0.868496376,13.90455976,0.03589987608,0.8708919417,13.89500113,0.241923182,0.5427023768,2.040879726,2.931276749
25.74304508,0.8821321757,13.9352444,0.01380468581,0.8821321757,13.9352444,0.01380468581,0.884519007,13.92598178,0.2220602012,0.5420575738,2.037255049,2.931582891
25.74500357,0.9094516094,13.98784239,-0.06607355976,0.9094516094,13.98784239,-0.06607355976,0.9117731376,13.98794308,-0.08706847836,0.5407087803,2.030052662,2.93213965
25.74578697,0.9204533915,13.99531069,0.1676408514,0.9204533915,13.99531069,0.1676408514,0.9226747898,14.0127276,-0.6450060149,0.5409085155,2.027853489,2.932316629
25.74735377,0.9424569556,14.01024731,0.3512827866,0.9424569556,14.01024731,0.3512827866,0.944681302,14.02197929,0.1458227456,0.5412431359,2.024085283,2.932613174
25.74798049,0.9512583812,14.01622195,0.3760638563,0.9512583812,14.01622195,0.3760638563,0.9534889108,14.02468717,0.2464956004,0.5413312316,2.023016453,2.932703014
25.74923393,0.9688612325,14.02817124,0.3670907167,0.9688612325,14.02817124,0.3670907167,0.9711041284,14.03010293,0.3383966595,0.5423496366,2.02102232,2.932854
25.7517408,1.004066935,14.05206983,-0.0154260527,1.004066935,14.05206983,-0.0154260527,1.006334563,14.04093444,0.2369202956,0.5473590493,2.01970315,2.932964594
25.75272958,1.017953029,14.06149608,-0.5649875817,1.017953029,14.06149608,-0.5649875817,1.020230413,14.04520669,0.02716879485,0.5498868823,2.019829035,2.932950005
25.75470715,1.045736393,14.03947309,-0.568020157,1.045736393,14.03947309,-0.568020157,1.047928129,14.02524277,-0.03249386939,0.5542772412,2.017647505,2.932950015
25.75866227,1.101043834,13.94138735,-0.3740809906,1.101043834,13.94138735,-0.3740809906,1.103055569,13.90402288,0.4791758684,0.5632209182,2.013458014,2.932698977
25.75970912,1.115670249,13.91286635,-0.5204730473,1.115670249,13.91286635,-0.5204730473,1.117646808,13.87193816,0.4452110378,0.5661731362,2.012532473,2.932568498
25.76180282,1.14445149,13.81210029,0.0215761054,1.14445149,13.81210029,0.0215761054,1.146829287,13.80776872,0.1241837869,0.5731822848,2.012363195,2.932170272
25.76599021,1.201499094,13.56283089,0.4568076024,1.201499094,13.56283089,0.4568076024,1.203749923,13.56316027,0.4510856406,0.5876547694,2.012374401,2.931048955
25.76708828,1.216458761,13.49746465,0.391413346,1.216458761,13.49746465,0.391413346,1.218495887,13.4844933,0.5321845342,0.5903021097,2.012167692,2.930693145
25.76928442,1.246378093,13.36673218,-0.2288672695,1.246378093,13.36673218,-0.2288672695,1.247987815,13.32715934,0.5415542227,0.595842123,2.011009216,2.92991578
25.77367668,1.303278565,12.97127544,0.3832784324,1.303278565,12.97127544,0.3832784324,1.306897825,13.00951632,-0.2509291952,0.6058636904,2.006861925,2.92804313
25.77880375,1.368039957,12.43404383,0.552937149,1.368039957,12.43404383,0.552937149,1.37079877,12.44275717,0.4556526974,0.6264182925,2.009704113,2.924801214
25.7836592,1.429370513,11.92527293,0.2845484179,1.429370513,11.92527293,0.2845484179,1.431314461,11.90602298,-0.5072780595,0.6403720379,2.018405199,2.920653908
25.78835681,1.482116521,11.28717423,-0.2920667149,1.482116521,11.28717423,-0.2920667149,1.484337106,11.27027785,0.1081770105,0.6503840089,2.028157949,2.91568588
25.79297822,1.533334486,10.64454486,0.1363777987,1.533334486,10.64454486,0.1363777987,1.535816021,10.63043816,-0.7129948711,0.6578937173,2.033450365,2.910020002
25.79759086,1.581457799,9.980198279,0.5330325882,1.581457799,9.980198279,0.5330325882,1.5826717,9.952935011,-0.1537453392,0.6584594846,2.045531511,2.902934071
25.80225605,1.625018603,9.269177611,0.5616823831,1.625018603,9.269177611,0.5616823831,1.627370328,9.24459816,-0.005714579194,0.6604862213,2.061734915,2.894175531
25.80703682,1.669658559,8.540542502,0.6559833417,1.669658559,8.540542502,0.6559833417,1.670495281,8.521007066,0.3485790006,0.6641641855,2.076066971,2.883647787
25.8120048,1.707950638,7.804244505,0.8664945213,1.707950638,7.804244505,0.8664945213,1.709646589,7.77392376,0.5363074492,0.6707131863,2.081938028,2.871250229
25.81724583,1.746806329,7.031451686,0.9197778986,1.746806329,7.031451686,0.9197778986,1.750541629,6.989318856,0.3521415206,0.6782274842,2.084898472,2.855895165
25.82285333,1.786479241,6.221511315,0.7798717346,1.786479241,6.221511315,0.7798717346,1.784626903,6.233701599,0.9035984966,0.6946513653,2.087595701,2.836021596
25.82885058,1.820805346,5.439331144,0.9047045161,1.820805346,5.439331144,0.9047045161,1.821081239,5.425565923,0.738813975,0.7117106318,2.106211424,2.808479518
25.83494264,1.850524209,4.72527568,1.126176685,1.850524209,4.72527568,1.126176685,1.850528672,4.719866214,1.086822869,0.7300266623,2.13493824,2.773168838
25.84062364,1.874737225,4.117326266,1.255142527,1.874737225,4.117326266,1.255142527,1.875102572,4.105638518,1.179112743,0.7429659367,2.157860279,2.735830317
25.84578008,1.896714474,3.565513316,0.8851325283,1.896714474,3.565513316,0.8851325283,1.897407383,3.548127006,0.4408763083,0.753074944,2.183009863,2.700048857
25.85054602,1.910866439,3.181559085,1.323206426,1.910866439,3.181559085,1.323206426,1.911039519,3.175634712,1.28208927,0.7644710541,2.212471485,2.671160181
25.85503876,1.923883962,2.82622815,1.404414232,1.923883962,2.82622815,1.404414232,1.923779547,2.826757965,1.407714778,0.7759228349,2.2393682,2.660455485
25.8593299,1.936317363,2.486841583,1.224982286,1.936317363,2.486841583,1.224982286,1.935947906,2.493535975,1.290640676,0.7849561572,2.257967472,2.678921432
25.863465,1.946360079,2.205975483,1.149981871,1.946360079,2.205975483,1.149981871,1.946978648,2.189448134,0.8145857919,0.791903317,2.276666164,2.726764992
25.86747534,1.954282977,1.976862418,1.298440407,1.954282977,1.976862418,1.298440407,1.953493881,1.996928383,1.479197513,0.7994237542,2.30330658,2.792204116
25.87138358,1.962004171,1.753582185,1.100326801,1.962004171,1.753582185,1.100326801,1.959843247,1.80930986,1.612741016,0.8069506288,2.32965517,2.821744944
25.87520675,1.968382705,1.565675194,1.045617059,1.968382705,1.565675194,1.045617059,1.966054408,1.625775177,1.619464077,0.8151448369,2.349451065,2.85392048
25.87895799,1.973743965,1.404612349,1.103558588,1.973743965,1.404612349,1.103558588,1.972148708,1.445693651,1.525076376,0.8234075904,2.36517024,2.884851881
25.88264765,1.979017202,1.246193884,0.8109156789,1.979017202,1.246193884,0.8109156789,1.97814295,1.26856876,1.249848796,0.8314886689,2.381464958,2.913700333
25.88628398,1.981769403,1.158421278,1.445877455,1.981769403,1.158421278,1.445877455,1.983184688,1.11778507,0.8710098281,0.8391565681,2.392495394,2.938877787
25.88987367,1.984006613,1.085186392,1.695509024,1.984006613,1.085186392,1.695509024,1.985594129,1.039455737,1.424735314,0.8475018144,2.398823261,2.960335706
25.89342219,1.986218157,1.01279169,1.816114647,1.986218157,1.01279169,1.816114647,1.987975928,0.9620250347,1.601812691,0.8561038375,2.407912731,2.97978659
25.89693399,1.988406819,0.9411460612,1.882239745,1.988406819,0.9411460612,1.882239745,1.990333082,0.8853955125,1.683801388,0.866768539,2.416630745,2.99669407
25.90041273,1.990574881,0.8701747436,1.916517361,1.990574881,0.8701747436,1.916517361,1.992668052,0.8094872093,1.71691246,0.8791345954,2.425975323,3
25.90386142,1.992724213,0.7998165274,1.928336848,1.992724213,0.7998165274,1.928336848,1.99498285,0.7342346566,1.715763729,0.8914095759,2.43522501,3
25.90728251,1.994856337,0.7300216409,1.921862289,1.994856337,0.7300216409,1.921862289,1.997279115,0.6595846206,1.684154732,0.9024903178,2.441028118,3
25.91067793,1.996972472,0.6607501501,1.898431374,1.996972472,0.6607501501,1.898431374,1.999558159,0.5854943894,1.618684513,0.9100119472,2.445343018,3
25.92753446,2.007477985,0.3168531178,1.302982099,2.007477985,0.3168531178,1.302982099,2.007979251,0.3024643574,1.111484411,0.9237113595,2.475664139,3
25.94525834,2.010934491,0.1783017848,1.338992182,2.010934491,0.1783017848,1.338992182,2.010854412,0.1801024964,1.356448613,0.9589323401,2.444347382,3
25.96298221,2.01249673,0.09541886563,1.34381077,2.01249673,0.09541886563,1.34381077,2.013729574,0.05774063544,0.5264747849,0.9875791073,2.41275692,3
25.97812902,2.013831818,0.02458717995,0.9222970583,2.013831818,0.02458717995,0.9222970583,2.0140001,0.01908136562,0.7503970279,1.01134491,2.415171146,3
25.99173971,2.01410271,-0.01098560348,0.498850814,2.01410271,-0.01098560348,0.498850814,2.013973965,-0.007541867017,0.686983207,1.016663432,2.391018391,3
26.0053504,2.013620493,-0.02379352096,0.7023765352,2.013620493,-0.02379352096,0.7023765352,2.013929553,-0.03361159154,-0.7842327556,1.025713682,2.373919487,3
26.02165971,2.013042666,-0.03914089017,0.5705225398,2.013042666,-0.03914089017,0.5705225398,2.013177934,-0.04369898466,0.163138662,1.075186253,2.353886604,3
26.0407526,2.012282123,-0.05457321296,-0.404691833,2.012282123,-0.05457321296,-0.404691833,2.012287288,-0.05518513323,-1.046271137,1.142363071,2.340198517,3
26.06285939,2.010948898,-0.05880050859,0.00625023654,2.010948898,-0.05880050859,0.00625023654,2.01095369,-0.0593984383,-0.1442721524,1.173406363,2.228483677,3
26.08853803,2.009400261,-0.06371082009,-0.8543826529,2.009400261,-0.06371082009,-0.8543826529,2.009389137,-0.06384134702,-1.126417497,1.214543819,2.107684135,3
26.11874162,2.007425641,-0.06504985231,-0.5169417222,2.007425641,-0.06504985231,-0.5169417222,2.007416219,-0.06520101787,-0.6403547478,1.260249496,1.93802166,3
26.12599964,2.006948547,-0.06529669968,-0.5270814795,2.006948547,-0.06529669968,-0.5270814795,2.00694212,-0.06552775158,-0.7397914809,1.276703477,1.908095598,3
26.13382891,2.006433904,-0.06556297496,-0.5733955053,2.006433904,-0.06556297496,-0.5733955053,2.006430707,-0.0658802006,-0.9624710461,1.292468905,1.873073816,3
26.14203945,2.005894198,-0.06584221772,-0.6661298689,2.005894198,-0.06584221772,-0.6661298689,2.005894389,-0.06624981371,-1.881676946,1.305599213,1.844781637,3
26.15067113,2.00532681,-0.06613578336,-0.8395469652,2.00532681,-0.06613578336,-0.8395469652,2.00531931,-0.06635796603,-1.469620281,1.323846459,1.813158393,2.998480912
26.15976738,2.004728884,-0.06644514903,-1.253198265,2.004728884,-0.06644514903,-1.253198265,2.004712298,-0.0664474877,-1.269116636,1.340420008,1.784208059,2.991396953
26.16937882,2.004091919,-0.06664435927,-1.789658058,2.004091919,-0.06664435927,-1.789658058,2.004070906,-0.06654207972,-1.203807428,1.363115072,1.801940918,2.993543204
26.17956488,2.003412402,-0.06674515588,-1.815318214,2.003412402,-0.06674515588,-1.815318214,2.003391169,-0.06664232685,-1.211583958,1.382593513,1.836087465,2.999386207
26.19039585,2.002689076,-0.06683967818,-1.878350373,2.002689076,-0.06683967818,-1.878350373,2.002668395,-0.06674892102,-1.286975263,1.400789857,1.854017973,3
26.2019557,2.001915594,-0.06691674346,-1.86864915,2.001915594,-0.06691674346,-1.86864915,2.001896981,-0.06686268852,-1.46642339,1.421746492,1.874680519,3
26.21434575,2.001086518,-0.06699890265,-1.917175326,2.001086518,-0.06699890265,-1.917175326,2.001070167,-0.06698462644,-1.98915555,1.45011127,1.905159235,3
26.22768967,2.000191395,-0.06706489043,-1.910627869,2.000191395,-0.06706489043,-1.910627869,2.000174611,-0.06706162071,-2.18273658,1.467282534,1.91621232,3
26.24214049,1.99922202,-0.06713635202,-1.920351524,1.99922202,-0.06713635202,-1.920351524,1.999202733,-0.06712328479,-2.038471262,1.476704359,1.930373073,3
26.25789044,1.998163675,-0.06720551387,-1.927600718,1.998163675,-0.06720551387,-1.927600718,1.998143483,-0.06719049246,-2.009989374,1.493664384,1.950024605,3
26.27518524,1.997000746,-0.06727775374,-1.928352406,1.997000746,-0.06727775374,-1.928352406,1.996980335,-0.06726429225,-2.064672063,1.533088446,1.945582032,3
26.29434542,1.995707606,-0.06735523571,-1.995804524,1.995707606,-0.06735523571,-1.995804524,1.995691733,-0.06734605197,-2.210187832,1.566192269,1.91409409,3
26.31579916,1.994253052,-0.06743846209,-2.228630395,1.994253052,-0.06743846209,-2.228630395,1.994248879,-0.06743759866,-2.388499429,1.611578345,1.939108014,3
26.34013451,1.992603127,-0.06753286723,-2.647770105,1.992603127,-0.06753286723,-2.647770105,1.992603141,-0.06753413179,-2.696733067,1.657766342,1.88405633,2.99705072
26.36818596,1.990701252,-0.06764168836,-2.924455757,1.990701252,-0.06764168836,-2.924455757,1.990702471,-0.06764249081,-3.337413327,1.693060637,1.768294096,2.970266696
26.40118296,1.988464072,-0.06776969497,-2.589611733,1.988464072,-0.06776969497,-2.589611733,1.988466707,-0.06776995384,-2.902737639,1.723899484,1.578766227,2.923369362
26.44100974,1.985763835,-0.06792419665,-2.780861503,1.985763835,-0.06792419665,-2.780861503,1.985768181,-0.06792379942,-3.250201782,1.810534954,1.257506609,2.827972623
26.49062504,1.982399942,-0.06811667132,-2.41092137,1.982399942,-0.06811667132,-2.41092137,1.982394066,-0.06811740751,-3.008924323,1.864216328,0.8527801633,2.670349216
26.55433479,1.978064308,-0.06836626369,-2.000753697,1.978064308,-0.06836626369,-2.000753697,1.978031139,-0.06837080157,-2.153509686,1.934702635,0.6061277986,2.533417976
26.63522085,1.972521262,-0.06868896961,-2.001714561,1.972521262,-0.06868896961,-2.001714561,1.972491958,-0.06869251124,-2.291706683,2.047102213,0.2971172631,2.276862622
26.72790613,1.96613069,-0.06906584512,-2.181134306,1.96613069,-0.06906584512,-2.181134306,1.966105163,-0.06906868365,-2.176916247,2.126430035,0.08332125843,2.050920096
26.82434466,1.959455595,-0.06946280966,-2.049212166,1.959455595,-0.06946280966,-2.049212166,1.959394263,-0.069472548,-1.64029648,2.166657925,-0.08163996041,2.024826753
26.92119171,1.952683039,-0.0698748442,-2.312144261,1.952683039,-0.0698748442,-2.312144261,1.952654937,-0.06987812311,-1.720825632,2.250789642,-0.03743012622,2.186060253
27.01756988,1.945943272,-0.07028488388,-2.491845629,1.945943272,-0.07028488388,-2.491845629,1.945944068,-0.0702825632,-2.465929314,2.271931648,-0.3300058544,2.330583403
27.11327948,1.939185767,-0.07070498135,-2.458360839,1.939185767,-0.07070498135,-2.458360839,1.939142091,-0.07071154659,-1.589586159,2.291763306,-0.6386544108,2.537250604
27.20828029,1.932425839,-0.07113246436,-1.812083788,1.932425839,-0.07113246436,-1.812083788,1.932390487,-0.07113735308,-1.471922816,2.331553459,-0.8281280398,2.646021521
27.3025681,1.925716646,-0.07155673899,-2.177540745,1.925716646,-0.07155673899,-2.177540745,1.925689556,-0.07155996378,-1.688050869,2.302856445,-0.8134374619,2.63542762
27.3961466,1.919019012,-0.07198593846,-2.425853932,1.919019012,-0.07198593846,-2.425853932,1.919004996,-0.07198649453,-2.393494598,2.276323318,-0.6591536999,2.553869322
27.48902114,1.912273075,-0.07243249376,-1.735943685,1.912273075,-0.07243249376,-1.735943685,1.912250027,-0.07243499024,-1.518171744,2.240634441,-0.5554000735,2.484635609
27.58119733,1.905577863,-0.07287569125,-1.743038108,1.905577863,-0.07287569125,-1.743038108,1.90554585,-0.07288011354,-1.457485522,2.182188511,-0.473074466,2.406803256
27.67268071,1.898932973,-0.07331555765,-2.324454472,1.898932973,-0.07331555765,-2.324454472,1.898892062,-0.07332189129,-1.757822929,2.149535656,-0.2969117463,2.247422595
27.76347675,1.892228773,-0.0737760029,-1.975946564,1.892228773,-0.0737760029,-1.975946564,1.892229309,-0.07377330412,-2.008657822,2.072377443,-0.2807436287,2.16114961
27.85359079,1.885536991,-0.07424128473,-1.632217713,1.885536991,-0.07424128473,-1.632217713,1.885516729,-0.07424327078,-1.469203008,2.014673948,-0.2650685608,2.086813926
27.94302803,1.878895467,-0.07470307214,-1.86352051,1.878895467,-0.07470307214,-1.86352051,1.878854562,-0.07470970785,-1.44932492,2.005317688,-0.07556940615,1.82761243
28.03179361,1.872286636,-0.07516534021,-2.009447467,1.872286636,-0.07516534021,-2.009447467,1.872242428,-0.07517264198,-1.842689911,1.972851515,-0.06961221993,1.730586351
28.11989251,1.865592934,-0.07565504301,-1.73233907,1.865592934,-0.07565504301,-1.73233907,1.865599478,-0.07565075161,-1.839661815,1.92927289,-0.06587262452,1.537782088
28.20732963,1.858949514,-0.07614106726,-1.63510191,1.858949514,-0.07614106726,-1.63510191,1.858924785,-0.07614419264,-1.43902125,1.908481479,-0.156795457,1.706565166
28.29410975,1.852356012,-0.07662343955,-2.311490348,1.852356012,-0.07662343955,-2.311490348,1.852300245,-0.07663392599,-1.457417446,1.878664136,-0.08811886609,1.190015609
28.38023755,1.845737461,-0.07712022578,-2.373045322,1.845737461,-0.07712022578,-2.373045322,1.845725502,-0.07711997808,-2.012073652,1.821699858,0.07107357681,1.910048325
28.46571763,1.839089433,-0.07763243789,-1.636318267,1.839089433,-0.07763243789,-1.636318267,1.839094749,-0.07762818651,-1.707051258,1.776800394,0.1284063309,2.068086763
28.55055445,1.832491432,-0.07814079554,-1.732712801,1.832491432,-0.07814079554,-1.732712801,1.83245463,-0.07814707659,-1.412854102,1.724928975,0.0990819186,2.05334625
28.63475241,1.825943117,-0.078645325,-1.957973557,1.825943117,-0.078645325,-1.957973557,1.825864513,-0.07866205917,-1.478065704,1.69454968,0.1980924457,2.224480388
28.7183158,1.819305248,-0.07918141482,-1.835937719,1.819305248,-0.07918141482,-1.835937719,1.819324065,-0.0791731605,-2.478647799,1.670917749,0.2294122279,2.274404655
28.80124882,1.81270131,-0.07971757037,-1.624109543,1.81270131,-0.07971757037,-1.624109543,1.812697679,-0.07971540603,-1.597522023,1.683607101,0.230283156,2.267514571
28.88355557,1.806147241,-0.08024967718,-2.089499193,1.806147241,-0.08024967718,-2.089499193,1.806089222,-0.08026186473,-1.393239886,1.689047575,0.2731374502,2.313872213
28.96524009,1.799585755,-0.08079303734,-2.508944589,1.799585755,-0.08079303734,-2.508944589,1.799530725,-0.08080419221,-1.521168737,1.611083031,0.4250358343,2.476824476
29.0463063,1.792974951,-0.08135882814,-1.660621413,1.792974951,-0.08135882814,-1.660621413,1.793020684,-0.08134273965,-2.26618271,1.624175549,0.3627311885,2.422948056
29.12675806,1.786414255,-0.08192033044,-1.734006378,1.786414255,-0.08192033044,-1.734006378,1.786390977,-0.08192347114,-1.505139573,1.621672153,0.360303849,2.421627454
29.20659913,1.779903359,-0.08247757051,-1.920400682,1.779903359,-0.08247757051,-1.920400682,1.779811593,-0.08249979444,-1.38316969,1.665318251,0.4686150849,2.499776875
29.2858332,1.773301397,-0.08307029092,-1.836977662,1.773301397,-0.08307029092,-1.836977662,1.773282231,-0.08307173617,-1.605165847,1.68267107,0.4859141409,2.511501486
29.36446387,1.766733347,-0.08366312158,-1.641973691,1.766733347,-0.08366312158,-1.641973691,1.766760989,-0.08365138325,-2.233961441,1.698787332,0.4645054638,2.494789792
29.44249467,1.760215403,-0.08425142957,-2.313961144,1.760215403,-0.08425142957,-2.313961144,1.760157822,-0.08426478204,-1.430438403,1.712174416,0.3391628563,2.38372263
29.51992906,1.753670027,-0.08485824677,-2.347195657,1.753670027,-0.08485824677,-2.347195657,1.753605125,-0.08487349241,-1.389523401,1.754376173,0.2925043404,2.332555002
29.59677041,1.747093859,-0.08548451496,-1.645842446,1.747093859,-0.08548451496,-1.645842446,1.747102612,-0.08547754091,-1.784756755,1.763912916,0.1477189511,2.126251255
29.67302202,1.740568162,-0.08610597671,-1.859035888,1.740568162,-0.08610597671,-1.859035888,1.740560358,-0.0861045041,-1.757842468,1.78721571,0.02401236817,1.836681886
29.74868713,1.734070646,-0.08672957014,-1.932664612,1.734070646,-0.08672957014,-1.932664612,1.733981406,-0.08675338822,-1.375360183,1.777232051,-0.1228515655,1.511182074
29.82376889,1.727485479,-0.08739160753,-1.716481773,1.727485479,-0.08739160753,-1.716481773,1.727453175,-0.08739726973,-1.424325738,1.831696272,-0.2118532211,1.972705644
29.8982704,1.720951204,-0.0880485285,-1.709991389,1.720951204,-0.0880485285,-1.709991389,1.720975396,-0.08803617514,-2.421601274,1.833475709,-0.2250613719,2.012659156
29.97219468,1.714467556,-0.08870035972,-1.947258694,1.714467556,-0.08870035972,-1.947258694,1.714401748,-0.08871776347,-1.536550239,1.836131811,-0.2246081382,2.026701165
30.04554469,1.707898191,-0.0893922018,-1.859029459,1.707898191,-0.0893922018,-1.859029459,1.707844822,-0.08940525791,-1.344353567,1.824837208,-0.2564284503,2.076700452
30.11832332,1.701354361,-0.09008714648,-1.650604692,1.701354361,-0.09008714648,-1.650604692,1.701338972,-0.0900873969,-1.514304662,1.832608938,-0.24929066,2.08349759
30.19053339,1.694861652,-0.09077666217,-2.36961257,1.694861652,-0.09077666217,-2.36961257,1.694856602,-0.09077368095,-2.637619131,1.831118107,-0.2489618808,2.090310428
30.26217767,1.688322149,-0.0914949173,-2.107927559,1.688322149,-0.0914949173,-2.107927559,1.688267844,-0.09150904191,-1.403468985,1.812669873,-0.243046239,2.064629427
30.33325886,1.681767617,-0.092230748,-1.632575485,1.681767617,-0.092230748,-1.632575485,1.681730872,-0.0922386233,-1.346622674,1.793326735,-0.241508916,2.044306669
30.4037796,1.675264765,-0.09296077697,-2.095573392,1.675264765,-0.09296077697,-2.095573392,1.67524544,-0.09296245223,-1.748698805,1.775460958,-0.269356221,2.082876974
30.47374248,1.668747536,-0.09370932902,-2.304653889,1.668747536,-0.09370932902,-2.304653889,1.668712235,-0.09371706081,-1.685996236,1.730363727,-0.2137655765,1.907532541
30.54315001,1.662180977,-0.09448924806,-1.636331237,1.662180977,-0.09448924806,-1.636331237,1.6621409,-0.09449883665,-1.32624892,1.669474602,-0.2725763023,2.030096225
30.61200467,1.655666725,-0.09526295454,-1.896245646,1.655666725,-0.09526295454,-1.896245646,1.655621909,-0.09527438515,-1.403933281,1.644891739,-0.3272022903,2.146632056
30.68030887,1.649164421,-0.09604613122,-2.019191743,1.649164421,-0.09604613122,-2.019191743,1.649155035,-0.09604373344,-2.430656735,1.600389481,-0.3578338325,2.207836731
30.74806495,1.642584323,-0.09687372898,-1.650223946,1.642584323,-0.09687372898,-1.650223946,1.64255846,-0.09687815278,-1.427291844,1.574660301,-0.4100761116,2.290042221
30.81527522,1.636057231,-0.09769466001,-1.789735553,1.636057231,-0.09769466001,-1.789735553,1.636002545,-0.0977107459,-1.301101149,1.550547838,-0.2667941749,2.063573985
30.88194193,1.629562621,-0.09851733005,-1.811017267,1.629562621,-0.09851733005,-1.811017267,1.629499651,-0.09853660543,-1.586603945,1.550798655,-0.2509882152,2.022190124
30.94806727,1.622967277,-0.09939664138,-1.665177653,1.622967277,-0.09939664138,-1.665177653,1.622972458,-0.0993880094,-1.797094523,1.514630318,-0.06781585515,1.841979704
31.0136534,1.616425716,-0.1002687823,-1.725044842,1.616425716,-0.1002687823,-1.725044842,1.616376008,-0.1002837014,-1.302535782,1.542685866,-0.1466388255,1.731375822
31.07870239,1.609931566,-0.1011364717,-1.687121333,1.609931566,-0.1011364717,-1.687121333,1.60983358,-0.101172058,-1.346580994,1.540978909,-0.04603942111,1.738589188
31.14321631,1.60331906,-0.1020720426,-1.673360489,1.60331906,-0.1020720426,-1.673360489,1.603344969,-0.1020531072,-2.638379246,1.536803603,-0.09464998543,1.620459837
31.20719714,1.596761194,-0.1029998829,-1.682066207,1.596761194,-0.1029998829,-1.682066207,1.596730315,-0.103007095,-1.40526974,1.53654027,-0.1116948277,1.580905471
31.27064685,1.590257767,-0.1039200207,-1.643783787,1.590257767,-0.1039200207,-1.643783787,1.590144557,-0.1039647787,-1.261777544,1.518626451,-0.01746439561,1.848477395
31.33356732,1.583628345,-0.1049158819,-1.668661012,1.583628345,-0.1049158819,-1.668661012,1.583613731,-0.1049144746,-1.547833825,1.525659561,0.03215521201,1.97270553
31.39596044,1.577052115,-0.1059044933,-1.651810242,1.577052115,-0.1059044933,-1.651810242,1.577052709,-0.1058967504,-1.723420194,1.544778943,0.08302985132,2.08438309
31.45782801,1.570531279,-0.1068847775,-1.64326599,1.570531279,-0.1068847775,-1.64326599,1.570419501,-0.1069315858,-1.255654856,1.536016345,0.2556709945,2.365022173
31.5191718,1.563883098,-0.1079463443,-1.647840639,1.563883098,-0.1079463443,-1.647840639,1.563842449,-0.1079576602,-1.321540812,1.562026381,0.3128382266,2.429549185
31.57999355,1.5572862,-0.1090014753,-1.630523828,1.5572862,-0.1090014753,-1.630523828,1.557321369,-0.1089750026,-2.199802153,1.539513707,0.4379022419,2.545465607
31.64029496,1.550745741,-0.1100475792,-1.607109096,1.550745741,-0.1100475792,-1.607109096,1.550644341,-0.1100918337,-1.320207767,1.580469847,0.3998524845,2.517418566
31.70007767,1.544070408,-0.111184268,-1.611187751,1.544070408,-0.111184268,-1.611187751,1.544016682,-0.1112031796,-1.22526307,1.55713284,0.4628496468,2.5700729
31.7593433,1.537450257,-0.1123124565,-1.617778942,1.537450257,-0.1123124565,-1.617778942,1.537446348,-0.112304913,-1.644003302,1.597994804,0.3908906281,2.51774771
31.81809342,1.530881585,-0.1134342132,-1.608953856,1.530881585,-0.1134342132,-1.608953856,1.530803835,-0.1134679147,-1.491635235,1.603563905,0.3249731362,2.462562166
31.87632958,1.524176277,-0.114653655,-1.562038555,1.524176277,-0.114653655,-1.562038555,1.524120748,-0.1146748058,-1.19077617,1.622756124,0.1902425736,2.322362317
31.93405328,1.517529975,-0.1158623661,-1.615996615,1.517529975,-0.1158623661,-1.615996615,1.51749647,-0.1158710767,-1.351516258,1.619480371,0.1538627595,2.278436717
31.99126598,1.510921478,-0.1170727731,-1.682586049,1.510921478,-0.1170727731,-1.682586049,1.510881327,-0.117085882,-2.019165094,1.614527345,0.1497531384,2.277221409
32.04796914,1.504185396,-0.1183823009,-1.505506788,1.504185396,-0.1183823009,-1.505506788,1.50413748,-0.1184002436,-1.199879018,1.649147987,0.1097085923,2.254105629
32.10416415,1.497509679,-0.1196800933,-1.630917701,1.497509679,-0.1196800933,-1.630917701,1.497454067,-0.1197028267,-1.215989673,1.639957905,0.01000503823,2.10900228
32.15985239,1.490851528,-0.1209929678,-1.807221104,1.490851528,-0.1209929678,-1.807221104,1.490830926,-0.120993663,-2.434740215,1.643579602,-0.04411860183,2.059283486
32.21503521,1.484080863,-0.1224025756,-1.44723232,1.484080863,-0.1224025756,-1.44723232,1.48404793,-0.1224119744,-1.250064427,1.663315058,-0.1092315465,2.082742001
32.26971393,1.47737205,-0.1237993064,-1.673243979,1.47737205,-0.1237993064,-1.673243979,1.4772996,-0.1238346024,-1.140488688,1.665840268,-0.1971829683,2.136097588
32.32388984,1.470653417,-0.1252311445,-1.924662522,1.470653417,-0.1252311445,-1.924662522,1.470613325,-0.1252441483,-1.589288395,1.650654674,-0.1733823717,2.102516563
32.3775642,1.463843861,-0.1267524003,-1.392734285,1.463843861,-0.1267524003,-1.392734285,1.463831014,-0.1267483268,-1.351001032,1.656391382,-0.2496022433,2.192883001
32.43073826,1.457097777,-0.1282594764,-1.759840298,1.457097777,-0.1282594764,-1.759840298,1.457011282,-0.1283071008,-1.096811492,1.645980477,-0.2041898817,2.144942798
32.48341324,1.4503066,-0.1298301151,-1.794084205,1.4503066,-0.1298301151,-1.794084205,1.450255559,-0.1298512444,-1.330315415,1.644300222,-0.2331591696,2.180282477
32.53559034,1.443453257,-0.1314764779,-1.347544178,1.443453257,-0.1314764779,-1.347544178,1.443463075,-0.1314548399,-1.536855023,1.628141999,-0.2276823074,2.158835717
32.58727073,1.436665154,-0.1331071679,-1.868586488,1.436665154,-0.1331071679,-1.868586488,1.436564624,-0.1331687434,-1.071892868,1.625524998,-0.2356990129,2.174664721
32.63845558,1.429787846,-0.1348406398,-1.56679665,1.429787846,-0.1348406398,-1.56679665,1.42973232,-0.1348662129,-1.188259953,1.589198828,-0.2865532339,2.187001656
32.68914602,1.422885125,-0.1366278549,-1.318167139,1.422885125,-0.1366278549,-1.318167139,1.422917345,-0.1365860175,-1.94827431,1.555468202,-0.2768913209,2.132121925
32.73934318,1.416049576,-0.1383976781,-1.714982739,1.416049576,-0.1383976781,-1.714982739,1.415931864,-0.1384775656,-1.057382046,1.548302531,-0.3557301164,2.254187489
32.78904818,1.409070674,-0.1403233254,-1.386281554,1.409070674,-0.1403233254,-1.386281554,1.409014874,-0.1403505676,-1.092222426,1.538989663,-0.1957107335,2.000672617
32.8382621,1.402112163,-0.1422699211,-1.314341731,1.402112163,-0.1422699211,-1.314341731,1.402163276,-0.1422076051,-1.918463007,1.536251426,-0.1377294809,1.980583184
32.88698604,1.395218094,-0.1442014164,-1.441691292,1.395218094,-0.1442014164,-1.441691292,1.395081269,-0.144303667,-1.04621983,1.52705276,-0.1748951226,1.98669757
32.93522106,1.388124659,-0.1463510737,-1.25148804,1.388124659,-0.1463510737,-1.25148804,1.388070326,-0.1463786963,-1.018474709,1.533245087,-0.1945477277,2.041651179
32.98296823,1.381102968,-0.1484789892,-1.354700197,1.381102968,-0.1484789892,-1.354700197,1.381130292,-0.1484327387,-2.157215957,1.529787302,-0.1380331069,2.032701498
33.03022861,1.374082283,-0.1506524286,-1.729563636,1.374082283,-0.1506524286,-1.729563636,1.373976268,-0.1507324232,-1.031276076,1.525076032,-0.2264287025,2.089478496
33.07700323,1.366914579,-0.1530122675,-1.15390286,1.366914579,-0.1530122675,-1.15390286,1.366860712,-0.1530412969,-0.9557128,1.515365601,-0.1847621948,2.045137123
33.12329312,1.359821152,-0.1553476515,-1.482892912,1.359821152,-0.1553476515,-1.482892912,1.359818895,-0.1553262439,-1.739590602,1.508617401,-0.1351782829,2.042702784
33.16909933,1.352651538,-0.1578130651,-1.446447679,1.352651538,-0.1578130651,-1.446447679,1.352574363,-0.1578687289,-1.005206881,1.471270323,-0.1764993221,1.947967165
33.21442285,1.345399361,-0.16041495,-1.0921752,1.345399361,-0.16041495,-1.0921752,1.345341871,-0.1604499137,-0.8976698795,1.498897672,-0.2048670799,2.074337647
33.25926471,1.338224255,-0.1629891838,-1.681326228,1.338224255,-0.1629891838,-1.681326228,1.33818624,-0.1630036673,-1.559437015,1.491812468,-0.2742442787,2.151169455
33.30362589,1.330879328,-0.1658098962,-1.169053115,1.330879328,-0.1658098962,-1.169053115,1.330825787,-0.1658426567,-0.9615350869,1.500647068,-0.2744923532,2.179999518
33.34750738,1.323530778,-0.1686923561,-1.074632807,1.323530778,-0.1686923561,-1.074632807,1.32346204,-0.1687429827,-0.8410030232,1.498328924,-0.3461732566,2.274373855
33.39091016,1.316253322,-0.1715542921,-1.343877014,1.316253322,-0.1715542921,-1.343877014,1.316178626,-0.1716116679,-1.494597509,1.496451139,-0.4587293565,2.410603799
33.43383516,1.30871069,-0.1748003207,-0.9956535217,1.30871069,-0.1748003207,-0.9956535217,1.308671814,-0.1748170675,-0.8965952748,1.503607154,-0.4908686578,2.452648667
33.47628332,1.301251848,-0.1780102899,-1.13049923,1.301251848,-0.1780102899,-1.13049923,1.301160123,-0.1780939472,-0.7847731983,1.498229384,-0.5201109052,2.481694219
33.51825554,1.293753444,-0.1813453115,-1.440522189,1.293753444,-0.1813453115,-1.440522189,1.293732656,-0.1813340852,-1.542752079,1.472480297,-0.5582234263,2.508113103
33.55975267,1.286080308,-0.1849819567,-0.887260986,1.286080308,-0.1849819567,-0.887260986,1.286042689,-0.1849979238,-0.8110891204,1.488646269,-0.5691867471,2.528297692
33.60077553,1.278494868,-0.1885770388,-1.364558925,1.278494868,-0.1885770388,-1.364558925,1.278363567,-0.1887222312,-0.7306315883,1.494151711,-0.5741984248,2.538264243
33.64132489,1.270733489,-0.1925056402,-1.008214011,1.270733489,-0.1925056402,-1.008214011,1.270773082,-0.1924035503,-1.858398804,1.472266674,-0.5796492696,2.535622922
33.68140141,1.262910193,-0.1966053594,-0.8383210646,1.262910193,-0.1966053594,-0.8383210646,1.262855095,-0.1966483487,-0.7099927722,1.445192218,-0.6112673879,2.554440864
33.7210057,1.255179081,-0.2006567707,-1.266297862,1.255179081,-0.2006567707,-1.266297862,1.254985803,-0.2009081484,-0.6837005524,1.405081749,-0.5614604354,2.492818493
33.76013825,1.247103392,-0.2053382264,-0.7786326782,1.247103392,-0.2053382264,-0.7786326782,1.247194785,-0.20514199,-1.836744598,1.37375021,-0.6770721078,2.592683973
33.79879941,1.23910694,-0.2099913191,-0.8765184811,1.23910694,-0.2099913191,-0.8765184811,1.23900915,-0.2101078544,-0.6010946137,1.357423544,-0.7250352502,2.629652163
33.83698935,1.231054996,-0.2148476796,-1.206780426,1.231054996,-0.2148476796,-1.206780426,1.230923284,-0.2150131939,-0.6551382667,1.331372023,-0.7205281854,2.62169412
33.87470807,1.222754943,-0.2202347123,-0.6463029471,1.222754943,-0.2202347123,-0.6463029471,1.222824761,-0.2200566212,-1.157575483,1.319898367,-0.772752583,2.661413257
33.9119553,1.214558643,-0.2255544059,-1.149935044,1.214558643,-0.2255544059,-1.149935044,1.21438504,-0.2258186071,-0.4937727586,1.268038034,-0.8331802487,2.700597883
33.94873047,1.206096574,-0.2314959606,-0.7175264392,1.206096574,-0.2314959606,-0.7175264392,1.20605228,-0.2315075687,-0.6708793096,1.263308048,-0.8177333474,2.688526123
33.98503268,1.197558393,-0.2377059687,-0.5951422644,1.197558393,-0.2377059687,-0.5951422644,1.197569351,-0.2376253922,-0.7265420494,1.248471975,-0.8277384639,2.693998497
34.02086057,1.189105217,-0.2438892952,-1.158632839,1.189105217,-0.2438892952,-1.158632839,1.188839614,-0.2443609902,-0.3995580896,1.230445504,-0.8712121844,2.722850439
34.0562123,1.180171831,-0.2512057888,-0.4859086173,1.180171831,-0.2512057888,-0.4859086173,1.180225899,-0.25100707,-0.8163763692,1.181221843,-0.8684054017,2.718329135
34.09108541,1.171359392,-0.2584232262,-0.6776374505,1.171359392,-0.2584232262,-0.6776374505,1.171263163,-0.2585682191,-0.4524415243,1.142250061,-0.9546576142,2.774204595
34.12547674,1.162362972,-0.2662324191,-0.6979853615,1.162362972,-0.2662324191,-0.6979853615,1.162203784,-0.2665007697,-0.3363360137,1.08966136,-1.037864447,2.823729787
34.15938229,1.153103203,-0.2748143312,-0.3675905974,1.153103203,-0.2748143312,-0.3675905974,1.153272368,-0.2743212739,-1.530970004,1.045138478,-1.057939887,2.835891174
34.19279712,1.143977454,-0.2832720344,-1.310804825,1.143977454,-0.2832720344,-1.310804825,1.143712696,-0.28384073,-0.2549176712,1.011054873,-1.067170858,2.841648202
34.22571517,1.13431662,-0.2932810183,-0.3274841124,1.13431662,-0.2932810183,-0.3274841124,1.134282413,-0.2932491289,-0.3445254138,0.964183867,-1.07798779,2.849802087
34.25812912,1.124686191,-0.3034305939,-0.3701740052,1.124686191,-0.3034305939,-0.3701740052,1.124702884,-0.3032931539,-0.5162735546,0.8973208666,-1.03332603,2.832182011
34.29003026,1.11495475,-0.314121462,-0.7159845783,1.11495475,-0.314121462,-0.7159845783,1.114699168,-0.314706958,-0.1222848836,0.889133215,-0.9465833306,2.779572656
34.32140835,1.10473811,-0.3264230907,-0.1504731158,1.10473811,-0.3264230907,-0.1504731158,1.104859476,-0.3259336176,-0.599973556,0.8331981301,-0.8880266547,2.751854025
34.35225145,1.094695659,-0.3385149831,-0.7443155728,1.094695659,-0.3385149831,-0.7443155728,1.094461722,-0.3391103006,-0.1226879332,0.7827321887,-0.9553001523,2.800019067
34.38254591,1.084080607,-0.3527020653,-0.1504729454,1.084080607,-0.3527020653,-0.1504729454,1.083989279,-0.35281864,-0.07987693806,0.7414958477,-0.9409290552,2.79790519
34.41227632,1.073386319,-0.3674764869,-0.1108545181,1.073386319,-0.3674764869,-0.1108545181,1.073510847,-0.3669310956,-0.5948094581,0.6782983541,-0.9382417798,2.810713179
34.44142556,1.06267027,-0.382751381,-0.732082374,1.06267027,-0.382751381,-0.732082374,1.062318428,-0.3837820924,0.07688589525,0.6370651126,-0.9193710089,2.808923438
34.469975,1.05122557,-0.4009576613,0.07161734696,1.05122557,-0.4009576613,0.07161734696,1.051356314,-0.4002863502,-0.2759881186,0.5916590095,-0.8932853341,2.806800885
34.49790481,1.040029265,-0.4187687941,-0.3942111743,1.040029265,-0.4187687941,-0.3942111743,1.039786169,-0.4195193443,0.06229686107,0.5520456433,-0.9554290771,2.843269455
34.52519439,1.028174059,-0.4396565762,0.05407132387,1.028174059,-0.4396565762,0.05407132387,1.028054304,-0.4398694079,0.1331240774,0.5242275596,-0.9729467034,2.853538309
34.55182299,1.01616756,-0.4617072898,0.1285012838,1.01616756,-0.4617072898,0.1285012838,1.0163441,-0.4607917197,-0.3685943208,0.4824281633,-1.076954842,2.904020063
34.57777045,1.004212676,-0.4842769277,-0.6653585277,1.004212676,-0.4842769277,-0.6653585277,1.003750815,-0.4859777028,0.2895401454,0.4463731945,-1.116880178,2.92387655
34.60301799,0.9912863907,-0.5117219327,0.2977759764,0.9912863907,-0.5117219327,0.2977759764,0.9914972296,-0.5104843027,-0.1424707131,0.41004619,-1.15756321,2.94300782
34.62754907,0.978726916,-0.538388128,-0.1442815242,0.978726916,-0.538388128,-0.1442815242,0.9784062585,-0.5396392623,0.307287687,0.3741081655,-1.239182353,2.975544153
34.65135024,0.9653758017,-0.5697589415,0.2711853406,0.9653758017,-0.5697589415,0.2711853406,0.9652529924,-0.5699640038,0.3216991798,0.3379190862,-1.354554415,3
34.6744118,0.9518408756,-0.6029795371,0.3566186032,0.9518408756,-0.6029795371,0.3566186032,0.9520002875,-0.601889928,0.04836583467,0.3061110675,-1.433452725,3
34.69672834,0.93844132,-0.6367104026,-0.6172193872,0.93844132,-0.6367104026,-0.6172193872,0.9378322871,-0.6395086413,0.5126921939,0.2773886621,-1.51232338,3
34.71829907,0.9237942808,-0.6782064131,0.5186202597,0.9237942808,-0.6782064131,0.5186202597,0.924137777,-0.6758701487,-0.1257035753,0.2407446802,-1.526045918,3
34.73912786,0.9096510333,-0.718275149,0.09472258927,0.9096510333,-0.718275149,0.09472258927,0.909205449,-0.7204629552,0.5668629715,0.1934400499,-1.592862368,3
34.75922312,0.8945718791,-0.765278741,0.4697952443,0.8945718791,-0.765278741,0.4697952443,0.8944109391,-0.7656385676,0.5278901023,0.1409928501,-1.703473806,3
34.77859742,0.8792181372,-0.8153427445,0.5826824347,0.8792181372,-0.8153427445,0.5826824347,0.8793696122,-0.813970378,0.3536875508,0.1110049114,-1.725678682,3
34.79726703,0.8641516518,-0.865332322,-0.5584319535,0.8641516518,-0.865332322,-0.5584319535,0.863265894,-0.8704316163,0.7596954663,0.09559365362,-1.743336558,3
34.81525137,0.8473833207,-0.928008684,0.6906713936,0.8473833207,-0.928008684,0.6906713936,0.8477532741,-0.9248204057,0.1564249021,0.06907805055,-1.745387554,3
34.83257235,0.8312334925,-0.9883732173,0.3045753383,0.8312334925,-0.9883732173,0.3045753383,0.8306805985,-0.9916878795,0.7335294755,0.04049953073,-1.749218702,3
34.84925383,0.8140671765,-1.057962726,0.5092695186,0.8140671765,-1.057962726,0.5092695186,0.8136255393,-1.060248894,0.7347413787,0.01013215724,-1.762060404,3
34.86532105,0.7963111563,-1.133667058,0.6631903754,0.7963111563,-1.133667058,0.6631903754,0.7967486989,-1.129660586,0.01569773073,-0.01952330023,-1.729516029,2.953043866
34.88080012,0.7791736706,-1.206845348,0.1888715266,0.7791736706,-1.206845348,0.1888715266,0.777736741,-1.217189146,0.8509554484,-0.04280213267,-1.726209879,2.904547069
34.89571765,0.7595025994,-1.301980233,0.6912765378,0.7595025994,-1.301980233,0.6912765378,0.7594144962,-1.301542356,0.6611823246,-0.06651286036,-1.717709303,2.854789311
34.91010035,0.7405367815,-1.393704312,0.4255125377,0.7405367815,-1.393704312,0.4255125377,0.7402670973,-1.395140977,0.5693333776,-0.08119157702,-1.712481976,2.802620241
34.92397479,0.720631246,-1.495913253,0.3671372936,0.720631246,-1.495913253,0.3671372936,0.7194751307,-1.504648876,0.9150759608,-0.1006859913,-1.713968992,2.755661612
34.93736719,0.6994286454,-1.611526269,0.6915570397,0.6994286454,-1.611526269,0.6915570397,0.6994055519,-1.610352076,0.6220230553,-0.1203006878,-1.726485014,2.713451024
34.95030322,0.6789485617,-1.723199564,-0.1076674019,0.6789485617,-1.723199564,-0.1076674019,0.6777500026,-1.733140576,0.7018567485,-0.1412093937,-1.73641634,2.676835885
34.96280788,0.6555995899,-1.864063969,0.6487455056,0.6555995899,-1.864063969,0.6487455056,0.6544875315,-1.873061123,0.9700463301,-0.1672592461,-1.741358042,2.651035454
34.97490542,0.632472717,-2.005328742,0.5271615104,0.632472717,-2.005328742,0.5271615104,0.631982451,-2.00842607,0.6928625432,-0.1913885176,-1.725040674,2.637831783
34.98661912,0.6087421071,-2.155491489,-0.147565827,0.6087421071,-2.155491489,-0.147565827,0.6076936998,-2.164440135,0.6884744194,-0.2115243971,-1.680640936,2.64287366
34.99797114,0.5823938615,-2.334533513,0.6947217674,0.5823938615,-2.334533513,0.6947217674,0.5810031873,-2.347112238,1.016816383,-0.2350544035,-1.658149481,2.656741888
35.0089822,0.556836996,-2.508197937,-0.3861861911,0.556836996,-2.508197937,-0.3861861911,0.555114335,-2.524297712,0.8356914112,-0.2543886602,-1.642389536,2.67457876
35.01967101,0.5282659977,-2.717049457,0.5367844929,0.5282659977,-2.717049457,0.5367844929,0.52825892,-2.714985465,0.4283922271,-0.270775944,-1.636679649,2.69323254
35.03005337,0.4988540659,-2.937682693,0.5949078015,0.4988540659,-2.937682693,0.5949078015,0.4968856538,-2.957517366,1.031096955,-0.283459276,-1.656125546,2.707330873
35.04014063,0.4697071141,-3.158506428,0.2435619053,0.4697071141,-3.158506428,0.2435619053,0.4664041093,-3.193155786,0.9660667582,-0.2915508449,-1.682818651,2.721033484
35.04993736,0.4356682244,-3.437828561,0.6521933857,0.4356682244,-3.437828561,0.6521933857,0.4368004806,-3.422007455,-0.8277752493,-0.3023190796,-1.712880135,2.735621927
35.05943814,0.4026576368,-3.708712479,0.2119339265,0.4026576368,-3.708712479,0.2119339265,0.4000289054,-3.737004401,0.9683816835,-0.3230396807,-1.729562283,2.754080593
35.06862419,0.3673767127,-4.010159041,0.1207971675,0.3673767127,-4.010159041,0.1207971675,0.3638920721,-4.048300076,1.036547516,-0.3421263397,-1.725333691,2.775231666
35.07746222,0.3296040069,-4.345181509,0.5922710689,0.3296040069,-4.345181509,0.5922710689,0.329124348,-4.347801752,0.65536191,-0.3576144874,-1.709822893,2.796136737
35.08590864,0.2935049755,-4.665359436,0.07337715751,0.2935049755,-4.665359436,0.07337715751,0.2909838526,-4.692311014,0.6639635677,-0.3733909428,-1.705188274,2.813317096
35.09392026,0.2534087275,-5.038617793,0.2725813603,0.2534087275,-5.038617793,0.2725813603,0.2498739917,-5.077594799,0.9846155847,-0.3871745169,-1.717580795,2.826442196
35.10146568,0.213904317,-5.41084324,0.327466442,0.213904317,-5.41084324,0.327466442,0.211156286,-5.44045918,0.8826311904,-0.3999941647,-1.716038704,2.839778837
35.10852983,0.1769196436,-5.759326774,0.4887366392,0.1769196436,-5.759326774,0.4887366392,0.1749081385,-5.78017873,-0.2634670472,-0.413534373,-1.696482658,2.853410108
35.11510968,nan,nan,nan,0.135770706,-6.161220878,-0.2428676141,0.1336226356,-6.182784494,0.6115334141,-0.4246048033,-1.67611742,2.865311464
35.12120545,nan,nan,nan,0.0973176333,-6.537372044,-0.9115742652,0.09368609139,-6.575112994,0.7719503088,-0.4357621968,-1.669598103,2.874430698
35.12681035,nan,nan,nan,0.06185394179,-6.884369879,0.5385072401,0.05696551514,-6.935848478,0.6051957602,-0.4473911226,-1.678530216,2.881075104
35.13189737,nan,nan,nan,0.02421961229,-7.257120794,0.03640055013,0.02363786427,-7.263252552,-0.6200243079,-0.4524349272,-1.687889099,2.886688567
35.1363913,nan,nan,nan,-0.009027047146,-7.586413832,0.1006001454,-0.01101292374,-7.604699599,0.06467377705,-0.4588975608,-1.702732563,2.8909695
35.14005357,nan,nan,nan,-0.03612092068,-7.854766325,0.4432375922,-0.04036457814,-7.894119033,0.352155496,-0.4679529965,-1.717182636,2.894198441
35.14400855,nan,nan,nan,-0.06807890479,-8.169216435,0.4122507328,-0.07206219544,-8.20667063,0.3042461866,-0.4781093299,-1.723509312,2.898198574
35.14837821,nan,nan,nan,-0.1047322824,-8.528918357,0.3845762301,-0.107083376,-8.551993933,-0.538497129,-0.4866145551,-1.727086067,2.902619815
35.15303218,nan,nan,nan,-0.1445773591,-8.917627571,0.5025199726,-0.1474523357,-8.942443982,-0.4067462967,-0.4925560057,-1.722140312,2.907586593
35.15789495,nan,nan,nan,-0.1901776945,-9.351330873,0.3822405809,-0.1931266255,-9.376208059,-0.5495773902,-0.495698601,-1.716063499,2.91248066
35.16291935,nan,nan,nan,-0.2372937248,-9.799449898,0.4736780215,-0.2403190683,-9.82438988,-0.3710264731,-0.499145776,-1.707986832,2.917273502
35.16807471,nan,nan,nan,-0.2899652867,-10.27471544,0.4708517112,-0.2920520217,-10.29478883,0.001116084199,-0.5040180087,-1.704328537,2.921575126
35.17333912,nan,nan,nan,-0.3453616992,-10.76579182,0.4707011922,-0.3484195414,-10.78640629,0.01826763709,-0.5083428025,-1.700955391,2.92558187
35.1786914,nan,nan,nan,-0.4034867853,-11.26105636,0.5195189769,-0.4057277441,-11.28622805,0.02984566856,-0.5136802197,-1.700598717,2.929142616
35.18410032,nan,nan,nan,-0.4669856839,-11.75099472,0.5839427247,-0.4694765139,-11.77072431,0.3344339238,-0.5255231261,-1.708956242,2.932000372
35.18951547,nan,nan,nan,-0.5305575806,-12.24149631,0.4614235324,-0.5342367057,-12.25246231,0.297502704,-0.5407322645,-1.724408627,2.934230525
35.19487322,nan,nan,nan,-0.5983171343,-12.66510359,0.6622175599,-0.6005701479,-12.69469279,0.3547939019,-0.5556384921,-1.737208843,2.936214056
35.20012284,nan,nan,nan,-0.6658528772,-13.06564506,0.6268635522,-0.6689350759,-13.07668555,0.5297022319,-0.5694037676,-1.737679482,2.938286214
35.20524674,nan,nan,nan,-0.7325777584,-13.43513089,0.2497183196,-0.7356629098,-13.44953096,-0.1654748837,-0.5779621005,-1.72178936,2.940557857
35.21025816,nan,nan,nan,-0.8006988227,-13.70473542,0.2386594425,-0.8041495115,-13.69774654,0.3440839355,-0.5860678554,-1.707581997,2.942353162
35.21518963,nan,nan,nan,-0.8687873012,-13.90502955,0.1307799652,-0.8719995813,-13.90944649,-0.002148252978,-0.5920702815,-1.704258919,2.943378626
35.21616882,nan,nan,nan,-0.8824180008,-13.93616918,0.09292383669,-0.8856652906,-13.9363724,0.07153239973,-0.5932448506,-1.703122616,2.943557017
35.21812722,nan,nan,nan,-0.9097239282,-13.99299223,-0.1327436304,-0.9129967091,-13.9902242,-0.06974503396,-0.5954943299,-1.700083256,2.943897964
35.21891057,nan,nan,nan,-0.9206904052,-14.01031692,-0.1856908132,-0.9239292765,-14.01176493,-0.3367981153,-0.5963684916,-1.699291706,2.94400317
35.22047729,nan,nan,nan,-0.9426774177,-14.03358621,-0.1117747081,-0.9459073855,-14.03034538,-0.03334300101,-0.5974705815,-1.698247433,2.944167225
35.22110397,nan,nan,nan,-0.9514769957,-14.04188913,-0.1385770172,-0.9547155932,-14.03409851,0.0774573753,-0.5977831483,-1.697698593,2.94422705
35.22235734,nan,nan,nan,-0.9690761517,-14.05849497,-0.3815080648,-0.9723320087,-14.04160478,0.1525543623,-0.5982800722,-1.696646214,2.944326977
35.22486408,nan,nan,nan,-1.004308065,-14.04608456,0.1382859645,-1.00756484,-14.05661731,-0.2274026429,-0.6017233729,-1.695816994,2.944405076
35.22585341,nan,nan,nan,-1.01821351,-14.04046539,0.1402334741,-1.021455342,-14.05669797,-0.6572727952,-0.6034689546,-1.695917606,2.944392571
35.22783208,nan,nan,nan,-1.0460244,-14.02922704,-0.2092115462,-1.04911129,-14.00738619,0.3147052018,-0.6069993377,-1.695041656,2.944356779
35.2317894,nan,nan,nan,-1.101444364,-13.95094862,-0.1346833194,-1.104423184,-13.90876262,0.3783359162,-0.6142348647,-1.695543766,2.944004773
35.23283746,nan,nan,nan,-1.11597376,-13.90830473,-0.4012231751,-1.119072039,-13.88264306,0.2280431268,-0.6158503294,-1.695827007,2.943860058
35.23493359,nan,nan,nan,-1.145032551,-13.82301695,-0.3807445517,-1.148261259,-13.82076149,-0.8641568167,-0.6194896698,-1.696089268,2.943519941
35.23912583,nan,nan,nan,-1.202075228,-13.57670832,0.1047287112,-1.204861929,-13.53899507,0.6005328637,-0.6262561679,-1.691219807,2.942782578
35.24022375,nan,nan,nan,-1.216791175,-13.49648274,0.277981497,-1.219685225,-13.46520253,0.6199260397,-0.6278074384,-1.689901352,2.942534248
35.24241959,nan,nan,nan,-1.246223068,-13.33603157,0.3213180061,-1.249331817,-13.31761745,0.5358590111,-0.6315823197,-1.689141273,2.941892419
35.24681126,nan,nan,nan,-1.305086855,-13.01512924,0.2961953708,-1.307746938,-12.98579525,-0.4499081111,-0.6407193542,-1.688310146,2.940260152
35.25193016,nan,nan,nan,-1.368461511,-12.44359709,0.2423173613,-1.371622387,-12.42317572,0.5204395352,-0.6522696614,-1.690477848,2.937642476
35.25678038,nan,nan,nan,-1.428096482,-11.88648337,-0.2873165228,-1.43214501,-11.89008812,-0.5599082068,-0.6630312204,-1.699090481,2.934219647
35.26147513,nan,nan,nan,-1.483414938,-11.30367072,0.5000769661,-1.485043729,-11.25694824,0.02599239803,-0.6699698567,-1.712921143,2.929939283
35.26609553,nan,nan,nan,-1.532833655,-10.63911194,0.39012484,-1.535965453,-10.6103577,-0.3578064653,-0.6771755815,-1.713059425,2.925541166
35.27070875,nan,nan,nan,-1.582175575,-9.975585871,0.6744122203,-1.583946131,-9.943808431,0.1836994902,-0.6861274242,-1.712919235,2.920306444
35.27537606,nan,nan,nan,-1.625492084,-9.270868199,0.7637672558,-1.627383697,-9.23204556,0.2077955618,-0.6939490438,-1.707704544,2.914325422
35.28016062,nan,nan,nan,-1.66811976,-8.539457042,0.8223713352,-1.671912441,-8.502402769,0.3527935689,-0.7014413476,-1.697590828,2.907390909
35.28513437,nan,nan,nan,-1.709800503,-7.791437492,0.9138021306,-1.710148109,-7.764261578,0.6713024759,-0.715346396,-1.687556744,2.898801751
35.29038351,nan,nan,nan,-1.74620456,-7.037476651,1.080924976,-1.749291423,-6.988306068,0.695956468,-0.7314448953,-1.682377815,2.887640488
35.29600123,nan,nan,nan,-1.785164776,-6.230575454,1.032361625,-1.786336008,-6.208851028,0.8600346328,-0.7432522774,-1.673618793,2.873828555
35.30200645,nan,nan,nan,-1.81888176,-5.468219951,1.232222833,-1.819645138,-5.441799493,1.08480962,-0.7530534267,-1.66629982,2.856190128
35.30809362,nan,nan,nan,-1.84877647,-4.749568815,1.349270591,-1.85340886,-4.664279499,0.5986270698,-0.7613783479,-1.665184975,2.834545105
35.31376086,nan,nan,nan,-1.87660881,-4.080495826,1.093161808,-1.875187795,-4.104940794,1.26636799,-0.7698319554,-1.66433239,2.811702603
35.3189056,nan,nan,nan,-1.89406999,-3.622414806,1.433457996,-1.894483044,-3.605278109,1.347770829,-0.7750891447,-1.667967319,2.78931562
35.32366344,nan,nan,nan,-1.908763072,-3.226615248,1.588574968,-1.912327231,-3.143191594,1.075709084,-0.7824926972,-1.674789906,2.768805052
35.32815037,nan,nan,nan,-1.922619498,-2.853353381,1.584162855,-1.925166262,-2.795885539,1.242022796,-0.7906852365,-1.681167126,2.753591353
35.33243709,nan,nan,nan,-1.935857678,-2.496745721,1.378187649,-1.934872883,-2.520840606,1.528577152,-0.7995973825,-1.68808794,2.747407272
35.3365687,nan,nan,nan,-1.946348161,-2.206289453,1.23673072,-1.944228276,-2.255747997,1.60272782,-0.8070667982,-1.68185997,2.757084828
35.34057621,nan,nan,nan,-1.954158668,-1.980063064,1.387028003,-1.953302668,-1.998617768,1.52982784,-0.8153463006,-1.673006535,2.776502585
35.34448212,nan,nan,nan,-1.961771146,-1.759572446,1.259362738,-1.962146987,-1.74800685,1.089153093,-0.8230227828,-1.662043095,2.764405215
35.34830333,nan,nan,nan,-1.96850634,-1.56241947,1.067447859,-1.967763483,-1.581882804,1.333762238,-0.8302743435,-1.648962021,2.764000992
35.3520529,nan,nan,nan,-1.973726911,-1.405135775,1.174091654,-1.971815207,-1.456875095,1.614221417,-0.8388418555,-1.650582314,2.771975201
35.35574111,nan,nan,nan,-1.978862053,-1.250425851,1.015458624,-1.975800629,-1.333912996,1.72052203,-0.8460893035,-1.654917717,2.786188202
35.35937619,nan,nan,nan,-1.982235678,-1.145241192,1.358583421,-1.979728635,-1.212722345,1.754780327,-0.8539803028,-1.659072876,2.802860395
35.36296479,nan,nan,nan,-1.984413629,-1.073703504,1.655302715,-1.983606412,-1.093081382,1.740127152,-0.8604065776,-1.661782742,2.820492335
35.36651233,nan,nan,nan,-1.986566661,-1.002984312,1.790971895,-1.987439823,-0.9748092864,1.678023763,-0.8649699688,-1.665456295,2.838352089
35.37002325,nan,nan,nan,-1.988697472,-0.932995032,1.864948818,-1.991233668,-0.8577579093,1.550656257,-0.8675227761,-1.669991493,2.855798339
35.3735012,nan,nan,nan,-1.990808273,-0.8636629776,1.904426235,-1.994991887,-0.7418056885,1.283323904,-0.8683598638,-1.678538799,2.873025726
35.37694917,nan,nan,nan,-1.992900877,-0.7949286434,1.920313743,-1.99845645,-0.634316448,0.4575703525,-0.8681390285,-1.688405037,2.889267032
35.38036958,nan,nan,nan,-1.994976756,-0.7267436563,1.917493243,-1.999600019,-0.5931996703,1.20253055,-0.8676637411,-1.697891235,2.904040277
35.38376438,nan,nan,nan,-1.997037091,-0.6590692214,1.897780729,-2.000735025,-0.5523907648,1.410764942,-0.8665964007,-1.712025642,2.918450987
35.40061796,nan,nan,nan,-2.007265677,-0.3230978311,1.373308473,-2.006369789,-0.3497939536,1.567162855,-0.8853462338,-1.789337635,2.972164522
35.41833896,nan,nan,nan,-2.010998906,-0.1763942315,1.324660786,-2.012294565,-0.136769785,0.1545197555,-0.909653604,-1.826313019,3
35.43605996,nan,nan,nan,-2.012506677,-0.0951566953,1.343906578,-2.013180294,-0.07430623739,1.069002493,-0.9326874018,-1.86557579,3
35.45119755,nan,nan,nan,-2.013794642,-0.02576215828,0.9552136481,-2.013858028,-0.02330535257,0.8921351254,-0.9510660172,-1.908880711,3
35.46633514,nan,nan,nan,-2.014063166,0.01281349764,0.5310582968,-2.014170584,0.01663888361,0.1754395778,-0.9724292755,-1.978394985,3
35.48147273,nan,nan,nan,-2.013519196,0.02682651087,0.6981943629,-2.013628685,0.03071233312,0.4859625856,-1.003106713,-2.041604996,3
35.49833058,nan,nan,nan,-2.012913408,0.04243198263,0.4946648684,-2.013025204,0.0463851092,0.06451375584,-1.028366804,-2.032549381,3
35.5180097,nan,nan,nan,-2.012033355,0.05543955097,-0.1968475328,-2.011998483,0.05495974419,-0.05839265518,-1.048719287,-2.029109955,3
35.54078947,nan,nan,nan,-2.010657712,0.05974098971,-0.02419883542,-2.010677589,0.0608911883,-0.4271723274,-1.088900566,-1.962319851,3
35.56729903,nan,nan,nan,-2.009038985,0.06422985912,-1.001999416,-2.009003697,0.06376143014,-0.4788723716,-1.133903384,-1.855010033,3
35.59859269,nan,nan,nan,-2.006981513,0.06528249998,-0.5254430252,-2.006981755,0.06579389397,-1.359483156,-1.184495568,-1.713246346,2.989507378
35.60615446,nan,nan,nan,-2.006484348,0.06553685896,-0.565401738,-2.006482692,0.06600581626,-1.413790211,-1.193921328,-1.674016953,2.980756552
35.61433378,nan,nan,nan,-2.005946581,0.06581199077,-0.6498666391,-2.005938585,0.06612087576,-1.155011153,-1.206552744,-1.626278877,2.969730556
35.62292827,nan,nan,nan,-2.005381517,0.06610108809,-0.8063292284,-2.00536686,0.06624177561,-1.066341631,-1.224971771,-1.589280128,2.960134443
35.63198343,nan,nan,nan,-2.004786165,0.06640568114,-1.151066902,-2.004764489,0.06636915574,-1.056677184,-1.232270241,-1.569624424,2.955246361
35.64154919,nan,nan,nan,-2.004153522,0.06663588538,-1.734598517,-2.004128153,0.0665037186,-1.112004425,-1.241707563,-1.536037445,2.947008032
35.65168417,nan,nan,nan,-2.003477359,0.06673516449,-1.73667946,-2.003453951,0.06664628857,-1.254678731,-1.251984835,-1.487591743,2.935164232
35.66245763,nan,nan,nan,-2.00275814,0.06683340282,-1.798191364,-2.002737275,0.06679784034,-1.617543087,-1.264361739,-1.444241047,2.923944404
35.67395228,nan,nan,nan,-2.001988972,0.06690941269,-1.784156489,-2.001969435,0.06691106842,-2.080686763,-1.290930152,-1.424503803,2.916402878
35.68626777,nan,nan,nan,-2.001164877,0.06699085053,-1.815924819,-2.001142678,0.0669703547,-1.846942854,-1.297484994,-1.393344879,2.908296514
35.69952567,nan,nan,nan,-2.000275747,0.06705879275,-1.815643506,-2.000252657,0.0670341777,-1.773032227,-1.301855922,-1.350396156,2.897404537
35.71387619,nan,nan,nan,-1.999313047,0.06712938966,-1.820803402,-1.999289286,0.06710326056,-1.78755227,-1.317428708,-1.297619343,2.882351558
35.72950778,nan,nan,nan,-1.998262952,0.06719946761,-1.826098154,-1.998239916,0.06717851038,-1.88223944,-1.341385126,-1.251133442,2.867312626
35.74666092,nan,nan,nan,-1.997109483,0.06727093824,-1.827887774,-1.997088401,0.06726108491,-2.088905306,-1.372793913,-1.235362053,2.85910637
35.76564878,nan,nan,nan,-1.995829401,0.06734839663,-1.859767222,-1.995811973,0.06734897428,-2.290701584,-1.390243292,-1.247794628,2.860392677
35.78688874,nan,nan,nan,-1.994389201,0.06743079831,-2.022849764,-1.994376121,0.06743111951,-2.5042397,-1.421826601,-1.264266014,2.861213369
35.81095265,nan,nan,nan,-1.99275752,0.06752415563,-2.252680333,-1.992749366,0.06752418629,-2.73000521,-1.466978908,-1.28744936,2.862717281
35.83864954,nan,nan,nan,-1.9908795,0.06763160732,-2.615922761,-1.990877016,0.06763130357,-2.85450385,-1.487529635,-1.349052906,2.877826343
35.87116744,nan,nan,nan,-1.988674587,0.06775776242,-3.276456894,-1.988678759,0.06775706605,-2.577506037,-1.550656319,-1.500186443,2.91286645
35.91032134,nan,nan,nan,-1.986019711,0.06790966223,-2.980198851,-1.98602463,0.06790926416,-2.45474992,-1.586595774,-1.661749363,2.951040189
35.95896029,nan,nan,nan,-1.982721692,0.06809835985,-2.230492004,-1.982704265,0.06810080073,-2.505060814,-1.60150075,-1.702754974,2.96054098
36.02129867,nan,nan,nan,-1.978484782,0.06834172955,-1.856023831,-1.978448701,0.06834628465,-2.340746592,-1.704795122,-1.598165035,2.93103939
36.10079754,nan,nan,nan,-1.973035845,0.06865906994,-1.908506993,-1.973021666,0.06865934532,-2.287175645,-1.760700345,-1.356313229,2.863224689
36.19285581,nan,nan,nan,-1.966693417,0.06903250712,-1.998875513,-1.966649288,0.06903836936,-1.893098642,-1.849813342,-1.001019955,2.738026424
36.2891636,nan,nan,nan,-1.960036711,0.0694271215,-1.808904968,-1.959980016,0.0694354033,-1.859502322,-1.920436859,-0.5349449515,2.489755462
36.38602717,nan,nan,nan,-1.953260754,0.06983966703,-2.640997813,-1.953272256,0.06983472848,-2.261315851,-1.964545965,-0.1802119762,2.107481193
36.48245675,nan,nan,nan,-1.946515157,0.07025036419,-2.3817513,-1.946461867,0.07025831951,-1.61799474,-1.952697039,0.04912046716,1.053241783
36.5782253,nan,nan,nan,-1.939768508,0.070667715,-2.342407587,-1.939696421,0.07067934915,-1.472980998,-1.988934636,0.2581730187,1.99949153
36.67328634,nan,nan,nan,-1.933001632,0.07109601192,-1.929298607,-1.932980956,0.07109726834,-1.654326381,-1.961563587,0.4261074364,2.265190396
36.76763425,nan,nan,nan,-1.926285519,0.07152109587,-2.204008564,-1.926299166,0.07151548967,-2.718406496,-1.979617119,0.4638662636,2.312701262
36.86127246,nan,nan,nan,-1.919602229,0.07194667717,-1.916345491,-1.919529246,0.07195904506,-1.574415599,-1.957533956,0.3080888093,2.095279531
36.95420623,nan,nan,nan,-1.912849126,0.07239412842,-1.880243529,-1.912810256,0.07239926363,-1.47651259,-1.938548565,0.5359936357,2.384904147
37.04644118,nan,nan,nan,-1.906146805,0.07283821498,-1.790755416,-1.906141791,0.0728361719,-1.735938618,-1.932582259,0.5328937173,2.383144112
37.13798285,nan,nan,nan,-1.89949486,0.07327896367,-2.417713273,-1.899479577,0.07327930963,-2.292335116,-1.922521353,0.432038337,2.276835414
37.22883673,nan,nan,nan,-1.892806521,0.07373530377,-2.416322043,-1.892752336,0.07374407409,-1.498536471,-1.964747071,0.5312817693,2.388406608
37.31900815,nan,nan,nan,-1.886107533,0.07420154184,-1.714185813,-1.886075628,0.07420534745,-1.442760502,-1.941008091,0.6103926301,2.455787203
37.40850236,nan,nan,nan,-1.879458857,0.07466427829,-1.879591595,-1.879449063,0.07466315648,-1.747298289,-1.940064907,0.6300187707,2.472878094
37.49732446,nan,nan,nan,-1.872860113,0.0751235396,-1.788507683,-1.872816369,0.07513031258,-2.119097036,-1.954594612,0.5209026933,2.383573369
37.58547947,nan,nan,nan,-1.86616571,0.0756127521,-1.913527407,-1.866126574,0.07561841555,-1.481838061,-1.962413669,0.5084596276,2.375631876
37.67297229,nan,nan,nan,-1.859515079,0.07609978813,-1.691677268,-1.85948703,0.07610285205,-1.453502952,-1.919099569,0.5458369851,2.40568819
37.75980771,nan,nan,nan,-1.852914419,0.0765831647,-2.238060164,-1.852897373,0.07658364863,-1.853099882,-1.933769345,0.6111398339,2.464819237
37.84599042,nan,nan,nan,-1.846312663,0.07707518098,-2.195978853,-1.846279389,0.07707964136,-1.900872943,-1.929656029,0.5296269059,2.39637797
37.93152502,nan,nan,nan,-1.83965738,0.07758846781,-1.745961005,-1.839624417,0.07759286392,-1.44798303,-1.915075779,0.5419874787,2.407571762
38.01641599,nan,nan,nan,-1.833052176,0.07809789229,-1.768307367,-1.833019522,0.07810222461,-1.460714166,-1.917436123,0.3459492028,2.185029766
38.10066774,nan,nan,nan,-1.826496709,0.07860348081,-2.03881689,-1.826464362,0.07860774981,-2.033788561,-1.905231476,0.184193179,1.857814147
38.18428455,nan,nan,nan,-1.819875578,0.07913458217,-2.122886706,-1.819855169,0.07913587549,-1.749728465,-1.850199103,-0.03265948966,1.803508998
38.26727064,nan,nan,nan,-1.813264394,0.07967186994,-1.696708761,-1.813232334,0.07967623033,-1.425571051,-1.860084057,-0.01587196067,1.768113136
38.34963013,nan,nan,nan,-1.806703129,0.0802051008,-2.073352966,-1.806659506,0.08021250509,-1.493432804,-1.814925194,0.01692823693,1.547675379
38.43136704,nan,nan,nan,-1.800158391,0.08074317817,-1.941238909,-1.800136363,0.08074472603,-2.75684393,-1.824810505,-0.07558484375,1.943829183
38.51248532,nan,nan,nan,-1.793540295,0.08131017126,-1.791149198,-1.793524373,0.08131025028,-1.613523426,-1.809579372,0.05625156686,1.219186055
38.59298882,nan,nan,nan,-1.786972355,0.08187286725,-1.77771622,-1.786931637,0.08187982263,-1.405970961,-1.785904408,0.01483063027,1.573947049
38.67288132,nan,nan,nan,-1.780454264,0.0824312925,-1.986048004,-1.780388938,0.08244507205,-1.555311984,-1.768863916,-0.0126680918,1.7305904
38.7521665,nan,nan,nan,-1.773868906,0.08301851221,-2.125749112,-1.773886624,0.08300869778,-2.297195575,-1.767105818,-0.02035852149,1.766143676
38.83084799,nan,nan,nan,-1.767293556,0.08361261228,-1.716839279,-1.767271533,0.08361443084,-1.508026516,-1.770740271,-0.0826139003,1.973188097
38.90892932,nan,nan,nan,-1.760768361,0.0842021807,-2.247952882,-1.7607069,0.08421554352,-1.403270422,-1.77659452,-0.1720675975,2.163558597
38.98641394,nan,nan,nan,-1.754239621,0.08480316573,-2.087453404,-1.754192434,0.08481206244,-1.691748793,-1.766120911,-0.220270589,2.24039631
39.06330524,nan,nan,nan,-1.747656087,0.08543078636,-1.760777334,-1.747668787,0.08542190426,-2.069901152,-1.767140508,-0.1341414005,2.100533922
39.13960653,nan,nan,nan,-1.741123071,0.08605359106,-1.89083914,-1.74107982,0.08606201389,-1.428853314,-1.774905562,-0.1621040851,2.157604295
39.21532105,nan,nan,nan,-1.734640296,0.08667160624,-1.659497693,-1.734541525,0.08669720092,-1.427838725,-1.780179262,-0.02679057792,1.84789509
39.29045195,nan,nan,nan,-1.72804966,0.08733446701,-1.899372434,-1.728053627,0.08732749192,-2.075391955,-1.753720284,-0.05893893912,1.933891876
39.36500235,nan,nan,nan,-1.721507988,0.08799282185,-1.7684836,-1.7214978,0.08799083004,-1.663617131,-1.756381273,0.03655866906,1.557026295
39.43897526,nan,nan,nan,-1.71501699,0.08864607694,-1.99125669,-1.714933173,0.0886681662,-1.381616131,-1.755282164,0.05665783212,1.476753879
39.51237365,nan,nan,nan,-1.708464285,0.08933143342,-2.16111,-1.708419532,0.08934024174,-1.508226573,-1.770614028,0.08076243103,1.564626287
39.58520042,nan,nan,nan,-1.701912969,0.09002791247,-1.730207793,-1.701950584,0.09000914002,-2.161745273,-1.756683588,0.029558938,1.680253281
39.6574584,nan,nan,nan,-1.69541282,0.09071895189,-2.273986402,-1.695356981,0.09073252668,-1.47232686,-1.730511665,0.0216887407,1.659405307
39.72915035,nan,nan,nan,-1.688890146,0.0914302786,-2.171054218,-1.688815029,0.09145024679,-1.374787246,-1.785511732,0.02037529275,1.85110356
39.80027899,nan,nan,nan,-1.682328025,0.09216775511,-1.73407012,-1.682324479,0.09216232747,-1.731953089,-1.756248951,0.003605287522,1.835760797
39.87084696,nan,nan,nan,-1.67581763,0.0928994185,-2.077389968,-1.67580255,0.09289868541,-1.837254462,-1.739801049,-0.1897179633,2.237545046
39.94085685,nan,nan,nan,-1.66931745,0.09364054773,-1.863355236,-1.669229523,0.093666401,-1.37137359,-1.762105346,-0.3107912242,2.3951944
40.01031119,nan,nan,nan,-1.662743186,0.09442223643,-1.761546884,-1.662708656,0.0944280245,-1.433391611,-1.737811685,-0.2537184656,2.330503071
40.07921244,nan,nan,nan,-1.656221274,0.09519770035,-1.91937234,-1.656239716,0.095183583,-2.408620593,-1.72705245,-0.4123673141,2.490281477
40.14756303,nan,nan,nan,-1.649736289,0.0959729016,-1.665923399,-1.649652109,0.095998713,-1.485097267,-1.698657513,-0.3820548356,2.464052524
40.21536531,nan,nan,nan,-1.643148357,0.09680240706,-1.79975959,-1.643098036,0.09681474101,-1.340952842,-1.711974025,-0.3172465861,2.407002157
40.28262159,nan,nan,nan,-1.636613476,0.09762523263,-1.829046604,-1.636596742,0.09762419765,-1.64729047,-1.705281138,-0.2555934787,2.341858106
40.34933412,nan,nan,nan,-1.630131428,0.09844140588,-1.590457613,-1.630071567,0.09845845216,-1.869346423,-1.67033124,-0.1433896869,2.176973511
40.41550509,nan,nan,nan,-1.623533182,0.099320682,-1.836268547,-1.623481155,0.09933439957,-1.342479684,-1.67070353,-0.1413652301,2.178864787
40.48113667,nan,nan,nan,-1.616983687,0.1001948707,-1.772459109,-1.616944467,0.1002032066,-1.402647873,-1.681437969,-0.05386374518,2.013665408
40.54623095,nan,nan,nan,-1.61048781,0.1010619027,-1.651672562,-1.610461292,0.101064901,-2.23448756,-1.668580294,-0.05017747357,2.002371352
40.61078997,nan,nan,nan,-1.603886904,0.1019910783,-1.858815401,-1.603846044,0.1020005287,-1.431244336,-1.670098305,-0.07044287026,2.060989063
40.67481575,nan,nan,nan,-1.597320944,0.102921138,-1.733055579,-1.597270648,0.1029348915,-1.31040299,-1.693680048,0.003607075661,1.937304184
40.73831023,nan,nan,nan,-1.590809469,0.1038434799,-1.683252238,-1.590749816,0.1038615008,-1.699036081,-1.681389093,0.1450242251,1.796076977
40.80127533,nan,nan,nan,-1.584198217,0.1048294993,-1.858512916,-1.584180109,0.1048285401,-1.676452907,-1.679367304,0.02934960648,1.884303661
40.86371291,nan,nan,nan,-1.577613716,0.1058205232,-1.702751806,-1.577562378,0.10583555,-1.289859402,-1.676163197,0.1690383404,1.870203031
40.92562479,nan,nan,nan,-1.571084655,0.1068032031,-1.681369278,-1.571000367,0.1068340812,-1.418100552,-1.655526042,0.1616263837,1.80658308
40.98701275,nan,nan,nan,-1.56445511,0.1078540778,-1.832555314,-1.564469973,0.1078360823,-2.364967914,-1.67634964,0.1260335892,1.859802641
41.04787852,nan,nan,nan,-1.557849746,0.108911839,-1.678012568,-1.557805917,0.1089238763,-1.324620463,-1.669138193,0.02473501489,1.951785656
41.1082238,nan,nan,nan,-1.551300867,0.1099605549,-1.646282506,-1.551198849,0.110002368,-1.295981802,-1.686990619,-0.104573682,2.213633621
41.16805025,nan,nan,nan,-1.544644693,0.1110855917,-1.783274976,-1.544648587,0.1110715871,-2.140801475,-1.66019249,-0.1037368327,2.198100841
41.22735949,nan,nan,nan,-1.538015861,0.1122166571,-1.658337324,-1.537986505,0.1122214239,-1.422995642,-1.663978577,-0.01812215522,2.070971723
41.28615308,nan,nan,nan,-1.531444661,0.113337889,-1.581254071,-1.53133009,0.1133891389,-1.237408628,-1.675483584,-0.01023479179,2.092957053
41.34443258,nan,nan,nan,-1.524752995,0.1145479736,-1.716047172,-1.524731879,0.1145466434,-1.563070686,-1.688336134,0.02510885522,2.086990408
41.4021995,nan,nan,nan,-1.518097774,0.1157598419,-1.645665959,-1.518088135,0.115753183,-1.634057677,-1.655786157,0.002482455224,2.069475655
41.4594553,nan,nan,nan,-1.511501438,0.1169609878,-1.491264216,-1.511377602,0.1170208441,-1.215862456,-1.655768514,-0.1563496143,2.310387147
41.51620144,nan,nan,nan,-1.504764732,0.1182689385,-1.638121059,-1.504726804,0.1182772209,-1.357369289,-1.641200423,-0.2424082309,2.408359104
41.57243931,nan,nan,nan,-1.498079835,0.1195702081,-1.644285401,-1.498093291,0.1195482985,-2.221045571,-1.654272318,-0.267663449,2.444841778
41.62817029,nan,nan,nan,-1.491443215,0.1208672824,-1.486327277,-1.491323306,0.1209283797,-1.220618784,-1.659758449,-0.3284148872,2.507175522
41.68339574,nan,nan,nan,-1.484663031,0.1222807624,-1.557326156,-1.484614732,0.1222959423,-1.243058975,-1.659675121,-0.3828258216,2.556043185
41.73811698,nan,nan,nan,-1.477944751,0.1236813372,-1.661025586,-1.477967408,0.1236510188,-2.057987028,-1.649076819,-0.3065774143,2.495636278
41.7923353,nan,nan,nan,-1.471248502,0.1250957023,-1.598824939,-1.471147192,0.1251480643,-1.246529349,-1.639338136,-0.237296775,2.43353842
41.84605197,nan,nan,nan,-1.464429108,0.1266212564,-1.480749155,-1.464375003,0.126641208,-1.168913773,-1.636055946,-0.2672123611,2.467049163
41.89926824,nan,nan,nan,-1.457673241,0.1281325988,-1.703765961,-1.457665902,0.1281204421,-1.878405544,-1.681047559,-0.2306415588,2.461973724
41.95198532,nan,nan,nan,-1.450905402,0.1296838397,-1.736962055,-1.450826908,0.1297228764,-1.29056597,-1.685815692,-0.1531186849,2.403500736
42.00420441,nan,nan,nan,-1.444041868,0.1313349939,-1.414426044,-1.443984502,0.1313585237,-1.115480852,-1.666858077,-0.09410519898,2.341057462
42.0559267,nan,nan,nan,-1.437243633,0.1329704392,-1.759974638,-1.437207193,0.1329786097,-1.532397762,-1.666775227,-0.005616862327,2.270500115
42.10715335,nan,nan,nan,-1.430390731,0.1346822881,-1.730946437,-1.430337263,0.1347040409,-1.34965204,-1.665892839,0.09450004995,2.222480499
42.1578855,nan,nan,nan,-1.423477429,0.1364748686,-1.364210176,-1.423417129,0.1365022001,-1.072430832,-1.660019159,0.2445492595,2.261408082
42.20812428,nan,nan,nan,-1.416631359,0.1382500161,-1.700936769,-1.416564293,0.138282872,-1.356790717,-1.630921006,0.147391066,2.179891975
42.25787079,nan,nan,nan,-1.40967806,0.1401514559,-1.538753898,-1.409649612,0.1401530767,-1.417871577,-1.633702397,0.1182732433,2.202909301
42.30712615,nan,nan,nan,-1.402708535,0.1421040889,-1.337667931,-1.402643158,0.1421375496,-1.032977177,-1.602405071,0.222796306,2.185922366
42.35589142,nan,nan,nan,-1.395808355,0.1440372937,-1.454118976,-1.395706416,0.1441022775,-1.241993513,-1.604506969,0.2488454431,2.22331219
42.40416769,nan,nan,nan,-1.388737027,0.1461640072,-1.35800115,-1.38873109,0.1461444644,-1.481918883,-1.579257846,0.4631377161,2.425104191
42.45195602,nan,nan,nan,-1.38170384,0.1482987513,-1.347728334,-1.381628438,0.1483437479,-0.9921193201,-1.582491159,0.4845094979,2.452156033
42.49925746,nan,nan,nan,-1.374712297,0.1504403697,-1.413778961,-1.37459815,0.1505206241,-1.157306238,-1.599400759,0.5016468167,2.481575941
42.54607306,nan,nan,nan,-1.367532484,0.152808039,-1.224279568,-1.367543674,0.1527691565,-1.516634811,-1.577461839,0.5903698802,2.549807928
42.59240386,nan,nan,nan,-1.360427022,0.1551511894,-1.420004257,-1.360333403,0.1552175983,-0.946178087,-1.551874876,0.6135379076,2.562190183
42.63825087,nan,nan,nan,-1.353288336,0.1575804035,-1.591556555,-1.353198421,0.1576404737,-1.090817584,-1.536739349,0.5575558543,2.511820541
42.68361511,nan,nan,nan,-1.34602344,0.1601912494,-1.133682887,-1.346042998,0.1601392336,-1.490723675,-1.53764236,0.5365848541,2.496363884
42.72849761,nan,nan,nan,-1.338835695,0.1627743689,-1.564093881,-1.338711845,0.1628785223,-0.8928829984,-1.499340057,0.6603918672,2.591371327
42.77289934,nan,nan,nan,-1.331523723,0.1655536745,-1.313912712,-1.33145922,0.1655884693,-1.0382582,-1.462883234,0.6541209817,2.579455137
42.81682131,nan,nan,nan,-1.324161765,0.1684464553,-1.08813047,-1.324176886,0.1683941443,-1.389571611,-1.488082886,0.6850782037,2.61179698
42.86026447,nan,nan,nan,-1.316880062,0.1713077013,-1.351116779,-1.316709387,0.1714752411,-0.8316184471,-1.45791769,0.6311601996,2.562290759
42.90322979,nan,nan,nan,-1.309363618,0.1745170147,-1.080045996,-1.309324025,0.1745224477,-1.000518457,-1.458596468,0.6365863681,2.568929676
42.94571818,nan,nan,nan,-1.301890584,0.177738954,-1.105267394,-1.301883525,0.1777091306,-1.230398321,-1.463948488,0.5660851598,2.509246098
42.98773056,nan,nan,nan,-1.29443117,0.1810165885,-1.430074137,-1.294261592,0.1811947819,-0.7636311596,-1.435321689,0.517793715,2.449997236
43.02926778,nan,nan,nan,-1.286742844,0.1846673481,-0.9330335431,-1.286725863,0.1846410108,-0.9847164695,-1.396593451,0.5438578725,2.465034104
43.07033066,nan,nan,nan,-1.279142315,0.1882764177,-1.244785269,-1.279089204,0.1883067005,-1.045178407,-1.397806287,0.5436261296,2.466436079
43.11091997,nan,nan,nan,-1.271423098,0.192138029,-1.174669721,-1.271291662,0.1922747102,-0.6921489211,-1.357764482,0.5825842023,2.497386254
43.1510364,nan,nan,nan,-1.263583565,0.1962543805,-0.852707045,-1.263584965,0.1961964912,-1.010761958,-1.347398758,0.5242109895,2.427779852
43.19068056,nan,nan,nan,-1.255836324,0.2003222717,-1.371558567,-1.255705572,0.200472334,-0.8579926557,-1.319397688,0.5504572988,2.452034522
43.22985293,nan,nan,nan,-1.247806448,0.2049250014,-0.8604330996,-1.247707667,0.2050198171,-0.6226816617,-1.302063704,0.6185913682,2.524009694
43.26855388,nan,nan,nan,-1.239792533,0.2095978687,-0.8509179478,-1.239806012,0.2095125738,-1.142606839,-1.285148382,0.8070848584,2.683981532
43.30678362,nan,nan,nan,-1.23179229,0.2143567079,-1.338683631,-1.231626407,0.21457604,-0.6813539474,-1.247424841,0.8602789044,2.719446061
43.34454214,nan,nan,nan,-1.223473202,0.2197677048,-0.6841946068,-1.223399372,0.2198248975,-0.5642271659,-1.227503777,0.9041700959,2.747497068
43.3818292,nan,nan,nan,-1.215257986,0.2251111393,-1.011743141,-1.215275061,0.2250082169,-1.762896269,-1.207642436,0.9309769273,2.763793511
43.41864427,nan,nan,nan,-1.206852745,0.230936186,-0.8593398161,-1.206724039,0.2311018876,-0.521806927,-1.181396008,0.8499744534,2.710179974
43.45498646,nan,nan,nan,-1.198293776,0.2371752712,-0.5981342658,-1.198234872,0.2372057159,-0.5333572266,-1.148759961,0.7757750154,2.654378482
43.49085447,nan,nan,nan,-1.189846482,0.243332951,-1.136183042,-1.189754515,0.2434375237,-1.197921029,-1.11350596,0.7554371953,2.638270336
43.5262465,nan,nan,nan,-1.18094927,0.2505637693,-0.5463103112,-1.180845867,0.2506879922,-0.3853095194,-1.095515132,0.7251797318,2.610939586
43.56116014,nan,nan,nan,-1.172113898,0.2578168982,-0.6263643274,-1.172057636,0.2578404578,-0.5701982429,-1.097269654,0.6695435643,2.552595679
43.59559229,nan,nan,nan,-1.1631898,0.2654471625,-0.9652399745,-1.163072533,0.2656114103,-0.582837377,-1.075495005,0.6780603528,2.559241589
43.62953905,nan,nan,nan,-1.15390433,0.274073822,-0.3863114902,-1.153812014,0.2741793635,-0.2821858555,-1.057644367,0.6648383737,2.542628919
43.66299554,nan,nan,nan,-1.144752963,0.282575893,-1.007432854,-1.144685237,0.282623576,-0.8532641434,-1.033125043,0.6808846593,2.557660124
43.6959558,nan,nan,nan,-1.135172646,0.2923664342,-0.4118430041,-1.135072537,0.2924961875,-0.283521554,-1.014454365,0.6588717103,2.5314602
43.72841264,nan,nan,nan,-1.12551315,0.3025723451,-0.3449951932,-1.125416133,0.302694451,-0.2371070138,-0.9577344656,0.6375423074,2.522406721
43.76035746,nan,nan,nan,-1.115875656,0.3129791397,-1.144774588,-1.115791414,0.313066959,-0.9876416813,-0.9052348137,0.5979886651,2.501490747
43.79178015,nan,nan,nan,-1.105625651,0.3253531776,-0.1794594953,-1.105524759,0.3254900247,-0.09448843609,-0.8844388723,0.5832214952,2.487902189
43.82266894,nan,nan,nan,-1.095549804,0.3375169667,-0.5557164166,-1.095432546,0.3377020086,-0.3344977643,-0.8435993791,0.5436573625,2.472837011
43.8530103,nan,nan,nan,-1.085039573,0.3513540273,-0.2568199723,-1.084953519,0.3514449062,-0.185882315,-0.8305900693,0.5834117532,2.501742377
43.88278898,nan,nan,nan,-1.074306456,0.3662219542,-0.0961416561,-1.07418842,0.3664169019,0.00136281721,-0.7727620602,0.6570292115,2.59126906
43.911988,nan,nan,nan,-1.063713369,0.3810365516,-0.7562336171,-1.063632872,0.381097458,-1.08742898,-0.7575472593,0.7922816873,2.682529122
43.94058885,nan,nan,nan,-1.052223094,0.3993655751,0.03675795559,-1.052117938,0.3995184118,0.09741877501,-0.7052770853,0.8772943616,2.749434093
43.96857177,nan,nan,nan,-1.040981067,0.4172985993,-0.2540137436,-1.040835706,0.4175966451,-0.06415596788,-0.6876494884,0.9250231385,2.773860167
43.99591622,nan,nan,nan,-1.029262129,0.4376198915,-0.06637105997,-1.029169475,0.4377163836,-0.01516827008,-0.631968379,1.060750484,2.856124532
44.02260144,nan,nan,nan,-1.017201718,0.4598313614,0.1393435187,-1.017069407,0.4600869015,0.217376686,-0.5907006264,1.143890142,2.899168543
44.04860717,nan,nan,nan,-1.005406383,0.4816557273,-0.4180368471,-1.005277442,0.4818877992,-0.9271210269,-0.549873054,1.2752738,2.958578905
44.07391449,nan,nan,nan,-0.9924165331,0.5093129266,0.2598470495,-0.9922899731,0.5095399703,0.3152415976,-0.4831804335,1.323080063,2.98575425
44.09850665,nan,nan,nan,-0.9797937659,0.5361885566,-0.01352923651,-0.9796405312,0.5365341021,0.1271685957,-0.4834749997,1.32715416,2.979025953
44.12236989,nan,nan,nan,-0.9666178901,0.5666513259,0.1414186141,-0.9664707821,0.5669641193,0.2370799527,-0.4483393729,1.30839467,2.971383928
44.14549417,nan,nan,nan,-0.9530091637,0.6001460821,0.3647774435,-0.9528581512,0.6004770813,0.4287465018,-0.3908192217,1.352054358,2.993795885
44.16787373,nan,nan,nan,-0.9398143233,0.6326903216,-0.1081130946,-0.9396075063,0.6333121884,-1.031549692,-0.3731507361,1.383399963,2.999685843
44.18950735,nan,nan,nan,-0.9250819935,0.6745424014,0.4759361133,-0.9248983825,0.6750350118,0.5498311545,-0.324868232,1.402688026,3
44.21039854,nan,nan,nan,-0.9108552603,0.7149581664,0.2143840728,-0.9106940587,0.7153259562,0.3137087256,-0.2984872162,1.400376558,3
44.23055531,nan,nan,nan,-0.8960010521,0.7605288891,0.3185364099,-0.8957468538,0.7614358881,0.4939815329,-0.2647267878,1.319710493,2.973822087
44.24998992,nan,nan,nan,-0.8805523779,0.8110371392,0.5838126894,-0.880334036,0.8117249726,0.6666062782,-0.2242796719,1.196359158,2.937125921
44.26871833,nan,nan,nan,-0.8656650554,0.8597100933,0.1254159311,-0.865436015,0.8604785732,-0.3877606627,-0.1863439381,1.157456398,2.932109986
44.28675972,nan,nan,nan,-0.848873879,0.9224060126,0.639014474,-0.8485625131,0.9237090596,0.7636326844,-0.1606810391,1.124312878,2.893044685
44.30413582,nan,nan,nan,-0.8326206521,0.983314159,0.3956454624,-0.8323112343,0.9846078746,0.5831444128,-0.1422679722,1.084369898,2.851942782
44.32087035,nan,nan,nan,-0.815746473,1.050661392,0.2950081475,-0.8154203383,1.052101482,0.5269571299,-0.09663943201,1.046874762,2.835817758
44.33698844,nan,nan,nan,-0.7978746381,1.127048801,0.6532925848,-0.7974127496,1.129513575,0.8278398293,-0.06577400118,1.023875952,2.818322091
44.35251616,nan,nan,nan,-0.7806574101,1.200638303,-0.053686833,-0.7800647402,1.204090229,0.3108001253,-0.03223208338,1.007708549,2.807934109
44.36748007,nan,nan,nan,-0.7612810291,1.293311659,0.6149275119,-0.7608803793,1.295400913,0.7606712123,0.009209358133,0.9661608338,2.811632953
44.38190691,nan,nan,nan,-0.7421910086,1.385855352,0.474896524,-0.7413328203,1.391725496,0.8614819201,0.02199002355,0.9353793263,2.806308491
44.39582325,nan,nan,nan,-0.7226724813,1.484552729,-0.1294060153,-0.7224769455,1.484641666,-0.09884756489,0.0461442098,0.9521077275,2.798985984
44.40925536,nan,nan,nan,-0.7013308054,1.60118598,0.6600910798,-0.7007052658,1.605396794,0.8595273097,0.06240078062,0.9716723561,2.790939429
44.42222895,nan,nan,nan,-0.680717643,1.713837871,-0.7682347133,-0.6790160595,1.727777441,0.9103441094,0.07606383413,0.9890816808,2.785992545
44.43476909,nan,nan,nan,-0.6578072137,1.850439827,0.5228914573,-0.6580514777,1.846069417,-0.01711892106,0.1075141057,1.018144131,2.785621943
44.4469001,nan,nan,nan,-0.6345307547,1.992919954,0.537323236,-0.6334782856,2.001576088,0.8937837657,0.1320407093,1.058047771,2.782390096
44.45864533,nan,nan,nan,-0.6113279472,2.137546352,0.124468668,-0.6088035797,2.160586125,0.9777862008,0.1494154632,1.081547737,2.784388038
44.47002707,nan,nan,nan,-0.5848104707,2.318095413,0.6321555737,-0.584892516,2.31467506,0.4482299767,0.1663946807,1.119404197,2.784701226
44.48106617,nan,nan,nan,-0.5590912953,2.493209096,-0.05532974723,-0.5574545917,2.508508861,0.8477533111,0.1967723072,1.121836543,2.797655553
44.49178153,nan,nan,nan,-0.5311290605,2.695309162,0.2840286921,-0.5286555348,2.719293557,1.036491997,0.2273239791,1.11558938,2.812538189
44.50218926,nan,nan,nan,-0.5015304395,2.917747446,0.5678255773,-0.5006833075,2.92402656,0.7687148093,0.2439253032,1.113359928,2.82478937
44.51230115,nan,nan,nan,-0.4727731413,3.133863058,0.4730624933,-0.4706112883,3.155520755,0.5969808909,0.255266875,1.124088407,2.834102662
44.52212246,nan,nan,nan,-0.4388632368,3.411490648,0.5355831273,-0.4363024026,3.437772344,1.04898555,0.2575211227,1.140699744,2.842097646
44.53164875,nan,nan,nan,-0.4056323023,3.684625709,0.2444467865,-0.4030241234,3.711545362,0.9591395854,0.2772266567,1.172545671,2.848727647
44.54086248,nan,nan,nan,-0.3711762146,3.97602695,-0.1886153394,-0.3708377166,3.976335788,-0.2568951177,0.3092546165,1.194877028,2.857359328
44.5497315,nan,nan,nan,-0.3331198693,4.314020445,0.5076912189,-0.3308391156,4.337512289,0.9397108249,0.3419475257,1.21444273,2.865943348
44.55821275,nan,nan,nan,-0.2967273812,4.637236564,-0.05592034087,-0.2919598902,4.690317712,1.025608182,0.3713061512,1.228003979,2.874581437
44.56626252,nan,nan,nan,-0.2574534224,5.000227597,-0.4359567451,-0.255058664,5.02517399,0.7296903933,0.3957574069,1.220996618,2.884668046
44.57384811,nan,nan,nan,-0.2175880096,5.376212704,0.1968350969,-0.2172745136,5.376038552,0.188587762,0.4090883434,1.21751678,2.893098938
44.58095314,nan,nan,nan,-0.1802481979,5.728377956,0.4630166112,-0.1749276805,5.786275724,0.8582651112,0.4164595306,1.199204087,2.901930211
44.58757386,nan,nan,nan,-0.1398241029,6.121422634,-0.1647017259,-0.1354673205,6.168550037,0.8477781288,0.4202727973,1.18125689,2.909649925
44.59371061,nan,nan,nan,-0.1009828006,6.501551585,-0.2939078563,-0.09889154953,6.522879742,0.4453635609,0.4231216609,1.167592525,2.916092248
44.5993576,nan,nan,nan,-0.06524125352,6.8513441,0.5773111565,-0.06247942716,6.878426262,-0.7461068193,0.4331056774,1.159966826,2.921337224
44.60449027,nan,nan,nan,-0.02799080313,7.219728846,0.3445677097,-0.02408687759,7.25829,0.4976125129,0.4411747158,1.157964826,2.925481851
44.60903955,nan,nan,nan,0.005758399659,7.554001374,0.3111243725,0.009941886459,7.594977552,0.5306836989,0.4456968009,1.16165328,2.928600774
44.61279337,nan,nan,nan,0.03360643687,7.829825188,0.5276602763,0.03802060268,7.872794114,0.3278328051,0.4530474842,1.162688971,2.931226261
44.61671116,nan,nan,nan,0.0647291159,8.136431274,0.5640098268,0.06732583653,8.162746092,-0.3697524811,0.4604794681,1.161160588,2.93401941
44.62105643,nan,nan,nan,0.1012505387,8.494722196,0.5160934047,0.1040636079,8.520303609,-0.5741760167,0.4675306976,1.159653068,2.936957384
44.62569302,nan,nan,nan,0.1404419038,8.878562616,0.6311863727,0.1454316498,8.920239728,-0.3598365929,0.4771234691,1.160332203,2.939803596
44.63054269,nan,nan,nan,0.1859915711,9.311499221,0.520133187,0.1887006891,9.338554226,-0.3922579647,0.4822692573,1.162116528,2.942542724
44.6355567,nan,nan,nan,0.2330849097,9.75910798,0.5692892161,0.2360883885,9.783844798,0.06750797693,0.4864620864,1.162745118,2.945259056
44.64070348,nan,nan,nan,0.2850261729,10.23122144,0.5833645712,0.2889302028,10.26119149,-0.04374912995,0.4928562343,1.160544753,2.947991675
44.64596076,nan,nan,nan,0.3404352693,10.72173736,0.5747692725,0.3429064835,10.74878638,0.09122609429,0.4953534305,1.15953815,2.950503826
44.6513076,nan,nan,nan,0.3977890633,11.21828114,0.5957125387,0.4020076564,11.2411208,0.2772758801,0.4998290241,1.146735191,2.953345284
44.6567139,nan,nan,nan,0.4613475529,11.70739393,0.6594826625,0.4644545456,11.73664989,0.3159246979,0.5025319457,1.139991879,2.955687313
44.66213068,nan,nan,nan,0.5250291588,12.19745416,0.576400442,0.5280500074,12.22270037,0.229124789,0.5080932975,1.132902145,2.957796801
44.66749454,nan,nan,nan,0.5921993357,12.62974055,0.6987133528,0.5959307593,12.65416242,0.4859961602,0.5166007876,1.131272078,2.959434713
44.67275289,nan,nan,nan,0.6599210134,13.02938391,0.6981055804,0.6624762942,13.07713761,0.1269895273,0.525491178,1.137513399,2.960529194
44.67788565,nan,nan,nan,0.7264725265,13.40740729,0.3462989689,0.7311414196,13.39029285,0.5377875712,0.5338451266,1.142622352,2.961427462
44.68290419,nan,nan,nan,0.7946042692,13.68121548,0.3478727247,0.7987927671,13.68266223,0.3187255604,0.545830667,1.149045706,2.96204619
44.68784002,nan,nan,nan,0.8626164874,13.89143132,0.1855552624,0.8667283186,13.88533393,0.2813379208,0.5567519069,1.159421086,2.962306774
44.68881939,nan,nan,nan,0.8762549156,13.92201195,0.1866769494,0.8803523549,13.91679479,0.2676176287,0.5586232543,1.162393928,2.962302108
44.69077811,nan,nan,nan,0.9035317719,13.98317319,-0.04301495359,0.9076004275,13.97971653,0.01958185599,0.5622822642,1.169248223,2.962235987
44.69156161,nan,nan,nan,0.9145288873,13.99169253,0.1632435703,0.9184996566,14.00488522,-0.3246352658,0.5636863112,1.171942949,2.962201241
44.69312859,nan,nan,nan,0.9365355369,14.00643862,0.3649813879,0.9404855509,14.01919419,0.1384837294,0.5666560531,1.174458385,2.962210965
44.69375538,nan,nan,nan,0.9453381967,14.01233705,0.3961851064,0.9492937806,14.02225136,0.2435256064,0.5677635074,1.175306797,2.962213467
44.69500897,nan,nan,nan,0.9629435163,14.02413392,0.4027068807,0.96691024,14.02836568,0.3411263829,0.5699109435,1.176190019,2.962234085
44.69751614,nan,nan,nan,0.9981541556,14.04772765,0.1331567605,1.002143159,14.04059434,0.2547832272,0.5737082362,1.179564476,2.962173169
44.69850392,nan,nan,nan,1.012026559,14.05702319,-0.255968456,1.01602434,14.04541222,0.06624947599,0.5750083327,1.181378722,2.962114867
44.70047949,nan,nan,nan,1.039778913,14.04424384,-0.3117307025,1.043714202,14.03206187,-0.1565804418,0.577070415,1.183616281,2.96201397
44.70443063,nan,nan,nan,1.095063029,13.95299405,-0.3416378161,1.098803897,13.91340839,0.4570915775,0.5803305507,1.188512683,2.96166708
44.70547524,nan,nan,nan,1.109657263,13.92438829,-0.2267054944,1.113368697,13.88203838,0.4258900011,0.5802428126,1.189810872,2.961545962
44.70756447,nan,nan,nan,1.138536271,13.83857696,-0.316484946,1.142498297,13.81929836,0.1056947982,0.580096662,1.19352901,2.961225337
44.71174293,nan,nan,nan,1.19545332,13.58923322,0.3221808141,1.199417178,13.5845293,0.3789382484,0.578360498,1.201054692,2.960414186
44.71284111,nan,nan,nan,1.210412257,13.52370071,0.2551202695,1.214176905,13.50654468,0.4773809974,0.577393949,1.201838493,2.960204468
44.71503747,nan,nan,nan,1.240330129,13.39263569,-0.3122763492,1.24369636,13.35057544,0.4961477928,0.5764371753,1.199768424,2.959862252
44.7194302,nan,nan,nan,1.29769982,13.01827433,-0.1108838357,1.302735271,13.03863695,0.01458949226,0.5760225654,1.18489182,2.95936705
44.72457259,nan,nan,nan,1.362637355,12.4788643,0.3257361888,1.366998203,12.4761393,0.3532721339,0.5798198581,1.1739887,2.958202243
44.72943797,nan,nan,nan,1.424076891,11.96851073,0.5072557187,1.42772321,11.94083981,-0.05593472628,0.5987111926,1.16787672,2.95651529
44.73414104,nan,nan,nan,1.477556697,11.34464767,0.4402665029,1.481087718,11.30976244,-0.2883512114,0.6162278056,1.164245367,2.954386415
44.73876443,nan,nan,nan,1.528778383,10.70148906,0.5739233921,1.532691384,10.67112507,-0.05119926753,0.6324390769,1.156531096,2.952045934
44.7433761,nan,nan,nan,1.577638421,10.04294632,0.8070341771,1.579844379,9.996293082,0.2420483853,0.6448492408,1.162073255,2.948633152
44.74803745,nan,nan,nan,1.621143004,9.332464684,0.8327952384,1.624624002,9.288967124,0.3230909698,0.6522154212,1.178183198,2.944053144
44.75281129,nan,nan,nan,1.665697334,8.604839427,0.901014827,1.668024119,8.56635628,0.5374389087,0.6590179801,1.189554334,2.938857484
44.7577687,nan,nan,nan,1.704756005,7.867977488,1.037651407,1.707226419,7.820209375,0.6779994118,0.6692237258,1.186740398,2.933447268
44.76299479,nan,nan,nan,1.743475579,7.097564113,1.095910651,1.748389231,7.035027327,0.5472113481,0.6825491786,1.182695627,2.926853078
44.76858338,nan,nan,nan,1.783596016,6.285160063,1.010209075,1.782523903,6.279959809,0.9737507041,0.6912378669,1.186365247,2.918086885
44.77456534,nan,nan,nan,1.818160734,5.500676126,1.099812427,1.819061229,5.471744965,0.8608027126,0.7029384971,1.188158989,2.907307381
44.78066546,nan,nan,nan,1.848522749,4.775661643,1.235155968,1.848917462,4.759297442,1.136740776,0.7166532874,1.198122501,2.893724947
44.78637194,nan,nan,nan,1.87282772,4.165288551,1.365609872,1.873769352,4.139276987,1.225690233,0.7281958461,1.2059412,2.879710166
44.79155038,nan,nan,nan,1.8948837,3.611394618,1.159457474,1.896321642,3.576628383,0.6688551404,0.7376193404,1.203402042,2.867779459
44.79633159,nan,nan,nan,1.909686059,3.213833288,1.404693644,1.910127767,3.20001866,1.321880172,0.7469984889,1.183878303,2.860197245
44.80083527,nan,nan,nan,1.922729774,2.857759327,1.49065963,1.923012415,2.847715064,1.436586803,0.7557994723,1.168292642,2.854898627
44.8051347,nan,nan,nan,1.93518195,2.517833502,1.375923257,1.935312737,2.511388617,1.325202752,0.763825357,1.15872097,2.852509061
44.80927634,nan,nan,nan,1.945601232,2.227927099,1.270549948,1.9463533,2.207138614,0.9608416231,0.7708067298,1.152318954,2.854906333
44.81329197,nan,nan,nan,1.953533431,1.998540682,1.408586108,1.952965549,2.01204921,1.512301072,0.7784962058,1.150236845,2.861459307
44.81720458,nan,nan,nan,1.961262139,1.775038893,1.274740527,1.959408169,1.821964587,1.630851734,0.7860841155,1.151358724,2.825775145
44.82103142,nan,nan,nan,1.967851971,1.58162122,1.177479359,1.965709556,1.636046921,1.630409832,0.7922310233,1.148749948,2.800321134
44.82478579,nan,nan,nan,1.973217217,1.420437049,1.231019691,1.971891598,1.45365046,1.529548495,0.7987043262,1.150798082,2.783219359
44.82847813,nan,nan,nan,1.978493827,1.261915688,1.046801471,1.97797151,1.274267243,1.240067027,0.8049108386,1.159286261,2.774091991
44.8321168,nan,nan,nan,1.981544308,1.165796264,1.458182304,1.982766377,1.130299624,1.034323086,0.8107444644,1.178043365,2.772312462
44.83570855,nan,nan,nan,1.983782622,1.0925245,1.704970992,1.985233865,1.050301234,1.469041565,0.8152291179,1.198521018,2.777121356
44.83925889,nan,nan,nan,1.985995128,1.020097595,1.824962413,1.987672901,0.971225263,1.626083961,0.8177275062,1.223837852,2.787251436
44.84277232,nan,nan,nan,1.988184633,0.9484235921,1.891106461,1.990086583,0.8929713144,1.699009942,0.8212572932,1.243055582,2.799010498
44.84625255,nan,nan,nan,1.990353444,0.8774270386,1.925744317,1.992477451,0.8154570075,1.726211159,0.8257026076,1.254149437,2.810548296
44.84970259,nan,nan,nan,1.992503448,0.8070461447,1.938203024,1.994847587,0.7386148799,1.720094787,0.8309497237,1.25973165,2.821223908
44.85312492,nan,nan,nan,1.99463618,0.7372306448,1.93267037,1.997198682,0.6623900517,1.68327458,0.8378369212,1.26374507,2.83090671
44.85652151,nan,nan,nan,1.996752873,0.6679401763,1.910574998,1.999532096,0.5867384547,1.611022874,0.8460368514,1.27150774,2.840415978
44.87338356,nan,nan,nan,2.007260986,0.3239545341,1.358624148,2.007814285,0.3078493123,1.170793514,0.8874248862,1.335788727,2.884790637
44.89111278,nan,nan,nan,2.010904542,0.1798949861,1.345792024,2.010799144,0.1821921727,1.367606053,0.9140054584,1.403362393,2.920773237
44.908842,nan,nan,nan,2.012467099,0.09699165051,1.354088883,2.013784003,0.05653503306,0.3996765912,0.9398829341,1.484365463,2.948771173
44.92400584,nan,nan,nan,2.013803559,0.02608420841,0.9525220168,2.013982267,0.0200178082,0.7747388751,0.9877771735,1.544448972,2.962308398
44.9375869,nan,nan,nan,2.014115119,-0.01065823832,0.5053345706,2.013977772,-0.007201389691,0.6917830299,1.022664309,1.574663877,2.968752054
44.95116795,nan,nan,nan,2.013633933,-0.02343771376,0.7097091115,2.013931815,-0.03316483446,-0.5294901046,1.043252707,1.600881338,2.97474934
44.96744257,nan,nan,nan,2.013057313,-0.03875178044,0.5851321769,2.013188659,-0.04343816442,0.1817267793,1.067913294,1.63444674,2.981110675
44.9865002,nan,nan,nan,2.012309191,-0.05448760704,-0.4051872326,2.012304059,-0.05503656889,-0.9182702243,1.091691017,1.70906508,2.994962948
45.00856684,nan,nan,nan,2.010978383,-0.05870709841,0.0149632515,2.010975598,-0.05932291561,-0.1372291855,1.15476656,1.82515955,3
45.03419627,nan,nan,nan,2.00943271,-0.06360785016,-0.7516937819,2.009415144,-0.06379077089,-1.066535996,1.198302746,1.823867679,3
45.0643357,nan,nan,nan,2.007465228,-0.06502938128,-0.5125923867,2.007447566,-0.06517939899,-0.6337160505,1.270539522,1.77578938,2.994551681
45.07157597,nan,nan,nan,2.006989301,-0.06527561887,-0.5207260599,2.006974903,-0.06551298354,-0.7370826483,1.280867815,1.764305115,2.991479073
45.07938484,nan,nan,nan,2.006475999,-0.06554119387,-0.5642928962,2.00646512,-0.06587276499,-0.968763072,1.295642853,1.748122096,2.987051739
45.08757306,nan,nan,nan,2.00593776,-0.06581967054,-0.6524923802,2.005930573,-0.06625002466,-1.993775896,1.308815241,1.735237241,2.983404312
45.09618017,nan,nan,nan,2.005371987,-0.06611239358,-0.8157868504,2.005356631,-0.0663448691,-1.434486917,1.32305789,1.731855154,2.981654028
45.10524925,nan,nan,nan,2.004775846,-0.06642082787,-1.182523904,2.004751531,-0.06643593885,-1.249334876,1.339695692,1.746757627,2.983600403
45.11483049,nan,nan,nan,2.004141595,-0.06663699175,-1.663438855,2.004112258,-0.06653215158,-1.189410966,1.360697031,1.73622489,2.979862652
45.12498277,nan,nan,nan,2.003464332,-0.06673745183,-1.672995692,2.003434886,-0.06663409852,-1.2003304,1.376020908,1.702180147,2.971452856
45.13577571,nan,nan,nan,2.002743707,-0.06683423633,-1.713670871,2.002714767,-0.0667424789,-1.278411881,1.392374754,1.675507069,2.964435006
45.14729243,nan,nan,nan,2.00197311,-0.06691101269,-1.70694048,2.001946357,-0.06685812733,-1.46118052,1.402350426,1.641535878,2.956160271
45.15963316,nan,nan,nan,2.001147378,-0.0669932823,-1.730094517,2.001122968,-0.06698205024,-1.966782747,1.419387102,1.6096735,2.947642085
45.17292017,nan,nan,nan,2.000256183,-0.06706011452,-1.729107739,2.000231073,-0.06705677836,-2.078140762,1.435723066,1.58932209,2.941728268
45.18730463,nan,nan,nan,1.99929126,-0.06713124709,-1.7326269,1.999263754,-0.067118463,-1.981359266,1.464844942,1.546720505,2.929373444
45.20297624,nan,nan,nan,1.998238348,-0.06720087551,-1.736751598,1.998209876,-0.06718566733,-1.964341755,1.496598005,1.458084822,2.904794744
45.22017727,nan,nan,nan,1.997081724,-0.06727272331,-1.737349207,1.997053149,-0.06725943023,-2.013876503,1.511835337,1.441896439,2.89949381
45.23922335,nan,nan,nan,1.995796993,-0.06735012147,-1.77122473,1.995772347,-0.06734110523,-2.121294263,1.547888041,1.387332678,2.882108619
45.26053551,nan,nan,nan,1.994352039,-0.0674327986,-1.896754482,1.994339157,-0.0674324978,-2.193458635,1.560200214,1.298657656,2.856357918
45.28469101,nan,nan,nan,1.992714307,-0.06752650605,-2.052274744,1.992705551,-0.06752824323,-2.357473057,1.600312233,1.272176504,2.845222066
45.31250744,nan,nan,nan,1.990828366,-0.06763441548,-2.236264397,1.99082105,-0.06763568049,-2.682598445,1.63506484,1.23895669,2.832420062
45.3451867,nan,nan,nan,1.988612727,-0.06776118951,-2.387454,1.988607103,-0.06776189983,-2.903144266,1.669379473,1.116049647,2.789758199
45.38456698,nan,nan,nan,1.985942762,-0.06791395907,-2.314870847,1.985939177,-0.06791400093,-2.517337684,1.696055412,1.028861046,2.75659673
45.43353424,nan,nan,nan,1.982622805,-0.06810391978,-1.998506937,1.982609798,-0.0681049979,-2.459033864,1.733448267,1.017548561,2.749382316
45.49633529,nan,nan,nan,1.978351845,-0.06834952373,-1.768079462,1.978309927,-0.06835462492,-2.351626367,1.800501347,1.210244656,2.814377512
45.57631006,nan,nan,nan,1.972871246,-0.06866859431,-1.787069753,1.972834204,-0.06867251547,-2.554676107,1.832220793,1.482399702,2.897096996
45.66858854,nan,nan,nan,1.966511646,-0.06904328294,-1.870043437,1.966478359,-0.06904648274,-2.422572682,1.911388159,1.484586,2.89770889
45.76494334,nan,nan,nan,1.959847045,-0.06943899355,-1.764871299,1.959775174,-0.06944963009,-1.697991566,1.960471153,1.368549228,2.865319537
45.86180195,nan,nan,nan,1.953073676,-0.06985107823,-2.439775015,1.953036941,-0.06985488536,-1.787263359,1.996428013,1.223317146,2.820958022
45.95821422,nan,nan,nan,1.94633152,-0.07026126396,-2.041697959,1.946325568,-0.07025910498,-2.222849277,2.049919367,0.7502563,2.628085817
46.05396278,nan,nan,nan,1.939578061,-0.07068017265,-2.217926931,1.939523152,-0.07068778971,-1.635577409,2.089917183,0.6070456505,2.553555847
46.14900336,nan,nan,nan,1.932815297,-0.07110783584,-2.067594903,1.932771034,-0.07111330471,-1.507231896,2.080366373,0.2389075458,2.249286098
46.24333086,nan,nan,nan,1.926103273,-0.07153229027,-2.547235274,1.926069576,-0.07153562707,-1.748417022,2.111157417,0.1697637588,2.198086979
46.33694878,nan,nan,nan,1.919410824,-0.07196000057,-1.896416072,1.919384294,-0.07196190765,-2.756959493,2.130351782,0.1485738307,2.201182386
46.42986243,nan,nan,nan,1.91266204,-0.07240674527,-1.968270484,1.912628891,-0.07241007666,-1.558166455,2.120453835,-0.01986173168,2.049178134
46.52207742,nan,nan,nan,1.905964004,-0.07285013065,-1.934429248,1.905924285,-0.07285487564,-1.493007429,2.163097858,-0.03920938447,2.133462634
46.61359929,nan,nan,nan,1.899316312,-0.07329018345,-1.987425546,1.899270072,-0.07329633142,-1.833165052,2.106312275,-0.1651845723,2.076238496
46.70443352,nan,nan,nan,1.892617864,-0.07374894815,-2.451158107,1.892606552,-0.07374749028,-2.142881025,2.144022226,-0.08757431805,2.123734215
46.79458545,nan,nan,nan,1.885923262,-0.0742144271,-1.799340058,1.885893618,-0.07421709776,-1.505895726,2.170249939,0.01388559863,2.197921023
46.88406031,nan,nan,nan,1.879278939,-0.07467641014,-2.107644324,1.879231101,-0.07468317833,-1.48536013,2.197347879,-0.09533251822,2.229195193
46.97286321,nan,nan,nan,1.872676173,-0.07513684031,-1.701946187,1.87261862,-0.07514575864,-1.939384452,2.193625927,-0.2929866612,2.316068324
47.06099916,nan,nan,nan,1.865979649,-0.07562675062,-1.989784251,1.865975,-0.07562357693,-1.931109344,2.140198708,-0.3278377354,2.300056168
47.14847305,nan,nan,nan,1.859333428,-0.07611298086,-1.796821828,1.859300009,-0.07611662849,-1.474648462,2.153904915,-0.4284727275,2.392465249
47.23528969,nan,nan,nan,1.852737146,-0.07659555767,-2.38930626,1.852675172,-0.07660597536,-1.495655417,2.084149837,-0.5576259494,2.459337233
47.32145375,nan,nan,nan,1.846124789,-0.07709038175,-2.12538162,1.846100131,-0.07709164397,-2.167425796,2.059738398,-0.5943552852,2.481420217
47.40696983,nan,nan,nan,1.839473953,-0.07760281126,-1.826578293,1.839468811,-0.07759951706,-1.776101182,2.009569645,-0.7362595201,2.56774749
47.49184241,nan,nan,nan,1.832873165,-0.0781113848,-1.929638509,1.832828439,-0.07811798554,-1.447793978,1.985132813,-0.7416782975,2.569657998
47.57607588,nan,nan,nan,1.826322081,-0.0786161287,-1.76777123,1.826238071,-0.07863254987,-1.519842522,1.951572537,-0.6951368451,2.536926263
47.65967455,nan,nan,nan,1.819690469,-0.0791501387,-2.202025608,1.819697369,-0.07914323629,-2.835745181,1.894773483,-0.5698403716,2.435602753
47.74264261,nan,nan,nan,1.813083734,-0.07968652256,-1.798512285,1.813070539,-0.07968508989,-1.653058168,1.854592204,-0.5125834346,2.379720477
47.82498419,nan,nan,nan,1.806526886,-0.08021885621,-2.363441972,1.806461871,-0.08023109252,-1.428077864,1.796660066,-0.3516488969,2.176872479
47.9067033,nan,nan,nan,1.799971741,-0.08076000061,-1.901221978,1.799903161,-0.08077296765,-1.569345146,1.743329644,-0.2996786535,2.098845589
47.9878039,nan,nan,nan,1.793358127,-0.08132603322,-1.880185771,1.793392763,-0.08131110534,-2.064682946,1.670118928,-0.2575437129,2.078642854
48.06828982,nan,nan,nan,1.786794638,-0.08188777582,-1.945399331,1.786762885,-0.08189133884,-1.551798377,1.679813743,-0.120928064,1.804205671
48.14816485,nan,nan,nan,1.780280966,-0.08244525474,-1.730203448,1.780183329,-0.0824671683,-1.4186771,1.623359799,-0.07693804801,1.945132894
48.22743267,nan,nan,nan,1.77368538,-0.08303563163,-2.199703247,1.773653791,-0.08303862034,-1.666455864,1.612445235,0.02690016851,2.041245208
48.3060969,nan,nan,nan,1.767114519,-0.08362871724,-1.833623078,1.76713233,-0.08361778282,-2.517856675,1.579724193,-0.04554021731,2.034062129
48.38416106,nan,nan,nan,1.760593782,-0.08421727871,-2.203437263,1.76052903,-0.08423064154,-1.471356284,1.578573585,0.06369398534,2.124293222
48.46162862,nan,nan,nan,1.754054873,-0.08482159497,-2.002152087,1.753976196,-0.08483881649,-1.4271024,1.544132948,0.1319923252,2.235392505
48.53850296,nan,nan,nan,1.747475875,-0.08544813408,-1.861661627,1.747473542,-0.0854423342,-1.883428338,1.550825357,0.1892092079,2.285991527
48.61478737,nan,nan,nan,1.740947364,-0.08606986525,-2.119944908,1.740931215,-0.08606872389,-1.851367339,1.573661089,0.247626707,2.330989252
48.6904851,nan,nan,nan,1.734456421,-0.08669078403,-1.620766639,1.734352166,-0.08671702137,-1.412924851,1.579048395,0.1761050671,2.24530888
48.76559932,nan,nan,nan,1.727868401,-0.08735310979,-1.994061076,1.727823832,-0.08736032142,-1.466789514,1.558804274,0.2037735432,2.289413194
48.84013311,nan,nan,nan,1.721331288,-0.08801031761,-1.928620295,1.721345943,-0.08799865056,-2.675107971,1.594119549,0.03966228291,2.019705958
48.9140895,nan,nan,nan,1.714844817,-0.08866243418,-1.724405274,1.714772379,-0.08867955975,-1.593882231,1.584170818,0.05807725713,2.058822026
48.98747146,nan,nan,nan,1.708288123,-0.08934936218,-2.176835177,1.708215389,-0.08936641581,-1.380785607,1.642014384,0.04648927972,1.946543551
49.06028188,nan,nan,nan,1.701749085,-0.09004198703,-2.128323188,1.70170947,-0.09004792223,-1.568888014,1.712545872,0.1077785939,2.065738573
49.13252358,nan,nan,nan,1.695261123,-0.09072920188,-1.642053893,1.695227292,-0.09073347688,-2.486549348,1.733892679,0.1468673199,2.152037257
49.20419934,nan,nan,nan,1.688710275,-0.09145046356,-1.980670538,1.688638513,-0.09146813529,-1.447151476,1.76906991,0.2514760792,2.318998249
49.27531187,nan,nan,nan,1.682189206,-0.09217358127,-1.842372176,1.68210151,-0.09219702065,-1.384721144,1.801691055,0.2352131754,2.316100514
49.3458638,nan,nan,nan,1.675670313,-0.0929087849,-1.696948629,1.67561604,-0.09292016007,-1.847846634,1.807600021,0.2041551024,2.287518314
49.41585772,nan,nan,nan,1.669139196,-0.09366121779,-1.72033454,1.669083203,-0.09367389769,-1.776068307,1.839876652,0.1934302896,2.30105444
49.48529616,nan,nan,nan,1.662615098,-0.09442442975,-1.644308733,1.66251188,-0.09445490567,-1.364199113,1.815424681,0.3692826331,2.467598499
49.55418158,nan,nan,nan,1.656094101,-0.09519982549,-1.536329078,1.655992892,-0.09522969365,-1.449098934,1.794599771,0.3979722559,2.490164183
49.62251641,nan,nan,nan,1.649556568,-0.09599541734,-1.581085124,1.649526009,-0.09599828877,-2.115190394,1.776114464,0.3522572815,2.450571574
49.690303,nan,nan,nan,1.643024703,-0.09680295174,-1.551455619,1.642929992,-0.09683166712,-1.47789405,1.758437157,0.2640221417,2.36257234
49.7522424,nan,nan,nan,1.637008065,-0.09755997811,-1.522655888,1.636890988,-0.09759784379,-1.335138115,1.740758419,0.3069590628,2.406487491
49.80179392,nan,nan,nan,1.632129748,-0.09819227376,-1.878727762,1.632059784,-0.09821078512,-1.466676633,1.735367775,0.2894923985,2.390338647
49.84143514,nan,nan,nan,1.628193495,-0.09871201923,-1.807631184,1.628194821,-0.09870113819,-2.002402134,1.693560839,0.3570967019,2.451205148
49.87314811,nan,nan,nan,1.625044493,-0.0991278156,-1.635625535,1.625083819,-0.09910129848,-2.099881535,1.715101361,0.3662917912,2.464658138
49.89851849,nan,nan,nan,1.622525292,-0.0994604527,-1.625524844,1.622549655,-0.09944020286,-2.335104951,1.700628757,0.3838227093,2.479306281
49.91881479,nan,nan,nan,1.620509931,-0.09972656237,-1.690496329,1.620522324,-0.09971132636,-2.081045545,1.673596621,0.3835773766,2.476874855
50,nan,nan,nan,1.612448486,-0.1007910011,-1.460006016,1.612413001,-0.1007958204,-1.90388947,1.639246464,0.2054095715,2.279940124


==> data/vdp_vae_vdp_3_batch1_gpu_wallclock_vs_mu_combined.csv <==
x,PID,RL,DeepONet
1,1484.443127,593.295528,2.847400
1.20045,1647.890440,613.464570,2.813469
1.44109,1844.901881,660.654082,2.808993
1.72997,1944.580912,664.766203,2.868028
2.07675,1876.150587,700.302739,2.952301
2.49304,2008.019294,724.094813,4.077752
2.99278,1994.730605,736.005954,5.064138
3.5927,2059.231752,728.827671,3.319851
4.31288,1988.480949,712.405957,2.953610
5.17741,1834.447107,703.415573,2.817660
6.21525,1799.504787,686.464869,2.811956
7.46113,1591.430185,660.921354,2.784111
8.95675,1468.822606,619.381188,2.819264
10.7522,1464.657059,595.615123,2.827378
12.9075,1170.872308,530.284996,2.782037
15.4949,1051.577343,480.429218,2.882016
18.6009,985.474481,443.286160,2.907512
22.3295,844.635113,401.618065,2.881182
26.8056,762.445396,361.303439,2.872973
32.1789,768.267768,369.780374,2.799132
38.6293,586.480094,282.998457,2.840799
46.3728,513.639817,242.186325,3.313956
55.6684,496.456402,234.649669,3.026830
66.8274,518.187699,238.040670,2.917954
80.2233,581.021240,240.983295,2.850322
96.3045,597.541878,246.167046,2.869656
115.609,274.872072,127.152892,2.889100
138.784,202.574437,91.474600,2.889100
166.604,147.945025,88.624993,2.889100
200,160.416024,92.550833,2.889100

